Spectral Density Modulation and Universal Markovian Closure of Fermionic Environments

The combination of chain-mapping and tensor-network techniques provides a powerful tool for the numerically exact simulation of open quantum systems interacting with structured environments. However, these methods suffer from a quadratic scaling with the physical simulation time, and therefore they become challenging in the presence of multiple environments. This is particularly true when fermionic environments, well-known to be highly correlated, are considered. In this work we first illustrate how a thermo-chemical modulation of the spectral density allows replacing the original fermionic environments with equivalent, but simpler, ones. Moreover, we show how this procedure reduces the number of chains needed to model multiple environments. We then provide a derivation of the fermionic Markovian closure construction, consisting of a small collection of damped fermionic modes undergoing a Lindblad-type dynamics and mimicking a continuum of bath modes. We describe, in particular, how the use of the Markovian closure allows for a polynomial reduction of the time complexity of chain-mapping based algorithms when long-time dynamics are needed.

==> data_correlation_function_check_semicircle_mu0.2.csv <==
frequency,empty8simulated,filled8simulated,emptyexpected,filledexpected
-0.7,7.6088677974075915e-6,-4.800698872170217e-6,0.0,0.0
-0.6900000000000001,7.2279056960652675e-6,-5.387256924599317e-6,0.0,0.0
-0.68,6.697162137219234e-6,-6.068879245115789e-6,0.0,0.0
-0.67,6.0366233720023975e-6,-6.771489056183815e-6,0.0,0.0
-0.66,5.320082929856427e-6,-7.379182885248539e-6,0.0,0.0
-0.65,4.663346367576438e-6,-7.775919798725006e-6,0.0,0.0
-0.64,4.158212746537065e-6,-7.884447997809291e-6,0.0,0.0
-0.63,3.823034324657779e-6,-7.685523822669707e-6,0.0,0.0
-0.62,3.6096720850920274e-6,-7.213715488855584e-6,0.0,0.0
-0.61,3.450883211438698e-6,-6.5382818433402405e-6,0.0,0.0
-0.6,3.316094439298375e-6,-5.7402178973706274e-6,0.0,0.0
-0.59,3.2430178937170025e-6,-4.889550142866008e-6,0.0,0.0
-0.58,3.315935550493512e-6,-4.028885964747368e-6,0.0,0.0
-0.5700000000000001,3.5979848856187786e-6,-3.1776588914724323e-6,0.0,0.0
-0.56,4.074108269066318e-6,-2.3578458794202357e-6,0.0,0.0
-0.55,4.6596939547552674e-6,-1.6126061878334223e-6,0.0,0.0
-0.54,5.2692647174911685e-6,-9.908573925760833e-7,0.0,0.0
-0.53,5.879295363910987e-6,-5.110221055611272e-7,0.0,0.0
-0.52,6.5186044053757814e-6,-1.4329581044328602e-7,0.0,0.0
-0.51,7.189184186387946e-6,1.7234538121709685e-7,0.0,0.0
-0.5,7.798991242928436e-6,4.921335943817438e-7,0.0,0.0
-0.49,8.185500756646239e-6,8.426627358463529e-7,0.0,0.0
-0.48000000000000004,8.21666162990629e-6,1.2049557103274385e-6,0.0,0.0
-0.47000000000000003,7.875484030108768e-6,1.5035353482414258e-6,0.0,0.0
-0.46,7.2553065308193515e-6,1.6141191097046386e-6,0.0,0.0
-0.45,6.487914845440914e-6,1.407747637709762e-6,0.0,0.0
-0.44,5.685284169869311e-6,8.173544851917361e-7,0.0,0.0
-0.43,4.933886908737272e-6,-1.1932874107392468e-7,0.0,0.0
-0.42,4.307488167203741e-6,-1.2779679789445103e-6,0.0,0.0
-0.41000000000000003,3.863579462397859e-6,-2.518608399967364e-6,0.0,0.0
-0.4,3.6392132602817304e-6,-3.753832408474674e-6,0.0,0.0
-0.39,3.667316636574258e-6,-4.950714482116219e-6,0.0,0.0
-0.38,3.991062299838328e-6,-6.052824857752554e-6,0.0,0.0
-0.37,4.64437792618259e-6,-6.877691415506781e-6,0.0,0.0
-0.36,5.614954179533491e-6,-7.064937511694929e-6,0.0,0.0
-0.35000000000000003,6.846093494392197e-6,-6.09427132018415e-6,0.0,0.0
-0.34,8.312783138689793e-6,-3.304058023120989e-6,0.0,0.0
-0.33,1.0154462688231271e-5,2.224509627106355e-6,0.0,0.0
-0.32,1.283847579489371e-5,1.2131574745164245e-5,0.0,0.0
-0.31,1.7429659448823214e-5,3.0119144165817014e-5,0.0,0.0
-0.3,2.6330377375999574e-5,6.594805895106349e-5,0.0,0.0
-0.29000000000000004,4.566286328229827e-5,0.00014889247039100663,0.0,0.0
-0.28,9.325699468481409e-5,0.00037818467391879544,0.0,0.0
-0.27,0.0002260420723027038,0.001118101997358419,0.0,0.0
-0.26,0.0006304804738047803,0.003702577323814759,0.0,0.0
-0.25,0.0018870752961686534,0.012601573434264735,0.0,0.0
-0.24000000000000002,0.0055978741035907316,0.040602401196493575,0.0,0.0
-0.23,0.015454702755417493,0.11721209192389109,0.0,0.0
-0.22,0.03814402349611379,0.294030039224695,0.0,0.0
-0.21000000000000002,0.08233299620782739,0.6319613615000633,0.0,0.0
-0.2,0.1540526016892676,1.1606050598251771,0.0,0.0
-0.19,0.2502280968652292,1.8334781552864086,0.001721736610345547,0.0027685769137666873
-0.18000000000000002,0.35669737442084787,2.532240981342693,0.00246632274416643,0.0038679640130277644
-0.17,0.4554590486083017,3.138797569219826,0.003059099900960709,0.00467916990130269
-0.16,0.5363526702597882,3.6133152712057015,0.003576767186545172,0.005335909626600968
-0.15000000000000002,0.6021664328590389,3.999025204219881,0.0040485775026576675,0.005890645507783306
-0.14,0.6629058320701005,4.3578718317318215,0.004489299933925524,0.006370619852135566
-0.13,0.7262897100188868,4.7128085359966,0.004907563954878416,0.006792218910662225
-0.12000000000000001,0.7933033005049268,5.045503078612467,0.005308892934128054,0.007166255885610764
-0.11000000000000001,0.8603028755304621,5.329727405925058,0.005697049727359809,0.007500340722315408
-0.1,0.9233829197918592,5.557937442005112,0.0060747162289340045,0.007800090037116769
-0.09000000000000001,0.981082112944688,5.743386740760475,0.006443869772684491,0.008069804496514892
-0.08000000000000002,1.0345447232949332,5.906946867151271,0.006806006635848258,0.008312875277081482
-0.07,1.0862121847659816,6.063938627145547,0.007162282181693666,0.008532041551252686
-0.06000000000000001,1.1383626084929714,6.2187996718505305,0.007513602676748779,0.00872956087610162
-0.05000000000000001,1.1922364750172205,6.36710047461819,0.007860687665973058,0.008907326068738853
-0.04000000000000001,1.247867578683075,6.500843867923535,0.008204113657290936,0.009066947822625186
-0.030000000000000013,1.3043963286389637,6.613390355328896,0.008544345522542419,0.009209814618430534
-0.02000000000000001,1.3605725063281913,6.702197413085926,0.008881759583091836,0.009337137134665214
-0.01000000000000001,1.4152264240491381,6.769182814195217,0.009216660920454435,0.009449981802488532
-1.1102230246251723e-17,1.467589182595088,6.819431224726683,0.009549296585513721,0.009549296585513721
0.009999999999999988,1.5174261048577569,6.859233540991182,0.009879865836907115,0.009635931080245609
0.01999999999999999,1.5650045150427234,6.894290145572381,0.0102085281894682,0.009710652394667152
0.02999999999999999,1.6109498246089307,6.928549130538335,0.010535409822833224,0.00977415783893538
0.03999999999999999,1.6560542047757711,6.963787864921156,0.01086060874465077,0.009827085174808568
0.04999999999999999,1.7010938650498066,6.999802253332064,0.011184198995750266,0.009870020971639354
0.05999999999999999,1.7466915853462341,7.0349674951258345,0.011506234109647554,0.009903507476787723
0.06999999999999999,1.793239422294268,7.0669378687714195,0.011826749985416886,0.009928048308140328
0.07999999999999999,1.8408791918815115,7.093307022273404,0.01214576729443971,0.009944113203686548
0.08999999999999998,1.8895283357553312,7.11211615710246,0.012463293513352925,0.009952142009570848
0.09999999999999999,1.938935334781982,7.122157612276517,0.01277932465463678,0.009952548048154836
0.10999999999999999,1.988749293166637,7.123070429157827,0.013093846750635279,0.009945720977562394
0.12,2.038590433047287,7.115261137680055,0.013406837134953874,0.00993202923128611
0.12999999999999998,2.0881111494679283,7.09970576890083,0.013718265556120641,0.00991182210882304
0.13999999999999999,2.1370407647464473,7.0776968554815465,0.014028095151408437,0.00988543157463836
0.15,2.185210765897698,7.050593247248324,0.014336283303278775,0.009853173812053528
0.15999999999999998,2.2325605845155683,7.019615227949341,0.01464278239664568,0.009815350570209382
0.16999999999999998,2.279126609105957,6.985708344823674,0.014947540491791556,0.009772250335538258
0.18,2.3250189981068816,6.949481520026726,0.015250501925091196,0.009724149353800195
0.19,2.370391843193772,6.911211450638278,0.015551607847559002,0.009671312524401078
0.19999999999999998,2.4154121440117358,6.870897042622873,0.015850796709512067,0.009613994185191191
0.21,2.4602319910763653,6.828344264379293,0.01614800469824807,0.009552438803069182
0.22,2.5049668861340404,6.783262266816423,0.01644316613450411,0.009486881583356989
0.22999999999999998,2.549681854042019,6.73535459381827,0.016736213832537025,0.009417549008962904
0.24,2.5943859418974324,6.684393583312791,0.01702707942790694,0.009344659318732547
0.25,2.639034632577107,6.630270788737108,0.017315693676420676,0.009268422933038176
0.26,2.6835387716015795,6.57302090186595,0.017601986727175133,0.009189042833525235
0.26999999999999996,2.727778099590845,6.512820719876081,0.01788588837221269,0.009106714902981998
0.27999999999999997,2.7716172936155465,6.449967708319678,0.01816732827494452,0.00902162823049159
0.29,2.8149223441490934,6.384844513976972,0.01844623617920081,0.008933965386340247
0.3,2.857575261243213,6.3178764743776785,0.01872254210051895,0.008843902670570654
0.31,2.8994856515024154,6.249488845871837,0.01899617650107261,0.008751610338567858
0.32,2.940598363889709,6.180069262607179,0.019267070449470586,0.008657252806634149
0.33,2.9808968318628137,6.109939198188209,0.019535155766507172,0.008560988840136879
0.33999999999999997,3.0204020356346617,6.039336383764738,0.019800365157822693,0.008462971726490723
0.35,3.059167478570681,5.968408528799658,0.020062632334328204,0.008363349434955402
0.36,3.0972711877359163,5.897217374759648,0.020321892121160628,0.00826226476498544
0.37,3.1348061069146755,5.825751105018765,0.020578080555859784,0.008159855484654598
0.38,3.1718700904611628,5.753942492948202,0.020831134976395587,0.008056254460490088
0.39,3.2085563036357856,5.681689976090097,0.021080994099620203,0.007951589779886768
0.39999999999999997,3.244944681665679,5.608879084398404,0.021327598090673788,0.007845984867126192
0.41,3.281095209833251,5.535402121793179,0.021570888623833773,0.0077395585938970085
0.42,3.3170436955763463,5.461174472822463,0.021810808935263944,0.007632425385099741
0.43,3.352800240453155,5.386146382965053,0.022047303868090867,0.007524695320618328
0.44,3.38835015835142,5.310309651414916,0.02228031991021027,0.007416474233651593
0.45,3.4236568917542156,5.2336992799977935,0.02250980522520443,0.007307863806118492
0.45999999999999996,3.45866640818013,5.156390568667821,0.0227357096767326,0.0071989616615806915
0.47,3.493312527361189,5.07849249081133,0.022957984846739797,0.007089861456063205
0.48,3.527522727210431,5.000138516471298,0.023176584047814384,0.006980652967098369
0.49,3.561224077693843,4.921476248380773,0.023391462330011582,0.0068714221812687494
0.5,3.594348838690386,4.842657146402168,0.02360257648244765,0.006762251380480764
0.51,3.6268390967118505,4.76382732815588,0.02380988502995846,0.006653219227161685
0.52,3.658649916730395,4.685120132040622,0.02401334822510572,0.006544400848538186
0.53,3.6897507919880534,4.606650878931887,0.024212928035804118,0.006435867920123965
0.54,3.720125474082293,4.528514026671096,0.024408588128833574,0.006327688748517029
0.55,3.749770513612727,4.45078265008556,0.02460029384949156,0.006219928353583436
0.5599999999999999,3.778692942333767,4.373509937179791,0.024788012197631767,0.006112648550083504
0.57,3.8069073654462406,4.29673221579872,0.024971711800327066,0.006005908028778287
0.58,3.8344325627890514,4.220472943474487,0.025151362881385895,0.00589976243703834
0.59,3.8612878605313075,4.144747133081441,0.025326937227943297,0.005794264458963122
0.6,3.887489823116221,4.069565800259931,0.02549840815433929,0.005689463895007756
0.61,3.9130497514341074,3.994940064996854,0.02566575046348906,0.00558540774110383
0.62,3.9379720820812527,3.9208844818308966,0.02582894040594124,0.005482140267252724
0.63,3.9622535572300026,3.8474191830584927,0.02598795563681216,0.005379703095562851
0.64,3.9858832211640243,3.7745706527056266,0.026142775170775893,0.005278135277696786
0.65,4.0088435348359575,3.702371300784197,0.02629337933528124,0.005177473371689567
0.66,4.031112663624734,3.6308582120538797,0.026439749722158852,0.005077751518096217
0.67,4.0526674036678765,3.560071383579833,0.02658186913777298,0.004979001515423876
0.6799999999999999,4.073486007389197,3.4900515915344603,0.02671972155186431,0.004881252894802378
0.69,4.093550616094161,3.4208379695546633,0.0268532920452216,0.004784532993846031
0.7,4.112849416838773,3.352465498416375,0.026982566756311794,0.004688867029659188
0.71,4.131378462737908,3.2849627556118066,0.02710753282698966,0.004594278170938331
0.72,4.149142788986623,3.2183502809740867,0.027228178347399868,0.0045007876091242745
0.73,4.166156622262322,3.1526397531502246,0.02734449230017578,0.00440841462855916
0.74,4.182442841639749,3.087833967168425,0.027456464504031303,0.004317176675604583
0.75,4.198031842652271,3.02392749405118,0.027564085556833637,0.004227089426678994
0.76,4.2129597232702,2.960907906352346,0.027667346778236467,0.0041381668551746485
0.77,4.227265725236381,2.8987574767305633,0.027766240151945287,0.004050421297216789
0.78,4.240989128894435,2.8374552262832946,0.02786075826767808,0.003963863516230182
0.79,4.25416600629701,2.776979137292856,0.02795089426287658,0.0038785027662808433
0.8,4.266826244551537,2.7173083133369618,0.028036641764215515,0.003794346854163551
0.8099999999999999,4.278991115565794,2.658424882900354,0.028117994828948917,0.0037114022002085042
0.82,4.290671545708007,2.600315480129049,0.028194947886124824,0.0036296738977834443
0.83,4.301867232077534,2.542972200539822,0.02826749567769172,0.003549165771470367
0.84,4.312566739874746,2.4863930200125455,0.028335633199512236,0.0034698804338988832
0.85,4.322748552435858,2.430581728148827,0.02839935564229154,0.00339181934122109
0.86,4.332382851537704,2.375547413402241,0.028458658332420207,0.0033149828472156797
0.87,4.3414337856305,2.321303497763612,0.02851353667272324,0.0032393702560117
0.88,4.349862110477589,2.2678663506958996,0.028563986083099024,0.0031649798734251235
0.89,4.357628158156808,2.2152536214925727,0.028610001941024067,0.003091809056903926
0.9,4.364694977704743,2.1634825224386254,0.028651579521891072,0.0030198542640799105
0.91,4.371031277070469,2.1125682902400222,0.028688713939139757,0.0029491110999278745
0.92,4.376613717442386,2.0625229490333115,0.02872140008413162,0.0028795743625350746
0.9299999999999999,4.381428271014999,2.0133543831189815,0.028749632565710802,0.0028112380874860546
0.94,4.385470560080809,1.965065722095286,0.028773405649385055,0.002744095590870016
0.95,4.388745166452443,1.9176551372054014,0.028792713196050996,0.0026781395109198147
0.96,4.3912639592940845,1.8711161670841017,0.028807548600179148,0.0026133618482935324
0.97,4.393043684880113,1.825438537674492,0.028817904727363782,0.002549754005011224
0.98,4.39410320286634,1.7806092722683686,0.02882377385113292,0.0024873068220610337
0.99,4.394460612348752,1.7366138850586041,0.028825147588902554,0.00242601061569034
1.0,4.394130298989622,1.6934375671017374,0.028822016836948162,0.0023658552123988776
1.01,4.393120015400057,1.651066340245866,0.02881437170425439,0.0023068299826520277
1.02,4.391428397705218,1.6094881225976934,0.028802201445090724,0.0022489238733335052
1.03,4.389043455613254,1.5686935939353497,0.028785494390147656,0.002192125438957697
1.04,4.385942449023961,1.528676732989391,0.028764237876052572,0.002136422871662696
1.05,4.382093310839175,1.4894349223741328,0.028738418173069148,0.002081804030005846
1.06,4.377457480176299,1.4509685726517019,0.028708020410766387,0.002028256466584218
1.07,4.371993761984338,1.413280303688438,0.028673028501425113,0.00197576745450297
1.08,4.36566274827209,1.3763738102837642,0.028633425060928974,0.0019243240127149322
1.09,4.3584314386278935,1.3402525712809814,0.028589191326865066,0.0018739129302550804
1.1,4.350277844593565,1.304918521831608,0.028540307073534676,0.0018245207893937392
1.11,4.341195336653092,1.2703707655479064,0.028486750523547842,0.0017761339877324883
1.1199999999999999,4.331196231287624,1.2366044161562613,0.02842849825564602,0.001728738759266735
1.13,4.3203138830626475,1.2036096883923832,0.0283655251083642,0.0016823211944388009
1.14,4.308602645508336,1.1713713441296587,0.028297804079108053,0.0016368672592052397
1.15,4.296135428809745,1.1398685626317657,0.02822530621818118,0.0015923628131417444
1.16,4.2829989231910135,1.1090752898311687,0.028148000517253174,0.001548793626608687
1.17,4.26928679489366,1.0789611023027235,0.028065853791709384,0.001506145396999813
1.18,4.25509139940736,1.0494925469000609,0.027978830556267622,0.0014644037640960627
1.19,4.240494754373106,1.0206348270359797,0.027886892893184998,0.001423554324545784
1.2,4.225559559730661,0.992353684917557,0.027790000312308136,0.0013835826454918461
1.21,4.210321002551193,0.9646173631995271,0.027688109602141724,0.0013444742773652447
1.22,4.1947800667509565,0.9373985269507382,0.027581174671021898,0.0013062147658637773
1.23,4.178899135394092,0.9106759634646668,0.027469146377381168,0.0012687896631332109
1.24,4.1626007819863045,0.8844358279268237,0.027351972347978967,0.0012321845381671015
1.25,4.145770590400644,0.8586722319903142,0.02722959678284365,0.0011963849864399495
1.26,4.128264384331784,0.8333870763762408,0.027101960245526628,0.0011613766387867865
1.27,4.109919465344658,0.8085891556106413,0.026968999437103597,0.0011271451695404541
1.28,4.090568781783361,0.7842926408699696,0.026830646952168895,0.0010936763039358385
1.29,4.070056723199401,0.7605150474243784,0.026686831014852468,0.0010609558247880028
1.3,4.048255267962325,0.7372747841433964,0.02653747519264097,0.001028969578448628
1.31,4.025078988528093,0.7145884481496481,0.026382498085498834,0.0009977034800422288
1.32,4.000496884061681,0.692468143187641,0.02622181298745577,0.0009671435179803406
1.33,3.9745387543143798,0.670919155700163,0.026055327517446585,0.000937275757748099
1.34,3.947294277026667,0.6499382660032135,0.02588294321574703,0.000908086344953333
1.35,3.9189038775421636,0.6295128706940524,0.025704555101835506,0.0008795615076233459
1.36,3.8895415005436433,0.6096210369977649,0.02552005118891063,0.0008516875577288551
1.3699999999999999,3.8593904236805487,0.590232590638597,0.025329311949592006,0.0008244508919079258
1.38,3.8286143162073794,0.5713112650353762,0.025132209726506097,0.0007978379913550053
1.39,3.797326747796194,0.5528177819968412,0.024928608080486133,0.0007718354208311164
1.4,3.7655631584881304,0.5347135783043787,0.02471836106796268,0.0007464298267405796
1.41,3.7332597904262155,0.5169648110171926,0.024501312437753067,0.0007216079342070162
1.42,3.7002440837484167,0.4995462289774011,0.024277294735825055,0.0006973565430663386
1.43,3.666240415985878,0.4824444275607435,0.024046128304653386,0.0006736625226764312
1.44,3.6308938220062488,0.46565993661477756,0.023807620161433486,0.0006505128054215753
1.45,3.5938123913489917,0.449207619380169,0.02356156273656884,0.0006278943787634696
1.46,3.5546260629035418,0.4331150300458143,0.02330773245038799,0.000605794275658809
1.47,3.5130554635058915,0.4174186453208862,0.023045888101819324,0.0005841995631243598
1.48,3.4689802256511455,0.4021581793769891,0.022775769037557594,0.0005630973286823917
1.49,3.422493475998086,0.38736947829518315,0.022497093063837903,0.0005424746643597687
1.5,3.373928828146554,0.37307674985012285,0.02220955405495196,0.0005223186478396567
1.51,3.3238480426030286,0.35928509095252154,0.021912819202652336,0.0005026163202714375
1.52,3.272981309732231,0.34597443572247655,0.021606525838000015,0.0004833546601262455
1.53,3.2221182644237776,0.3330961790132659,0.021290277741222358,0.000464520552334855
1.54,3.171956473289458,0.3205737696327547,0.02096364083468439,0.00044610075175088496
1.55,3.122924484977453,0.30830836928459004,0.020626138127658598,0.00042808183973102703
1.56,3.0750077877921433,0.2961901032126775,0.02027724374716425,0.0004104501722950895
1.57,3.027617502354889,0.28411442217539146,0.019916375843874734,0.0003931918178938675
1.58,2.979550828027807,0.27200168339512965,0.019542888101903442,0.00037629248223190813
1.59,2.9290927056355773,0.2598164517079698,0.019156059500345615,0.00035973741680710375
1.6,2.874290478219441,0.24758169708262087,0.01875508186427277,0.0003435113067546675
1.61,2.8133902370097412,0.23538264932310649,0.01833904459085007,0.0003275981320928942
1.6199999999999999,2.7453569864480065,0.22335602170914406,0.01790691572338638,0.00031198099437067456
1.63,2.67032720950677,0.21166267308471728,0.017457518243256444,0.00029664189771651765
1.64,2.5897913148356912,0.2004453108222629,0.016989500010995678,0.0002815614689204506
1.65,2.5063080951938046,0.18977750351094705,0.0165012951400185,0.0002667185946934171
1.66,2.422642368906914,0.17961639654366462,0.01599107360844688,0.0002520899444035217
1.67,2.340415546494543,0.16977877828745633,0.015456674401671398,0.0002376493312749615
1.68,2.258681917364252,0.15996513968317114,0.014895515072381267,0.00022336684054847697
1.69,2.173231021671359,0.14985098280462578,0.014304466656505763,0.00020920761269362692
1.7,2.077606054705217,0.13923905500979827,0.013679676165427755,0.00019513010062302351
1.71,1.9663230189361547,0.12821765520871536,0.013016306953201634,0.0001810834964735878
1.72,1.839171957619562,0.11721314332792442,0.012308145027601091,0.0001670037921377329
1.73,1.7032360492873244,0.1068027834773515,0.011546975388276365,0.00015280747726428053
1.74,1.5685089682595377,0.09725014215260556,0.010721538892994886,0.00013838089306621065
1.75,1.4369976533945545,0.0880041742117023,0.009815662060223223,0.0001235609502177527
1.76,1.2940170115262117,0.07770182171762313,0.008804579991882052,0.00010809682126409161
1.77,1.114862924013785,0.06504498360385559,0.0076467065226064794,9.156327965692327e-5
1.78,0.8878936637522937,0.05005987193596741,0.006261165318706962,7.312143848723659e-5
1.79,0.6333444606211256,0.03452905403620983,0.004439743855423023,5.0569668689211645e-5
1.8,0.3954400965934239,0.020987491226596995,0.0,0.0
1.81,0.21328941597964873,0.011155335735315259,0.0,0.0
1.82,0.09901293791016358,0.005193772124688435,0.0,0.0
1.83,0.03980286275376574,0.002144124230951321,0.0,0.0
1.84,0.014115555196758842,0.0008049926327952288,0.0,0.0
1.85,0.004579981531306377,0.00028667354965348547,0.0,0.0
1.86,0.0014453376999552074,0.00010283107126686336,0.0,0.0
1.8699999999999999,0.0004833076316290645,3.987740245867654e-5,0.0,0.0
1.88,0.00018699640920799966,1.77928352238051e-5,0.0,0.0
1.89,8.816004234877348e-5,9.42584413132115e-6,0.0,0.0
1.9,5.063380338578784e-5,5.875615632845551e-6,0.0,0.0
1.91,3.416897370162818e-5,4.1511706881862834e-6,0.0,0.0
1.92,2.5730817933933108e-5,3.184957085912061e-6,0.0,0.0
1.93,2.058433119700555e-5,2.5682455235880915e-6,0.0,0.0
1.94,1.695222405346844e-5,2.1310536850653344e-6,0.0,0.0
1.95,1.4279138197850583e-5,1.7943941160789517e-6,0.0,0.0
1.96,1.246646041477492e-5,1.5181966353658612e-6,0.0,0.0
1.97,1.144940500986502e-5,1.282307073604105e-6,0.0,0.0
1.98,1.1010729912919094e-5,1.0773015916519405e-6,0.0,0.0
1.99,1.079812999819746e-5,9.010370006428908e-7,0.0,0.0
2.0,1.0468291336166128e-5,7.593883212603829e-7,0.0,0.0
2.01,9.839759786708709e-6,6.625199919282436e-7,0.0,0.0
2.02,8.9454998572785e-6,6.123323660893475e-7,0.0,0.0
2.03,7.952874212174284e-6,5.925333941462995e-7,0.0,0.0
2.04,7.022087462959009e-6,5.746901546659789e-7,0.0,0.0
2.05,6.209627891983097e-6,5.364011367945254e-7,0.0,0.0
2.06,5.463277379857507e-6,4.753629448447527e-7,0.0,0.0
2.07,4.683708682796679e-6,4.081678750566704e-7,0.0,0.0
2.08,3.8081942147072304e-6,3.559920117134052e-7,0.0,0.0
2.09,2.87175593485936e-6,3.2999229102660584e-7,0.0,0.0
2.1,1.9967788920434445e-6,3.2852063737190026e-7,0.0,0.0
2.11,1.2987380043069325e-6,3.4493962430671977e-7,0.0,0.0
2.12,7.770010996551549e-7,3.744156799725161e-7,0.0,0.0
2.13,2.916435322271979e-7,4.12739143247882e-7,0.0,0.0
2.14,-3.496698895113783e-7,4.5031378423235647e-7,0.0,0.0
2.15,-1.273213388563437e-6,4.68692072060188e-7,0.0,0.0
2.16,-2.4788133735977435e-6,4.461039906500569e-7,0.0,0.0
2.17,-3.856873603466148e-6,3.717665188678318e-7,0.0,0.0
2.18,-5.246875701193557e-6,2.5775129641098296e-7,0.0,0.0
2.19,-6.497083679372851e-6,1.3564637161783893e-7,0.0,0.0
2.2,-7.501099659677828e-6,3.9963655023669296e-8,0.0,0.0
2.21,-8.207218697194007e-6,-5.835819751451637e-9,0.0,0.0
2.22,-8.614439643240781e-6,1.015282113517925e-8,0.0,0.0
2.23,-8.765343368517169e-6,9.524566806257107e-8,0.0,0.0
2.2399999999999998,-8.728358393732755e-6,2.5338693037975955e-7,0.0,0.0
2.25,-8.563112325560942e-6,4.774303098732214e-7,0.0,0.0
2.26,-8.286220705596607e-6,7.433095419575125e-7,0.0,0.0
2.27,-7.868626833475511e-6,1.0177685434307209e-6,0.0,0.0
2.28,-7.275615682237806e-6,1.27708357206403e-6,0.0,0.0
2.29,-6.521272974576255e-6,1.5201033757901457e-6,0.0,0.0
2.3,-5.6902429527005e-6,1.7613454927180292e-6,0.0,0.0


==> data_correlation_function_check_semicircle_mu1.csv <==
frequency,empty6simulated,filled6simulated,filledexpected,emptyexpected
-1.5,1.8655779917927596e-7,-4.910636973315036e-6,0,0
-1.49,1.8678011912559515e-7,-5.2596017689017674e-6,0,0
-1.48,1.1845464892778599e-7,-5.607292169299172e-6,0,0
-1.47,-5.402923821097608e-8,-5.980101600410586e-6,0,0
-1.46,-3.3985819144677317e-7,-6.3792233263719686e-6,0,0
-1.45,-7.179472361483016e-7,-6.75821644852967e-6,0,0
-1.44,-1.1453080894836214e-6,-7.0289060479858356e-6,0,0
-1.43,-1.569477331462298e-6,-7.09285291696859e-6,0,0
-1.42,-1.9436719881489907e-6,-6.883942133507165e-6,0,0
-1.41,-2.2457249115444954e-6,-6.402345186052308e-6,0,0
-1.4,-2.491895446958254e-6,-5.720773308861278e-6,0,0
-1.39,-2.7309635952217587e-6,-4.956685076108272e-6,0,0
-1.38,-3.0175032655657378e-6,-4.224314266471269e-6,0,0
-1.37,-3.382365836197899e-6,-3.590978727566231e-6,0,0
-1.36,-3.81964406235367e-6,-3.05664893231301e-6,0,0
-1.35,-4.293445788791694e-6,-2.5642619366037614e-6,0,0
-1.34,-4.7547374518448095e-6,-2.0376661754468592e-6,0,0
-1.33,-5.15798214018797e-6,-1.4309943804071549e-6,0,0
-1.32,-5.472754625523911e-6,-7.611291323292034e-7,0,0
-1.31,-5.6893123816340455e-6,-9.981520993339603e-8,0,0
-1.3,-5.817704864438939e-6,4.712345054925557e-7,0,0
-1.29,-5.880383354647383e-6,9.128533448909138e-7,0,0
-1.28,-5.9013060983281215e-6,1.259286652583828e-6,0,0
-1.27,-5.897065563518525e-6,1.6192443368282923e-6,0,0
-1.26,-5.872670137489537e-6,2.1548239787179e-6,0,0
-1.25,-5.819693145120188e-6,3.046792579210887e-6,0,0
-1.24,-5.714531536322107e-6,4.455067984736249e-6,0,0
-1.23,-5.5185365254113785e-6,6.491737478655632e-6,0,0
-1.22,-5.183721596854326e-6,9.225710518674995e-6,0,0
-1.21,-4.664570735225896e-6,1.271893487470155e-5,0,0
-1.2,-3.929277914747695e-6,1.7068508020224883e-5,0,0
-1.19,-2.9593102907599025e-6,2.242805040784717e-5,0,0
-1.18,-1.7336974070551736e-6,2.901278053495203e-5,0,0
-1.17,-2.093990859893375e-7,3.712225927846502e-5,0,0
-1.16,1.6888183314732466e-6,4.7207894470072016e-5,0,0
-1.15,4.074026086284122e-6,5.998973092325478e-5,0,0
-1.14,7.122876969994218e-6,7.665058448759613e-5,0,0
-1.13,1.115055343833021e-5,9.923691857257712e-5,0,0
-1.12,1.6770326191295515e-5,0.00013159282613652733,0,0
-1.11,2.5223085037266998e-5,0.00018161191342601544,0,0
-1.1,3.911898112936747e-5,0.00026689691740467656,0,0
-1.09,6.424092448016208e-5,0.0004297970806535299,0,0
-1.08,0.00011411654351241813,0.0007796273293557129,0,0
-1.07,0.0002217991378842611,0.0016154563754186366,0,0
-1.06,0.0004698153747295735,0.0037787935927731907,0,0
-1.05,0.0010616899064633178,0.009586002819747802,0,0
-1.04,0.0024716215633119876,0.0249120448274575,0,0
-1.03,0.0056921392841408885,0.0626867635802275,0,0
-1.02,0.0124896710230468,0.1461187009997511,0,0
-1.01,0.025355250055771408,0.30637016983191523,0,0
-1.0,0.04670864128902711,0.5685395351552828,0,0
-0.99,0.07731519723790467,0.9287501897027438,0.00414173,0.000348581
-0.98,0.11486701982822345,1.340871032613872,0.0058311,0.000503187
-0.97,0.15425850716863923,1.7331286157650103,0.00710926,0.000629014
-0.96,0.19000930603953695,2.048935991971163,0.00817139,0.000741291
-0.95,0.21918469663120702,2.277876903587552,0.0090934,0.000845818
-0.94,0.24247981452179249,2.450476720902223,0.00991439,0.000945527
-0.93,0.26287352463338926,2.60702138386627,0.0106576,0.00104214
-0.92,0.2833664959019136,2.770980336177353,0.0113384,0.00113677
-0.91,0.30555910996365904,2.9436579237368923,0.0119672,0.00123019
-0.9,0.32954930316059894,3.114042040267519,0.0125519,0.00132296
-0.89,0.3545715384229474,3.2705748142913635,0.0130982,0.00141549
-0.88,0.37968848887099266,3.4075450535689673,0.0136108,0.00150812
-0.87,0.40421904705839373,3.5258213626168553,0.0140932,0.0016011
-0.86,0.4278884924304728,3.6304880295490185,0.0145485,0.00169467
-0.85,0.45079302878142163,3.7278241352718613,0.014979,0.00178899
-0.84,0.47327387142919564,3.8230297464084027,0.0153868,0.00188422
-0.83,0.4957721518442108,3.919131711265764,0.0157737,0.00198049
-0.82,0.5187086298789124,4.016894599831868,0.016141,0.00207791
-0.81,0.5424069747662292,4.115335061288137,0.0164901,0.00217659
-0.8,0.5670605522442518,4.2124637026692415,0.016822,0.00227661
-0.79,0.5927326643515098,4.306001714348717,0.0171377,0.00237806
-0.78,0.6193777588420885,4.3939391423498915,0.0174382,0.002481
-0.77,0.6468729264700995,4.474885261677039,0.0177241,0.00258551
-0.76,0.6750520355161216,4.548213395768825,0.017996,0.00269164
-0.75,0.7037375176449219,4.6140341465097245,0.0182548,0.00279946
-0.74,0.7327667238780438,4.673048591748433,0.0185007,0.002909
-0.73,0.76201110292973,4.726338436965615,0.0187345,0.00302033
-0.72,0.7913875105780168,4.77514483468248,0.0189564,0.00313347
-0.71,0.8208618988593416,4.820674735584913,0.019167,0.00324848
-0.7,0.8504464397531174,4.863957588290204,0.0193665,0.00336539
-0.69,0.880191707634879,4.905760102985615,0.0195553,0.00348423
-0.68,0.9101758086028242,4.946555360149062,0.0197338,0.00360504
-0.67,0.9404923071630349,4.986535735417339,0.0199022,0.00372785
-0.66,0.971238526083648,5.025656453364136,0.0200608,0.00385268
-0.65,1.0025053871765452,5.063696833333061,0.0202099,0.00397956
-0.64,1.0343695280180225,5.100328095749094,0.0203496,0.00410852
-0.63,1.0668880420354778,5.135178944987715,0.0204802,0.00423956
-0.62,1.100095869024566,5.167892517889891,0.0206019,0.00437272
-0.61,1.1340056147963964,5.1981705442845785,0.0207149,0.004508
-0.6,1.1686094090385761,5.2258026788025145,0.0208194,0.00464543
-0.59,1.203882317071356,5.250680833364259,0.0209154,0.00478501
-0.58,1.239786785807408,5.272799839732841,0.0210033,0.00492675
-0.57,1.2762776084395866,5.292246860389899,0.0210831,0.00507066
-0.56,1.3133069315700197,5.309182653058738,0.021155,0.00521675
-0.55,1.3508289054650018,5.323818047507898,0.0212191,0.00536503
-0.54,1.3888036792912368,5.33638881058297,0.0212756,0.00551548
-0.53,1.4272005310507798,5.34713159765266,0.0213245,0.00566811
-0.52,1.4659999742137577,5.35626310759539,0.021366,0.00582292
-0.51,1.505194731226555,5.363963939444596,0.0214003,0.00597991
-0.5,1.5447895596883934,5.37036796542897,0.0214274,0.00613905
-0.49,1.5848000570498997,5.375557344077178,0.0214474,0.00630035
-0.48,1.6252506810153524,5.379562733002885,0.0214605,0.00646379
-0.47,1.6661722384822957,5.382367877949727,0.0214668,0.00662935
-0.46,1.7075990440855169,5.383917517788334,0.0214663,0.00679702
-0.45,1.7495659316631915,5.384127450492873,0.0214592,0.00696678
-0.44,1.7921053534221894,5.382895669454853,0.0214456,0.0071386
-0.43,1.835244826891829,5.380113638241046,0.0214255,0.00731247
-0.42,1.8790049047459438,5.375676903347451,0.0213991,0.00748834
-0.41,1.923397716613475,5.369494313452112,0.0213664,0.00766619
-0.4,1.9684260870957406,5.361495224079587,0.0213276,0.00784598
-0.39,2.0140832581656447,5.351634311886716,0.0212828,0.00802769
-0.38,2.060353227755227,5.339893933384879,0.021232,0.00821127
-0.37,2.107211641896651,5.326284194157058,0.0211753,0.00839668
-0.36,2.1546271329399596,5.310841008873754,0.0211129,0.00858387
-0.35,2.2025630055210024,5.293622499446328,0.0210449,0.0087728
-0.34,2.250979158059056,5.274704159210718,0.0209712,0.00896342
-0.33,2.299834068016049,5.254173300937461,0.0208922,0.00915568
-0.32,2.3490866509599253,5.23212334198562,0.0208077,0.00934951
-0.31,2.3986978735413476,5.208648397252075,0.020718,0.00954487
-0.3,2.4486320785046,5.183838488035761,0.0206231,0.00974168
-0.29,2.49885798200953,5.157775566651193,0.0205232,0.00993989
-0.28,2.549349265947698,5.130530563073623,0.0204183,0.0101394
-0.27,2.600084701773678,5.102161665364764,0.0203086,0.0103402
-0.26,2.6510478192960103,5.072713907740747,0.0201941,0.0105422
-0.25,2.702226202258423,5.042219900438585,0.0200749,0.0107453
-0.24,2.7536105057326976,5.01070138187556,0.0199512,0.0109495
-0.23,2.8051932737168865,4.9781713069165505,0.0198231,0.0111545
-0.22,2.856967628938978,4.944636313738876,0.0196906,0.0113605
-0.21,2.9089259176944924,4.910099474731265,0.019554,0.0115672
-0.2,2.9610584068712904,4.874563171216608,0.0194132,0.0117747
-0.19,3.0133521345226937,4.838031821582349,0.0192684,0.0119827
-0.18,3.0657900021857505,4.8005141706022325,0.0191198,0.0121913
-0.17,3.1183501723796403,4.762024950609816,0.0189674,0.0124003
-0.16,3.171005815089301,4.722585867119303,0.0188113,0.0126096
-0.15,3.22372523611383,4.682225948639803,0.0186517,0.0128191
-0.14,3.276472394517822,4.640981318341727,0.0184887,0.0130288
-0.13,3.329207760213131,4.598894436272506,0.0183224,0.0132385
-0.12,3.381889406778714,4.556012867572306,0.0181529,0.013448
-0.11,3.434474227051675,4.51238766998497,0.0179804,0.0136574
-0.1,3.4869192026807716,4.468071543390543,0.0178049,0.0138665
-0.09,3.539182705391816,4.423116905553539,0.0176266,0.0140752
-0.08,3.591225803265606,4.377574040324905,0.0174457,0.0142833
-0.07,3.6430134759371215,4.331489443649978,0.0172621,0.0144908
-0.06,3.6945155596186385,4.284904493798976,0.0170761,0.0146975
-0.05,3.745707235746513,4.237854562195292,0.0168878,0.0149034
-0.04,3.7965689873752053,4.190368624734528,0.0166972,0.0151083
-0.03,3.8470861114912096,4.142469355021973,0.0165046,0.015312
-0.02,3.897247968247319,4.094173628480877,0.01631,0.0155146
-0.01,3.9470470919616014,4.045493352906243,0.0161136,0.0157158
0.0,3.9964781404426217,3.996436555200094,0.0159155,0.0159155
0.01,4.045536582600934,3.9470086816899674,0.0157158,0.0161136
0.02,4.094217122785519,3.8972140791884895,0.0155146,0.01631
0.03,4.142512040355662,3.8470575818044654,0.015312,0.0165046
0.04,4.190409693664601,3.796546055650827,0.0151083,0.0166972
0.05,4.237893346006607,3.7456897238548255,0.0149034,0.0168878
0.06,4.284940353297953,3.6945031490880855,0.0146975,0.0170761
0.07,4.331521733015599,3.6430058471486446,0.0144908,0.0172621
0.08,4.377602169087155,3.591222563101498,0.0142833,0.0174457
0.09,4.423140490116817,3.539183228244545,0.0140752,0.0176266
0.1,4.468090578603332,3.486922574573579,0.0138665,0.0178049
0.11,4.512402606686589,3.4344793805627116,0.0136574,0.0179804
0.12,4.556024507557891,3.381895376469708,0.013448,0.0181529
0.13,4.598903655246592,3.329213906699984,0.0132385,0.0183224
0.14,4.640988744069149,3.276478482705318,0.0130288,0.0184887
0.15,4.68223176596981,3.2237313571334525,0.0128191,0.0186517
0.16,4.722589847018678,3.171012231022637,0.0126096,0.0188113
0.17,4.762026660846051,3.118357178206069,0.0124003,0.0189674
0.18,4.8005132224421,3.0657978383784963,0.0121913,0.0191198
0.19,4.838028001184791,3.013360922567862,0.0119827,0.0192684
0.2,4.874556398131864,2.9610680955735593,0.0117747,0.0194132
0.21,4.910089666745573,2.908936280888292,0.0115672,0.019554
0.22,4.9446233135509425,2.8569783410711493,0.0113605,0.0196906
0.23,4.97815497119907,2.8052040118152233,0.0111545,0.0198231
0.24,5.010681791828261,2.753620995397383,0.0109495,0.0199512
0.25,5.042197545092575,2.7022361845409306,0.0107453,0.0200749
0.26,5.072689696551669,2.65105698579164,0.0105422,0.0201941
0.27,5.102136733927577,2.6000926575153582,0.0103402,0.0203086
0.28,5.130505974745135,2.5493555496946168,0.0101394,0.0204183
0.29,5.157752088137982,2.4988621369628365,0.00993989,0.0205232
0.3,5.183816557239038,2.4486337347291216,0.00974168,0.0206231
0.31,5.208628247854551,2.398696795444117,0.00954487,0.020718
0.32,5.232105149186006,2.3490827377645096,0.00934951,0.0208077
0.33,5.254157249880215,2.2998273414278887,0.00915568,0.0208922
0.34,5.274690427641875,2.250969773177658,0.00896342,0.0209712
0.35,5.293611180891562,2.2025512777237357,0.0087728,0.0210449
0.36,5.310832004385509,2.1546135450362263,0.00858387,0.0211129
0.37,5.326277132301323,2.107196817102338,0.00839668,0.0211753
0.38,5.339888200082867,2.060337888256464,0.00821127,0.021232
0.39,5.351629213881069,2.0140681917593986,0.00802769,0.0212828
0.4,5.361490213645887,1.9684121238301209,0.00784598,0.0213276
0.41,5.369489168284234,1.9233856984024686,0.00766619,0.0213664
0.42,5.375671799581949,1.8789956184359284,0.00748834,0.0213991
0.43,5.3801091131742735,1.8352388821748105,0.00731247,0.0214255
0.44,5.382892504663604,1.7921030439985122,0.0071386,0.0214456
0.45,5.384126517046782,1.7495671772524104,0.00696678,0.0214592
0.46,5.383919615092854,1.7076034822589556,0.00679702,0.0214663
0.47,5.382373572195874,1.6661794179827893,0.00662935,0.0214668
0.48,5.379572185738789,1.6252602244721843,0.00646379,0.0214605
0.49,5.375570145761562,1.584811702414872,0.00630035,0.0214474
0.5,5.370383046442218,1.5448030969150397,0.00613905,0.0214274
0.51,5.363979658494979,1.5052099053331522,0.00597991,0.0214003
0.52,5.356277555727093,1.466016403355236,0.00582292,0.021366
0.53,5.347143036260696,1.4272176534234517,0.00566811,0.0213245
0.54,5.336396080195052,1.3888207410031816,0.00551548,0.0212756
0.55,5.323820800106244,1.3508450132397185,0.00536503,0.0212191
0.56,5.3091813529368945,1.3133211760639765,0.00521675,0.021155
0.57,5.2922425946071785,1.2762892125838126,0.00507066,0.0210831
0.58,5.2727940208667565,1.2397952021579255,0.00492675,0.0210033
0.59,5.250674877081742,1.2038872336495592,0.00478501,0.0209154
0.6,5.225797743572469,1.1686106910735066,0.00464543,0.0208194
0.61,5.198167414406638,1.1340032414512418,0.004508,0.0207149
0.62,5.167891639338031,1.1000899047694845,0.00437272,0.0206019
0.63,5.1351805249212,1.066878648591891,0.00423956,0.0204802
0.64,5.100332168035042,1.0343570002692042,0.00410852,0.0203496
0.65,5.063703287097578,1.0024901823528607,0.00397956,0.0202099
0.66,5.025665086432832,0.971221248110293,0.00385268,0.0200608
0.67,4.986546343302141,0.9404736219568738,0.00372785,0.0199022
0.68,4.946567787219241,0.9101563095568183,0.00360504,0.0197338
0.69,4.9057741911220845,0.8801717950090695,0.00348423,0.0195553
0.7,4.863973061835048,0.8504262763962036,0.00336539,0.0193665
0.71,4.820691146814728,0.8208414535485611,0.00324848,0.019167
0.72,4.77516165650516,0.7913666525674379,0.00313347,0.0189564
0.73,4.726355233113967,0.7619897104428268,0.00302033,0.0187345
0.74,4.673065055315912,0.7327447947578125,0.002909,0.0185007
0.75,4.614049849378509,0.7037152769775784,0.00279946,0.0182548
0.76,4.548227354993669,0.675030017133487,0.00269164,0.017996
0.77,4.474895682912179,0.6468519902299092,0.00258551,0.0177241
0.78,4.393943667655837,0.6193590114651215,0.002481,0.0174382
0.79,4.305998140856387,0.5927172816594211,0.00237806,0.0171377
0.8,4.212450728764473,0.5670495493583758,0.00227661,0.016822
0.81,4.115312539638636,0.5424010083997242,0.00217659,0.0164901
0.82,4.016863151327183,0.5187079049424139,0.00207791,0.016141
0.83,3.9190920658634147,0.49577644868945886,0.00198049,0.0157737
0.84,3.8229823605619577,0.4732826582960037,0.00188422,0.0153868
0.85,3.727769354509844,0.45080560440269185,0.00178899,0.014979
0.86,3.6304266157045046,0.42790410421287745,0.00169467,0.0145485
0.87,3.5257549750178065,0.4042369426771193,0.0016011,0.0140932
0.88,3.4074763887249757,0.3797078947984496,0.00150812,0.0136108
0.89,3.2705073827056568,0.3545916078965358,0.00141549,0.0130982
0.9,3.113979727569609,0.3295690940875478,0.00132296,0.0125519
0.91,2.9436044849702787,0.3055776180210944,0.00123019,0.0119672
0.92,2.77093892146254,0.28338272459100977,0.00113677,0.0113384
0.93,2.606994114751147,0.262886584308994,0.00104214,0.0106576
0.94,2.450464195215458,0.24248908857065066,0.000945527,0.00991439
0.95,2.27787753477452,0.21919009313581908,0.000845818,0.0090934
0.96,2.0489455734351334,0.1900114801110888,0.000741291,0.00817139
0.97,1.7331409879714315,0.15425882576885463,0.000629014,0.00710926
0.98,1.3408802018748727,0.1148671495757482,0.000503187,0.0058311
0.99,0.9287527834040648,0.07731650214174944,0.000348581,0.00414173
1.0,0.5685357963552654,0.04671176838419994,0,0
1.01,0.3063628744233436,0.025360126596556103,0,0
1.02,0.14611111011870587,0.012495807257820658,0,0
1.03,0.06268112375763774,0.005698968687809664,0,0
1.04,0.024909214955211794,0.0024787059342868865,0,0
1.05,0.009585839883309438,0.0010687817950290398,0,0
1.06,0.003780705809076662,0.0004768363417026927,0,0
1.07,0.0016187865044745317,0.00022877205216232478,0,0
1.08,0.0007838087719630098,0.0001210755973688824,0,0
1.09,0.0004343595925074917,7.116011748470761e-5,0,0
1.1,0.0002714262066922378,4.590130999718962e-5,0,0
1.11,0.00018574179189847747,3.175127615240776e-5,0,0
1.12,0.00013504621950025496,2.2972674158952082e-5,0,0
1.13,0.00010187135364557486,1.7030537655976518e-5,0,0
1.14,7.846368148799604e-5,1.2738197314388792e-5,0,0
1.15,6.109252156087155e-5,9.490396843948072e-6,0,0
1.16,4.7800246972143064e-5,6.9455079278129664e-6,0,0
1.17,3.74745901199097e-5,4.897041219777706e-6,0,0
1.18,2.9430585319055415e-5,3.22160157840852e-6,0,0
1.19,2.3194794598899914e-5,1.8542240437900133e-6,0,0
1.2,1.8391354769483018e-5,7.709176456641641e-7,0,0
1.21,1.469651396987154e-5,-3.01394686740081e-8,0,0
1.22,1.1835360469905435e-5,-5.507159825335731e-7,0,0
1.23,9.592523058799817e-6,-8.118593978877497e-7,0,0
1.24,7.817709047802346e-6,-8.604141210346344e-7,0,0
1.25,6.4213826379505e-6,-7.605482551213442e-7,0,0
1.26,5.3629195815172395e-6,-5.80008518361518e-7,0,0
1.27,4.631253093571423e-6,-3.8072027653516995e-7,0,0
1.28,4.218017843214064e-6,-2.1210544404916066e-7,0,0
1.29,4.0933579758587205e-6,-1.006792473388197e-7,0,0
1.3,4.20098405604111e-6,-3.85379767310145e-8,0,0
1.31,4.473756372902988e-6,1.689280021238232e-8,0,0
1.32,4.848897259300633e-6,1.2389453835501968e-7,0,0
1.33,5.265822768911383e-6,3.2614896667463474e-7,0,0
1.34,5.6554159325314275e-6,6.298387832048023e-7,0,0
1.35,5.940507096833769e-6,1.0023898487576017e-6,0,0
1.36,6.053200568322259e-6,1.3918306065866752e-6,0,0
1.37,5.9589901510380745e-6,1.7517654807635877e-6,0,0
1.38,5.672974847470287e-6,2.0545955553772963e-6,0,0
1.39,5.255175750216912e-6,2.287676912547504e-6,0,0
1.4,4.7814972013425285e-6,2.4430695923481388e-6,0,0
1.41,4.304781825482314e-6,2.514201606925461e-6,0,0
1.42,3.830967977918096e-6,2.4999929972527827e-6,0,0
1.43,3.325466120837198e-6,2.4071813344472074e-6,0,0
1.44,2.7441601507665098e-6,2.2473439349788884e-6,0,0
1.45,2.0696486464815748e-6,2.0345506166102898e-6,0,0
1.46,1.3321260816912286e-6,1.787064329538929e-6,0,0
1.47,6.03320847337086e-7,1.5274288524341118e-6,0,0
1.48,-3.231911887175602e-8,1.2756751629023504e-6,0,0
1.49,-5.115004533766103e-7,1.0414565881039423e-6,0,0
1.5,-8.118550631622129e-7,8.262253795138138e-7,0,0


==> data_correlation_function_check_semicircles.csv <==
frequency,empty50simulated,filled50simulated,emptyexpected,filledexpected,empty20simulated,filled20simulated,empty13simulated,filled13simulated
-3.0,-2.486088858075803e-7,2.396116544332262e-6,0.0,0.0,-4.979136511721051e-7,5.314104477883334e-6,1.4187674055728311e-6,-2.663143901523273e-6
-2.99,-4.2505820137819387e-10,2.4685070289565067e-6,0.0,0.0,-1.314930242124636e-7,4.848141299527603e-6,1.3063389061493802e-6,-2.924016168054672e-6
-2.98,4.771571631264005e-7,2.2555106886196873e-6,0.0,0.0,2.674095747272326e-7,4.240597759820929e-6,1.188727190567851e-6,-3.0607879518874055e-6
-2.97,1.110928138689128e-6,2.054447425784438e-6,0.0,0.0,6.895377252077337e-7,3.6528569331729037e-6,1.0645503174040157e-6,-3.099895027007267e-6
-2.96,1.8045250886701403e-6,2.272962944591855e-6,0.0,0.0,1.1265856836304566e-6,3.1679496084425215e-6,9.388235926629044e-7,-3.024719616611196e-6
-2.95,2.4590467033765263e-6,3.0870123870502816e-6,0.0,0.0,1.5629985462401562e-6,2.806265065576659e-6,8.228635114573075e-7,-2.7687166030334494e-6
-2.94,3.000637693914028e-6,4.276096456253643e-6,0.0,0.0,1.9756868504781365e-6,2.5709603676694e-6,7.302910176590647e-7,-2.268442098626022e-6
-2.93,3.402337394316664e-6,5.404894965130972e-6,0.0,0.0,2.3414061102993356e-6,2.4671150205266664e-6,6.719056981164416e-7,-1.527236471280013e-6
-2.92,3.67554731927805e-6,6.154057239622918e-6,0.0,0.0,2.6437126424378547e-6,2.491735810272134e-6,6.515485564186273e-7,-6.354609054881161e-7
-2.91,3.830414288214027e-6,6.456634932882411e-6,0.0,0.0,2.874140886453741e-6,2.6381388221065874e-6,6.647200414141836e-7,2.611583727018287e-7
-2.9,3.843213001242705e-6,6.337911466572304e-6,0.0,0.0,3.0292202572851065e-6,2.9213532712083185e-6,7.01809353592248e-7,1.016483711468548e-6
-2.89,3.673120097164201e-6,5.712283393809157e-6,0.0,0.0,3.1069402513221066e-6,3.3794983228023664e-6,7.539281617648087e-7,1.532362951476604e-6
-2.88,3.320086766526101e-6,4.427860045540492e-6,0.0,0.0,3.105091917649124e-6,4.030812670693155e-6,8.161665460968595e-7,1.7842118688242648e-6
-2.87,2.862646979455318e-6,2.5122910030917842e-6,0.0,0.0,3.0236275836642927e-6,4.825916669339473e-6,8.870537142069809e-7,1.8149196620109404e-6
-2.86,2.4280624688362925e-6,3.142621203109495e-7,0.0,0.0,2.869837257482133e-6,5.641216829697082e-6,9.6752315327696e-7,1.7011291028394836e-6
-2.85,2.1141814066125273e-6,-1.6211894147912706e-6,0.0,0.0,2.660135374151095e-6,6.3167284166265975e-6,1.0607500458166812e-6,1.5173607972350195e-6
-2.84,1.92754593100746e-6,-2.8201297130603486e-6,0.0,0.0,2.4152519996203903e-6,6.709340794573375e-6,1.1712910435450576e-6,1.3201345245149394e-6
-2.83,1.7874617455140576e-6,-3.0964158087229255e-6,0.0,0.0,2.153705765576018e-6,6.734951603620631e-6,1.3024440254963473e-6,1.1437452241176068e-6
-2.82,1.595530303625476e-6,-2.6120204482935636e-6,0.0,0.0,1.8886960758714936e-6,6.3915195023881685e-6,1.4519025600383187e-6,9.923563950429538e-7
-2.81,1.3236663388972578e-6,-1.7554987133095207e-6,0.0,0.0,1.6278606741032455e-6,5.759515749657163e-6,1.6080153014226451e-6,8.377893803233586e-7
-2.8,1.0576674011698522e-6,-9.106890037159404e-7,0.0,0.0,1.3749258285753567e-6,4.970709025252141e-6,1.7520057191367827e-6,6.360426829283473e-7
-2.79,9.615527413270636e-7,-2.753390978804603e-7,0.0,0.0,1.1339225241403208e-6,4.15029879176757e-6,1.8678464252410256e-6,3.5072755200898663e-7
-2.78,1.1839800464557457e-6,1.5985220252245144e-7,0.0,0.0,9.125356923720419e-7,3.3608020069833095e-6,1.951039235592776e-6,-3.415132300587567e-8
-2.77,1.76658722227097e-6,4.938648754476692e-7,0.0,0.0,7.197610531255742e-7,2.578998330874416e-6,2.005294485073518e-6,-5.112416849965866e-7
-2.76,2.6062487782067674e-6,7.474744767385053e-7,0.0,0.0,5.605293549620175e-7,1.7223548900811257e-6,2.0294563644684485e-6,-1.0492935082625144e-6
-2.75,3.4832573884228733e-6,7.533902506681434e-7,0.0,0.0,4.329985535145984e-7,7.155863601257985e-7,2.0097663091433754e-6,-1.5942705707158977e-6
-2.74,4.1302901682408115e-6,2.2915420143403594e-7,0.0,0.0,3.278586416530577e-7,-4.4448334065717566e-7,1.927076488184578e-6,-2.0724979795585988e-6
-2.73,4.310147892480812e-6,-9.471041356488827e-7,0.0,0.0,2.2789784896327824e-7,-1.673992548942998e-6,1.7719795023854283e-6,-2.4010594492381255e-6
-2.72,3.888745578696874e-6,-2.4581243915585986e-6,0.0,0.0,1.1116612678606154e-7,-2.845607276927882e-6,1.5532284429824166e-6,-2.519462719278534e-6
-2.71,2.8971540134673694e-6,-3.5477143879213403e-6,0.0,0.0,-4.213609885606276e-8,-3.854450708552406e-6,1.292750848407859e-6,-2.4346567874165312e-6
-2.7,1.557543616141664e-6,-3.3843057689975567e-6,0.0,0.0,-2.4460086332935543e-7,-4.667460184629122e-6,1.013320351010051e-6,-2.230338889777253e-6
-2.69,2.3817979573777184e-7,-1.5710291883225555e-6,0.0,0.0,-4.984480627882983e-7,-5.336815249102669e-6,7.298508728901829e-7,-2.0084254497756044e-6
-2.68,-6.646958412065291e-7,1.5550608229429979e-6,0.0,0.0,-7.909041379438207e-7,-5.9607443459958505e-6,4.495164042690821e-7,-1.8104470743873962e-6
-2.67,-8.689246716490394e-7,5.050190054308068e-6,0.0,0.0,-1.0934774605599415e-6,-6.593842077341569e-6,1.771975226187316e-7,-1.6006778753721482e-6
-2.66,-3.066206881326394e-7,7.818799953999205e-6,0.0,0.0,-1.370869684022848e-6,-7.174893066732246e-6,-8.016691417549354e-8,-1.3247907301954097e-6
-2.65,8.532164475965532e-7,9.086955290803893e-6,0.0,0.0,-1.5924833435700784e-6,-7.557706935841137e-6,-3.1336159688906777e-7,-9.721834672096936e-7
-2.64,2.259931113867546e-6,8.649652726851627e-6,0.0,0.0,-1.7377790023242997e-6,-7.6289253741469e-6,-5.138185304457071e-7,-5.720194946168282e-7
-2.63,3.500286848562214e-6,6.8552510270924585e-6,0.0,0.0,-1.7970923282711778e-6,-7.402800456842271e-6,-6.776467386031567e-7,-1.3854369683892974e-7
-2.62,4.24899483198588e-6,4.4085313625095575e-6,0.0,0.0,-1.7708633936224593e-6,-7.019357974900952e-6,-8.092805234361131e-7,3.556079086240204e-7
-2.61,4.382135350200191e-6,2.088754322110365e-6,0.0,0.0,-1.6656901758603227e-6,-6.665714103151867e-6,-9.228060840259334e-7,9.380948838714457e-7
-2.6,3.982345689823331e-6,5.063090854127267e-7,0.0,0.0,-1.4893791548111603e-6,-6.4822522786871196e-6,-1.0380930708682593e-6,1.5741734146420044e-6
-2.59,3.2392973812571374e-6,2.2885281896202374e-9,0.0,0.0,-1.2508549450921954e-6,-6.506645613001673e-6,-1.171027518982103e-6,2.1538200659400917e-6
-2.58,2.336390477992537e-6,6.399063763557948e-7,0.0,0.0,-9.64504932873096e-7,-6.683739171257227e-6,-1.323593135385214e-6,2.547190098702022e-6
-2.57,1.4056583445764115e-6,2.1649697462162214e-6,0.0,0.0,-6.526935716024367e-7,-6.931946015025655e-6,-1.4832869476792076e-6,2.6848156164828833e-6
-2.56,5.390941289576092e-7,4.0033392249270185e-6,0.0,0.0,-3.428926052557622e-7,-7.21198556132376e-6,-1.6339868632146786e-6,2.5986011620893715e-6
-2.55,-2.0688930145864365e-7,5.473158843544558e-6,0.0,0.0,-5.993989454833928e-8,-7.5297352462428e-6,-1.7679836631459463e-6,2.3945505464004487e-6
-2.54,-8.30269774649766e-7,6.126836648824728e-6,0.0,0.0,1.8464044794269587e-7,-7.862090861654022e-6,-1.8881243626620111e-6,2.1898633442639376e-6
-2.53,-1.3826908918965234e-6,5.903591650243365e-6,0.0,0.0,4.0086647071024297e-7,-8.0877743939256e-6,-2.001359934025974e-6,2.066527816447377e-6
-2.52,-1.9204344947159858e-6,4.982632981199649e-6,0.0,0.0,6.174150277588232e-7,-8.018481506267785e-6,-2.1126351976764896e-6,2.0514205060164697e-6
-2.51,-2.4381190602854934e-6,3.561426001529216e-6,0.0,0.0,8.650784242778749e-7,-7.512915127923588e-6,-2.223058089148774e-6,2.1036725478253204e-6
-2.5,-2.8443373263597926e-6,1.779733503956754e-6,0.0,0.0,1.1570772465866279e-6,-6.553115283961451e-6,-2.3306785770374097e-6,2.1168108268042738e-6
-2.49,-3.006948362522165e-6,-2.127982004637438e-7,0.0,0.0,1.481220788517695e-6,-5.217721194987477e-6,-2.4329329474916258e-6,1.9604767560999593e-6
-2.48,-2.837797206328003e-6,-2.1576779522549397e-6,0.0,0.0,1.8076317976672986e-6,-3.618687283135927e-6,-2.5304204686388446e-6,1.548166990395148e-6
-2.47,-2.3555810814429604e-6,-3.660697989021591e-6,0.0,0.0,2.102047809936576e-6,-1.8795571737169223e-6,-2.6298233295794646e-6,8.85756046125041e-7
-2.46,-1.689734510853558e-6,-4.3115642296832906e-6,0.0,0.0,2.334348726576283e-6,-1.3257502424017986e-7,-2.74299917472225e-6,7.940196775117371e-8
-2.45,-1.039615020170162e-6,-3.911370680184825e-6,0.0,0.0,2.4809930709015773e-6,1.514965722804769e-6,-2.8802518240597738e-6,-6.896428329701357e-7
-2.44,-6.195832409008686e-7,-2.614484097796551e-6,0.0,0.0,2.525745281436828e-6,3.018931742741285e-6,-3.039299747397707e-6,-1.220391000598341e-6
-2.43,-5.932054539072001e-7,-8.337161109993825e-7,0.0,0.0,2.4619897385717063e-6,4.3929402588152e-6,-3.1974270560465326e-6,-1.3745183703463997e-6
-2.42,-9.999121670021126e-7,9.869062208166077e-7,0.0,0.0,2.2954042676357596e-6,5.669800641645818e-6,-3.3157389578400225e-6,-1.154362010528077e-6
-2.41,-1.7263337696868271e-6,2.493842039308631e-6,0.0,0.0,2.04456925577177e-6,6.8607658667640196e-6,-3.3560337513199056e-6,-7.216305209927431e-7
-2.4,-2.575471149471081e-6,3.3875358651382592e-6,0.0,0.0,1.7395247589882455e-6,7.917101864013959e-6,-3.2998004927708756e-6,-3.232464398161981e-7
-2.39,-3.3908175609566923e-6,3.4207200760190266e-6,0.0,0.0,1.4163125532312432e-6,8.702493070504469e-6,-3.156645134083557e-6,-1.6480994123903672e-7
-2.38,-4.118461700779896e-6,2.578390657596136e-6,0.0,0.0,1.1061470253619153e-6,9.015427656209806e-6,-2.9570054131179238e-6,-3.338478470109422e-7
-2.37,-4.7558304516652104e-6,1.289669367028279e-6,0.0,0.0,8.287616524158457e-7,8.689392284462304e-6,-2.73398618371612e-6,-8.275205591202115e-7
-2.36,-5.2663164223199095e-6,3.572344276644579e-7,0.0,0.0,5.993668727655114e-7,7.716312051051637e-6,-2.5057737572934933e-6,-1.6173062132286493e-6
-2.35,-5.5686429097462335e-6,5.125378484031505e-7,0.0,0.0,4.38909397532641e-7,6.275896565431623e-6,-2.269745390990343e-6,-2.65070817516002e-6
-2.34,-5.612056657852053e-6,1.9199459963048967e-6,0.0,0.0,3.6971852260978393e-7,4.633037445569997e-6,-2.0110791323541506e-6,-3.7978541245492955e-6
-2.33,-5.4501271119246655e-6,4.084199775792648e-6,0.0,0.0,3.979992904981412e-7,3.0111468162466868e-6,-1.71880391284547e-6,-4.8436815206636696e-6
-2.32,-5.2286002573277465e-6,6.2497225500966426e-6,0.0,0.0,5.023156682851474e-7,1.5563368926848548e-6,-1.3983214088332258e-6,-5.57103376746035e-6
-2.31,-5.088196552298398e-6,7.888157281228334e-6,0.0,0.0,6.391081002891455e-7,3.7586999985302236e-7,-1.0712043560341351e-6,-5.859224115618156e-6
-2.3,-5.063890674694136e-6,8.81755359600524e-6,0.0,0.0,7.562983389638491e-7,-4.3605126682804086e-7,-7.599188988474402e-7,-5.703882279078515e-6
-2.29,-5.066117996838882e-6,8.952212450449162e-6,0.0,0.0,8.035129037623218e-7,-8.073941217746941e-7,-4.6885430862707705e-7,-5.1568976939292355e-6
-2.28,-4.95850634755701e-6,8.102127858108342e-6,0.0,0.0,7.419680758269514e-7,-6.933621112372362e-7,-1.8214123691903027e-7,-4.259073969601998e-6
-2.27,-4.6661027770621565e-6,6.122722802746971e-6,0.0,0.0,5.586087067656156e-7,-7.919654382766039e-8,1.1536250960762587e-7,-3.024636165039235e-6
-2.26,-4.225146200701908e-6,3.230641816422617e-6,0.0,0.0,2.738523947193303e-7,9.835035678360466e-7,4.14980576473457e-7,-1.481549032336021e-6
-2.25,-3.742874109458268e-6,6.905132325496886e-8,0.0,0.0,-6.900494110900321e-8,2.339603916837505e-6,6.852656495217264e-7,2.7110238174945363e-7
-2.24,-3.3213167476470715e-6,-2.6015340005263137e-6,0.0,0.0,-4.259667154306995e-7,3.7637596469011323e-6,8.966796755729481e-7,2.0414827798817682e-6
-2.23,-3.019760966285298e-6,-4.291640915144539e-6,0.0,0.0,-7.681430587346952e-7,5.038871196520954e-6,1.0432685577878715e-6,3.5920164896184396e-6
-2.22,-2.8666688691593524e-6,-4.9329386989169015e-6,0.0,0.0,-1.0812354640899242e-6,5.984969347456822e-6,1.139462379896053e-6,4.734972615986071e-6
-2.21,-2.8713929160166157e-6,-4.798000496127841e-6,0.0,0.0,-1.3539219752853974e-6,6.43391446010701e-6,1.198713385845685e-6,5.407538353076289e-6
-2.2,-3.00949273598382e-6,-4.371236576205146e-6,0.0,0.0,-1.570257017118886e-6,6.235551394423866e-6,1.2199143914014404e-6,5.671703437945476e-6
-2.19,-3.2229620321320294e-6,-4.208886141753027e-6,0.0,0.0,-1.7161096544565953e-6,5.320402732517264e-6,1.1949263455409035e-6,5.655043721486591e-6
-2.18,-3.4763772202249997e-6,-4.732854402357771e-6,0.0,0.0,-1.7924641552846737e-6,3.7531128755247106e-6,1.1231637569130055e-6,5.486990355837264e-6
-2.17,-3.82172770818437e-6,-6.0671737976310716e-6,0.0,0.0,-1.8219013560772927e-6,1.730574713189445e-6,1.0139348389983273e-6,5.256031920883825e-6
-2.16,-4.368564660685576e-6,-8.10521033282252e-6,0.0,0.0,-1.8467807311727764e-6,-4.62540846164101e-7,8.77902296995469e-7,4.9863538825400085e-6
-2.15,-5.136120079259173e-6,-1.0711909661192856e-5,0.0,0.0,-1.923815890997679e-6,-2.526949454016961e-6,7.232123768153647e-7,4.643676787815009e-6
-2.14,-5.916004166614615e-6,-1.3716626771708448e-5,0.0,0.0,-2.1099178006984038e-6,-4.242476308251873e-6,5.623045204525206e-7,4.1735309937797404e-6
-2.13,-6.31459581489728e-6,-1.664435562462115e-5,0.0,0.0,-2.4364138196835115e-6,-5.532878620389383e-6,4.190004194935439e-7,3.5367002907474726e-6
-2.12,-5.9869874185638795e-6,-1.862555243583905e-5,0.0,0.0,-2.890226546919043e-6,-6.435662325511953e-6,3.23241208343518e-7,2.7068836923034597e-6
-2.11,-4.874169900373932e-6,-1.8829229028597054e-5,0.0,0.0,-3.4220368941899313e-6,-6.992766972555059e-6,2.9525290424894367e-7,1.6516674262234225e-6
-2.1,-3.242516027100488e-6,-1.7089496660824235e-5,0.0,0.0,-3.972043732530145e-6,-7.176307140323035e-6,3.356546791235781e-7,3.4855897005426084e-7
-2.09,-1.5097587430471862e-6,-1.4026142202119177e-5,0.0,0.0,-4.48985060683128e-6,-6.928269383571736e-6,4.332165094217209e-7,-1.161114090996644e-6
-2.08,-1.7190030422793286e-8,-1.0454805295299662e-5,0.0,0.0,-4.943105395990962e-6,-6.256631065391636e-6,5.812417170590104e-7,-2.7495351668779407e-6
-2.07,1.0852138990403712e-6,-6.694384704556076e-6,0.0,0.0,-5.3205716056812e-6,-5.2869057693270795e-6,7.850597923127419e-7,-4.264863527547772e-6
-2.06,1.805610108115814e-6,-2.511820630600777e-6,0.0,0.0,-5.627686171320355e-6,-4.249772258825742e-6,1.0576297000738903e-6,-5.624025810812351e-6
-2.05,2.2175093273681912e-6,2.274714431793262e-6,0.0,0.0,-5.874421705850157e-6,-3.4292335763024157e-6,1.412521325279799e-6,-6.829224719215876e-6
-2.04,2.39639401886746e-6,7.219840676807303e-6,0.0,0.0,-6.064093621258777e-6,-3.070103962890297e-6,1.8562897344879411e-6,-7.8938820656868e-6
-2.03,2.392568215604086e-6,1.129516476673208e-5,0.0,0.0,-6.18714611167104e-6,-3.2695169394560823e-6,2.3759560991122364e-6,-8.770949999635658e-6
-2.02,2.2195976184205734e-6,1.3467452436280159e-5,0.0,0.0,-6.218380200486044e-6,-3.933715507810707e-6,2.9295072781909547e-6,-9.364578470943e-6
-2.01,1.8784753299140308e-6,1.3263973249532584e-5,0.0,0.0,-6.120338705788402e-6,-4.843679890442362e-6,3.4561918887067273e-6,-9.615035044901477e-6
-2.0,1.4199820098644586e-6,1.0903932490696905e-5,0.0,0.0,-5.852452005772924e-6,-5.779608280532791e-6,3.904871063395129e-6,-9.574254967923158e-6
-1.99,9.66277206256387e-7,6.992001971687914e-6,0.0,0.0,-5.378311649079755e-6,-6.6284140493237465e-6,4.254050437247225e-6,-9.38928560740889e-6
-1.98,6.321603884353621e-7,2.087090547528276e-6,0.0,0.0,-4.671827543950187e-6,-7.43032990003438e-6,4.505140734437959e-6,-9.194596765641349e-6
-1.97,4.303610136277688e-7,-3.496783033986177e-6,0.0,0.0,-3.7298214366441216e-6,-8.344625913852506e-6,4.6632599628058664e-6,-9.009301957538878e-6
-1.96,2.9341439199503917e-7,-9.524877595661261e-6,0.0,0.0,-2.5837450874934586e-6,-9.541082674460293e-6,4.730178201138956e-6,-8.730344401201284e-6
-1.95,1.869149958807597e-7,-1.5501808615828755e-5,0.0,0.0,-1.2951891512516165e-6,-1.1065240337287007e-5,4.709649694094445e-6,-8.21569827055121e-6
-1.94,1.539234627648187e-7,-2.0532924820329644e-5,0.0,0.0,6.188758864168822e-8,-1.2741190924515647e-5,4.608701690553499e-6,-7.380159363448696e-6
-1.93,2.421499788430284e-7,-2.364116141955345e-5,0.0,0.0,1.4175013207672188e-6,-1.4159804326697498e-5,4.432770551626496e-6,-6.236972950234756e-6
-1.92,4.490858387513759e-7,-2.437859326394985e-5,0.0,0.0,2.7159761338944177e-6,-1.4779488109167202e-5,4.1858199376021545e-6,-4.872357294047481e-6
-1.91,7.699772993745623e-7,-2.3207672893842168e-5,0.0,0.0,3.919860267481149e-6,-1.4123553116594947e-5,3.8752364552823444e-6,-3.3904025228435315e-6
-1.9,1.2404007720418026e-6,-2.125041181001945e-5,0.0,0.0,5.003478045801826e-6,-1.198910337584293e-5,3.5106719572426084e-6,-1.8820171889809584e-6
-1.89,1.8625267787149114e-6,-1.9558960011282388e-5,0.0,0.0,5.9424084309356634e-6,-8.54810855799142e-6,3.096837127617914e-6,-4.358201449364574e-7
-1.88,2.4920449764143377e-6,-1.849617873059408e-5,0.0,0.0,6.712821826819397e-6,-4.272073856639586e-6,2.631813716004858e-6,8.470372600319106e-7
-1.87,2.835718554519349e-6,-1.7704324665189276e-5,0.0,0.0,7.299752881584557e-6,2.6722609803296157e-7,2.1153659862354533e-6,1.8761808443362944e-6
-1.86,2.5827600422901945e-6,-1.6597827878805966e-5,0.0,0.0,7.701602026976427e-6,4.571613378347506e-6,1.5584800302052545e-6,2.613574503522916e-6
-1.85,1.5791829231798611e-6,-1.4883757819796446e-5,0.0,0.0,7.927775287822758e-6,8.258246864779657e-6,9.82596972590671e-7,3.0790757396010674e-6
-1.84,-3.542687592382386e-8,-1.2722681038167693e-5,0.0,0.0,7.994621909521741e-6,1.1010745336232953e-5,4.064834419253266e-7,3.316095091924112e-6
-1.83,-1.7838963839289985e-6,-1.0594281375191026e-5,0.0,0.0,7.920924880048868e-6,1.2564245947833844e-5,-1.6686708999642633e-7,3.3552459932186132e-6
-1.82,-2.976133378438531e-6,-9.114570445239345e-6,0.0,0.0,7.726233627346573e-6,1.2791566693525952e-5,-7.474073819889406e-7,3.188961881889802e-6
-1.81,-3.0347388224220375e-6,-8.805096716156949e-6,0.0,0.0,7.4408171664863085e-6,1.18365576378639e-5,-1.3404987539471365e-6,2.7705442837957004e-6
-1.8,-1.8716131667964758e-6,-9.711685553273664e-6,0.0,0.0,7.119880338174017e-6,1.015707231239019e-5,-1.934288421380684e-6,2.082051768907045e-6
-1.79,-8.9796739949804e-9,-1.1136320018346151e-5,0.0,0.0,6.831209126675813e-6,8.370380386094254e-6,-2.5050036282007957e-6,1.2502999853996202e-6
-1.78,1.7307382947549548e-6,-1.1930836092951718e-5,0.0,0.0,6.605596214140817e-6,6.955304356180165e-6,-3.029764227929269e-6,5.775606835613613e-7
-1.77,2.7507771084383e-6,-1.1246017333204295e-5,0.0,0.0,6.393333746305966e-6,6.026379774687411e-6,-3.4889658878058184e-6,3.949431836041239e-7
-1.76,2.971310762729612e-6,-9.04367797955929e-6,0.0,0.0,6.076787022306187e-6,5.357035822743711e-6,-3.8576865974652124e-6,8.345135618770728e-7
-1.75,2.6735400493217207e-6,-5.971752475325916e-6,0.0,0.0,5.531933822585782e-6,4.5987406996065875e-6,-4.102197937610002e-6,1.7242552912294562e-6
-1.74,2.138011670441184e-6,-2.894739734094649e-6,0.0,0.0,4.690865337067814e-6,3.478281392379762e-6,-4.191450662850809e-6,2.707727751844787e-6
-1.73,1.4613944608142235e-6,-4.7412136460494186e-7,0.0,0.0,3.5713667452060672e-6,1.8382748483563447e-6,-4.113932400381626e-6,3.482836299974763e-6
-1.72,6.572077780853649e-7,1.113343857217143e-6,0.0,0.0,2.267277320696647e-6,-4.0087060726611583e-7,-3.882063009995124e-6,3.955812920133794e-6
-1.71,-1.7262554784733399e-7,2.234665098347336e-6,0.0,0.0,9.099036791256909e-7,-3.2021454700637348e-6,-3.5185552604684007e-6,4.2053135598616976e-6
-1.7,-8.259481903011975e-7,3.447238514359057e-6,0.0,0.0,-3.7646875532993005e-7,-6.290777874393582e-6,-3.0384664652714897e-6,4.3196791313224546e-6
-1.69,-1.1428429578593498e-6,4.89704371289282e-6,0.0,0.0,-1.5026995409892672e-6,-9.109937067396653e-6,-2.4462282952645587e-6,4.253208759493482e-6
-1.68,-1.1157106104896995e-6,6.083106005926511e-6,0.0,0.0,-2.4233321313630844e-6,-1.0969565393807447e-5,-1.7509118498183994e-6,3.814144447515519e-6
-1.67,-8.596468915190817e-7,6.296144744448726e-6,0.0,0.0,-3.135374581098436e-6,-1.1326591978200253e-5,-9.813069346401659e-7,2.7917512884957205e-6
-1.66,-5.329674826818363e-7,5.204996344944943e-6,0.0,0.0,-3.6727860743592943e-6,-1.0023842786294597e-5,-1.8210516425736423e-7,1.1292908533160639e-6
-1.65,-3.1713172752981355e-7,2.9375765927824906e-6,0.0,0.0,-4.097597362074547e-6,-7.347702909703242e-6,6.039013667984211e-7,-9.776750143315075e-7
-1.64,-4.060613978585653e-7,-1.997361637167434e-7,0.0,0.0,-4.488494426009345e-6,-3.8984285503473515e-6,1.3473465122367944e-6,-3.138601441581605e-6
-1.63,-9.081726877222344e-7,-3.812076953344895e-6,0.0,0.0,-4.923172080721443e-6,-3.7686964666641566e-7,2.0304022087619362e-6,-4.97831091080596e-6
-1.62,-1.7177230092440867e-6,-7.340291377333255e-6,0.0,0.0,-5.451520409878052e-6,2.6251293543637948e-6,2.641509116869093e-6,-6.371478247030698e-6
-1.61,-2.5035594277708253e-6,-1.0237026085313417e-5,0.0,0.0,-6.069531414886976e-6,4.794945921435847e-6,3.1724804500666726e-6,-7.50226953863909e-6
-1.6,-2.8438009152101356e-6,-1.2278695862580987e-5,0.0,0.0,-6.711037902538309e-6,6.155578385879274e-6,3.613189833801386e-6,-8.68217999744888e-6
-1.59,-2.4019085195949736e-6,-1.3500516201517167e-5,0.0,0.0,-7.265240346494072e-6,6.926377553389017e-6,3.943814722087167e-6,-1.0096951450922974e-5
-1.58,-1.0566538301571485e-6,-1.3808695602920712e-5,0.0,0.0,-7.612407906368001e-6,7.272951217304893e-6,4.133702478701505e-6,-1.1702349025773472e-5
-1.57,1.0398410852056865e-6,-1.2867959343168696e-5,0.0,0.0,-7.658731578919016e-6,7.174057449291862e-6,4.150803892742982e-6,-1.3298031250265842e-5
-1.56,3.4866505753444976e-6,-1.0425113955365488e-5,0.0,0.0,-7.3501664668587665e-6,6.510261031817642e-6,3.973797248578676e-6,-1.4651982939524004e-5
-1.55,5.732876362956873e-6,-6.604420291359984e-6,0.0,0.0,-6.661920262899364e-6,5.245661763590675e-6,3.597840560586004e-6,-1.558630204843781e-5
-1.54,7.225793679906289e-6,-1.9048553161869498e-6,0.0,0.0,-5.588383039217786e-6,3.5204839925308457e-6,3.0324726885365947e-6,-1.602989487433998e-5
-1.53,7.59042684301314e-6,2.8939658184007855e-6,0.0,0.0,-4.162379471271618e-6,1.605541500491593e-6,2.295778894543505e-6,-1.604719337917847e-5
-1.52,6.78266893691071e-6,6.836726075310362e-6,0.0,0.0,-2.49187087771593e-6,-1.8294727506743184e-7,1.4120043357672655e-6,-1.5804014190890352e-5
-1.51,5.108648646146056e-6,9.139359361710421e-6,0.0,0.0,-7.626033368938839e-7,-1.4919756678502208e-6,4.1816129656788283e-7,-1.5441261107794898e-5
-1.5,3.087381558265263e-6,9.703968299088755e-6,0.0,0.0,8.190047433240825e-7,-1.8960186336696614e-6,-6.268489398332873e-7,-1.4924704539492181e-5
-1.49,1.2702634048876329e-6,9.208488651020352e-6,0.0,0.0,2.09898619471618e-6,-9.738660814289997e-7,-1.6467830114479643e-6,-1.4019242450598424e-5
-1.48,1.0925419603477539e-7,8.435008577432741e-6,0.0,0.0,3.0028839601085616e-6,1.4667360038339727e-6,-2.571326715882374e-6,-1.2448593654262577e-5
-1.47,-1.4955661552819582e-7,7.434871544524691e-6,0.0,0.0,3.513543912262526e-6,5.210967347585619e-6,-3.3614537913814296e-6,-1.0100788795854412e-5
-1.46,4.331342409073367e-7,5.52724498586266e-6,0.0,0.0,3.646559096611034e-6,9.703108599505616e-6,-4.016248124173696e-6,-7.091594407074626e-6
-1.45,1.4648005770910342e-6,2.263024265657764e-6,0.0,0.0,3.4502702042730696e-6,1.4298763556851758e-5,-4.559592303436811e-6,-3.6829342480861984e-6
-1.44,2.342820634772173e-6,-1.7616543135561978e-6,0.0,0.0,3.0110955405842378e-6,1.8457944329365335e-5,-5.021587827065367e-6,-2.0162876937396287e-7
-1.43,2.4959125722990594e-6,-5.338068789992758e-6,0.0,0.0,2.4362013952784288e-6,2.1767477913008054e-5,-5.4245603681454025e-6,2.995068398941432e-6
-1.42,1.6369197198547266e-6,-7.90585658442318e-6,0.0,0.0,1.8183640163309332e-6,2.3927746574208504e-5,-5.7741529392439e-6,5.606960066655529e-6
-1.41,-1.0449755968011984e-7,-1.0109100872724144e-5,0.0,0.0,1.2178645833794038e-6,2.4827534045837004e-5,-6.062032535225124e-6,7.537489990800523e-6
-1.4,-2.2601291705946064e-6,-1.2971462318607701e-5,0.0,0.0,6.772897160632165e-7,2.460927723846941e-5,-6.2876644268730854e-6,8.916479046834508e-6
-1.39,-4.271242821575772e-6,-1.671383742928216e-5,0.0,0.0,2.360330779772678e-7,2.356035155980859e-5,-6.48296382567933e-6,9.905205605169537e-6
-1.38,-5.738764024143277e-6,-2.0505544376505863e-5,0.0,0.0,-8.809880893810511e-8,2.1872588920824037e-5,-6.709428816179312e-6,1.049516327246976e-5
-1.37,-6.545586998702982e-6,-2.3178546522700326e-5,0.0,0.0,-3.2249897147008794e-7,1.951982040296157e-5,-7.024467665718298e-6,1.056097057914743e-5
-1.36,-6.84154165352103e-6,-2.4016984195155978e-5,0.0,0.0,-5.207011398354458e-7,1.6415595805869967e-5,-7.448111659579682e-6,1.0093174587530606e-5
-1.35,-6.904018986625034e-6,-2.298724544868995e-5,0.0,0.0,-7.127914994318707e-7,1.2695806085398559e-5,-7.95835062029477e-6,9.294511362977886e-6
-1.34,-6.895873497153035e-6,-2.0405196270120635e-5,0.0,0.0,-8.812320485467451e-7,8.808475342980404e-6,-8.513446142924072e-6,8.42611191439467e-6
-1.33,-6.666653567944976e-6,-1.6446912278999967e-5,0.0,0.0,-9.820763191148463e-7,5.2899768222584045e-6,-9.077975339655528e-6,7.610480065480773e-6
-1.32,-5.799264528017728e-6,-1.0992000854563362e-5,0.0,0.0,-9.81297613939688e-7,2.4173272705462458e-6,-9.630114422089533e-6,6.792660484967165e-6
-1.31,-3.906232920855573e-6,-3.887472102409202e-6,0.0,0.0,-8.760896065351511e-7,3.8687931185218355e-8,-1.014706488944966e-5,5.847273420484933e-6
-1.3,-9.364017717101988e-7,4.7844392372316044e-6,0.0,0.0,-6.97714869503144e-7,-2.2451541296014604e-6,-1.0588601886275208e-5,4.726957793212776e-6
-1.29,2.7425514656860978e-6,1.4698988321202352e-5,0.0,0.0,-5.046121037817852e-7,-4.6562324588925315e-6,-1.090099416638778e-5,3.565771863703926e-6
-1.28,6.522491853190187e-6,2.527307428428376e-5,0.0,0.0,-3.705785295923205e-7,-6.941326160742237e-6,-1.1039836092399144e-5,2.649467988712033e-6
-1.27,9.851473599943835e-6,3.543643531541117e-5,0.0,0.0,-3.660484122852841e-7,-8.518436317099818e-6,-1.0989086273830329e-5,2.225397372924795e-6
-1.26,1.2418624619402432e-5,4.3517588374916913e-5,0.0,0.0,-5.294784202023359e-7,-8.936799340451652e-6,-1.0757760474497738e-5,2.2878243710007356e-6
-1.25,1.4074149842246009e-5,4.765671695150702e-5,0.0,0.0,-8.372843107927017e-7,-8.145291608401244e-6,-1.035655131510554e-5,2.5337824116943663e-6
-1.24,1.4612396367118033e-5,4.6765678792572054e-5,0.0,0.0,-1.1952322246794964e-6,-6.303533524412828e-6,-9.775697679380264e-6,2.5256568791861916e-6
-1.23,1.3739910182142571e-5,4.16371487077545e-5,0.0,0.0,-1.4688647300332943e-6,-3.446530560182633e-6,-8.986955840067566e-6,1.9060865418231778e-6
-1.22,1.1343320740481947e-5,3.5385680881067525e-5,0.0,0.0,-1.541980687591674e-6,5.478280816929666e-7,-7.969098609751793e-6,4.807156213279198e-7
-1.21,7.794963948911014e-6,3.239917525549722e-5,0.0,0.0,-1.3660027584805516e-6,5.64560723655853e-6,-6.731351336181881e-6,-1.8787408883854603e-6
-1.2,3.9690677152831594e-6,3.603633431778939e-5,0.0,0.0,-9.689368364000322e-7,1.1332654997096211e-5,-5.314873660825215e-6,-5.348375038312928e-6
-1.19,9.231362000891769e-7,4.6629782452532654e-5,0.0,0.0,-4.2754422999020557e-7,1.6600823529401072e-5,-3.7778658747819833e-6,-1.0049712016741824e-5
-1.18,-5.418229989980287e-7,6.131615664858921e-5,0.0,0.0,1.7107740086881166e-7,2.026564301858448e-5,-2.1809112146202153e-6,-1.575198584432795e-5
-1.17,-2.0177473646006437e-7,7.572251916790183e-5,0.0,0.0,7.611054100307695e-7,2.1371792507736752e-5,-5.823077030820877e-7,-2.1724520081030577e-5
-1.16,1.5355052288761023e-6,8.615750334639231e-5,0.0,0.0,1.3156397821800462e-6,1.9478328644565543e-5,9.574122301857482e-7,-2.698541596949642e-5
-1.15,3.881829142264943e-6,9.089876923810772e-5,0.0,0.0,1.8426276594556567e-6,1.4818880061104093e-5,2.3727871961632394e-6,-3.0729008149939975e-5
-1.14,6.113453074982804e-6,9.01288155429667e-5,0.0,0.0,2.3597094517454497e-6,8.343218865128789e-6,3.6027117331570453e-6,-3.2525062518966035e-5
-1.13,7.936647321148678e-6,8.496230640695697e-5,0.0,0.0,2.8629441523037475e-6,1.5244790946322105e-6,4.6032506441986e-6,-3.222234504606695e-5
-1.12,9.523852230800883e-6,7.626449387415776e-5,0.0,0.0,3.3075917785315457e-6,-4.0992633859833285e-6,5.349309740674113e-6,-2.9805541030841906e-5
-1.11,1.1227973409778188e-5,6.382603079030872e-5,0.0,0.0,3.612820677970249e-6,-7.468272332394026e-6,5.835372239752689e-6,-2.5226458650855253e-5
-1.1,1.3237110661322884e-5,4.648976697230859e-5,0.0,0.0,3.6905436889500276e-6,-8.230204770874054e-6,6.097741744636928e-6,-1.7597554094190697e-5
-1.09,1.5440775558187036e-5,2.518584607879999e-5,0.0,0.0,3.4888618796552927e-6,-4.784706494652165e-6,6.259306942295485e-6,-1.581734829586126e-6
-1.08,1.7617489456177463e-5,2.019293823041323e-5,0.0,0.0,3.086470015593352e-6,2.1273793707202563e-5,6.629883435615147e-6,4.910009323948572e-5
-1.07,2.0112818767005902e-5,0.0001599666412267096,0.0,0.0,3.148560132233129e-6,0.00019176803652700376,8.120807711882172e-6,0.00025793544543531986
-1.06,2.601961911727085e-5,0.0010509232446796835,0.0,0.0,6.962918640390943e-6,0.001102000303709131,1.3871321842745893e-5,0.0011590364089649275
-1.05,4.772217143528993e-5,0.004927136603658559,0.0,0.0,2.7142864194516226e-5,0.0049888776224328414,3.444595357002691e-5,0.0047344859127039516
-1.04,0.00012140839238656448,0.018139381154484328,0.0,0.0,0.000100929742768728,0.018268007956461597,0.00010086676055983433,0.016949834840662766
-1.03,0.00032659885805573296,0.054310419925729124,0.0,0.0,0.0003106271504148838,0.05466046815565176,0.00028759662323870933,0.0516791029386565
-1.02,0.0007910668919050861,0.13456115550354136,0.0,0.0,0.000785937620586919,0.13508930478014866,0.0007320352607557947,0.1323164650974285
-1.01,0.0016529014745080956,0.27998274508935556,0.0,0.0,0.0016572189642809492,0.2798677402651044,0.001610536323673513,0.28357299091388416
-1.0,0.0029823004028429003,0.497484976596872,0.0,0.0,0.002975212002800824,0.49564055193687295,0.0030354785639048316,0.5116391214368231
-0.99,0.004722241114057878,0.7702372170120511,0.00015791505762548377,0.02229365256293569,0.0046786574628657936,0.7678425313475696,0.004923128175906123,0.7891829989171883
-0.98,0.006712074369089227,1.063868426866307,0.00023410071226169068,0.03143733307370931,0.0066511626746788574,1.0652002867401926,0.006982423245415321,1.068872482834792
-0.97,0.008780293631190738,1.3446309264045975,0.000300537764858345,0.03839081124645866,0.008779969456479696,1.3514986958279347,0.008909020160359266,1.3200431385318394
-0.96,0.010824586604152696,1.5937604535577838,0.00036375179326211826,0.0441996322724686,0.01093975368729024,1.5994432960883807,0.01062997847899103,1.5481896092558636
-0.95,0.012824943134086095,1.808601111009774,0.0004262677019784383,0.04926984735022645,0.01298872480935029,1.803505596126667,0.01234058886306933,1.7737087359049628
-0.94,0.014808810212888856,1.9950696238471874,0.0004894185018887061,0.05381018042841677,0.01486556559787264,1.9803808680928146,0.014294824264632808,1.9985216824370744
-0.93,0.016813196524189868,2.1604132388867816,0.0005540457670942121,0.05794486856060897,0.016673615128914635,2.1500697640345225,0.01657561025951591,2.201341563718766
-0.92,0.018865817320359583,2.3101364703469103,0.0006207510465709256,0.061754993052123154,0.01860340050881442,2.315610393363071,0.019050696626090782,2.3615700451286163
-0.91,0.020984681829305327,2.4478818839885785,0.0006900061748008822,0.0652969460735752,0.020763337091063525,2.464897827625823,0.02150232971001804,2.480061552204642
-0.9,0.02318450680021518,2.5759806827040546,0.0007622085022784736,0.06861182282797539,0.023110763444485358,2.5895901659497693,0.02378532009361931,2.576933599174435
-0.89,0.025478331244313163,2.6959237870692165,0.0008377113169795444,0.07173066002901737,0.025537167182472335,2.6961791014605323,0.02590054389426117,2.6745148046635037
-0.88,0.02787702179434009,2.8088812131625605,0.0009168418815794445,0.07467756768306924,0.02798899338481295,2.798644707007036,0.027967629480990876,2.7834670933884
-0.87,0.030391924938197565,2.915858192970796,0.0009999127880405121,0.07747170587669125,0.03050302622751194,2.904999941780123,0.030145924915977597,2.900748237433049
-0.86,0.033034543341096616,3.017483206238907,0.0010872294787166472,0.08012858828553536,0.03314976857854688,3.0127278849238697,0.03256195570973252,3.0162472415739887
-0.85,0.03581374117954591,3.1141004415523734,0.0011790954571050405,0.08266097321645453,0.03596062007806228,3.114739846470202,0.035274510746047746,3.1208742859362504
-0.84,0.038738069137278466,3.206113696582403,0.0012758160484037425,0.08507949135117687,0.03890586361129414,3.207336365415485,0.038277293594100495,3.21126407356303
-0.83,0.04181839423885537,3.294100857268855,0.0013777012182099484,0.08739309948665486,0.041931682254245345,3.29281287831763,0.041523280033303106,3.2900827780736264
-0.82,0.04506620586681704,3.3785758086194395,0.0014850677614479052,0.08960941582733734,0.045017914307861784,3.3762285052267207,0.04495440589130234,3.36340904094526
-0.81,0.048493016216837756,3.4595844877739332,0.001598241059402302,0.09173497255531252,0.04821196770657851,3.4605903516869714,0.04852590203260065,3.4373643103850253
-0.8,0.052108662144283294,3.536875198040854,0.001717556533773337,0.09377540932136387,0.05161857815877932,3.5445714859356747,0.05222018286850944,3.5156465475664165
-0.79,0.055916709830979336,3.6108106607241788,0.0018433608836645851,0.09573562370209902,0.055355174467485474,3.623869843390507,0.056049327634051946,3.598632388410843
-0.78,0.05992079040004483,3.682421416286524,0.0019760131638077256,0.09761988975686901,0.059499544515986096,3.6945415845039253,0.06004825251650867,3.68387640163751
-0.77,0.06414042189398515,3.75194637583005,0.0021158857441303087,0.09943195256471271,0.06405562312861564,3.7557837947198687,0.0642625893106192,3.7674219559040805
-0.76,0.06860592806924094,3.818299127052241,0.0022633651784771535,0.10117510441881954,0.06895096991831699,3.810555553387577,0.06873571895831929,3.8452930252034707
-0.75,0.07332892253558584,3.8809390638649646,0.0024188530017887964,0.10285224683515932,0.07406481812265035,3.8640167696680283,0.07349850924175785,3.9146871827402796
-0.74,0.07829548633920569,3.9412601092571204,0.0025827664690134347,0.10446594146316295,0.0792742337537192,3.9209479337232174,0.078563768917191,3.9746056655229363
-0.73,0.08350430470551522,4.000801519307729,0.002755539244655693,0.10601845222313037,0.08450044053513858,3.983584734271348,0.0839259414306816,4.025872073915942
-0.72,0.08899557579016214,4.058821147564816,0.0029376220486120033,0.10751178044201928,0.08973867290482108,4.050801537329889,0.08956541604229866,4.070667762555776
-0.71,0.09481773907956384,4.1132378545887285,0.003129483261454842,0.10894769435316404,0.09506232955071366,4.118789401049188,0.09545605050361183,4.111814305986766
-0.7,0.10097253900163528,4.163802312219774,0.0033316094903734334,0.11032775402358465,0.10060258869894784,4.182731934646992,0.10157408749582977,4.1520450879576165
-0.69,0.10742280711230173,4.212752421818554,0.0035445060953920022,0.11165333254559637,0.10651326844416632,4.238687328252669,0.1079066282567478,4.1934463369995
-0.68,0.11416346039297767,4.261853094281383,0.0037686976741637805,0.11292563415703613,0.11293389910032006,4.284942785093276,0.11445812008467113,4.23715452465089
-0.67,0.12126001727710616,4.309997752780481,0.004004728502495183,0.11414570982222322,0.11996151330980581,4.322420289349303,0.1212537984959023,4.283312151436668
-0.66,0.12879339076197655,4.354700503661867,0.0042531629267422676,0.11531447070349173,0.1276364362711038,4.354126982484157,0.12833964071686219,4.331228109671318
-0.65,0.13677521332574566,4.395382927291778,0.0045145857032982874,0.11643269987336324,0.13594253796263925,4.38398857047114,0.13577906440603707,4.379663817121328
-0.64,0.14514477224689618,4.434098783479172,0.004789602279531243,0.11750106255474406,0.14481929693189105,4.4155569872377995,0.14364718447234825,4.4271649106560576
-0.63,0.15385973158656702,4.47293481829761,0.005078839009715559,0.1185201151269335,0.1541813347647836,4.451024968449959,0.15202374751839684,4.472370769324313
-0.62,0.16297289908563647,4.511536199773144,0.005382943298719471,0.1194903130957375,0.1639403188480244,4.4907874013911915,0.1609858290664474,4.514252330582954
-0.61,0.172598895023353,4.547706668132773,0.0057025836654508895,0.12041201819434953,0.17402431429285115,4.533571519742782,0.17060110347292318,4.552248996465709
-0.6,0.1828052871235183,4.580062131177787,0.006038449717327251,0.12128550475618902,0.18439096457937743,4.576994260978498,0.18092219852040456,4.5862971048129095
-0.59,0.19355458799344774,4.609481346635343,0.006391252026316513,0.12211096548026973,0.19503301383333985,4.618323191673879,0.19198248632793566,4.616762887363101
-0.58,0.20476708826625092,4.63790996681112,0.006761721896399246,0.12288851669290625,0.2059769191392572,4.65520967763314,0.20379361878757055,4.64430773460741
-0.57,0.21643623114812935,4.666202898298147,0.007150611011632718,0.12361820319586692,0.2172769026524352,4.686211099752227,0.21634506273457088,4.66972049206875
-0.56,0.22866707485526727,4.6934352125959,0.007558690953356869,0.12430000277984055,0.22900734991821883,4.711003636835318,0.22960574992092742,4.693750962197018
-0.55,0.24159203953573022,4.718120998156023,0.007986752574487896,0.12493383047280636,0.24125597191294973,4.730284614777267,0.24352776092428186,4.716972703061707
-0.54,0.25525221216913235,4.73972886215447,0.008435605218297513,0.1255195425852043,0.2541189292656641,4.745445832721015,0.2580517753227997,4.739693607994886
-0.53,0.2695713209167579,4.758937023667186,0.008906075768597626,0.12605694060737582,0.2676976739842862,4.758144589288865,0.27311384532382044,4.761921586756563
-0.52,0.2844537726569139,4.776698231276251,0.009399007517849067,0.1265457750093315,0.28209618281434334,4.769899834609955,0.2886528567177625,4.783382194056474
-0.51,0.2999097935745221,4.793338173186257,0.009915258839410326,0.12698574898829498,0.2974169225926208,4.781805224743758,0.3046178721518941,4.8035774780390295
-0.5,0.3160810837260008,4.808527690812154,0.010455701649954902,0.12737652220549311,0.3137542620822589,4.79439819708121,0.3209745328750814,4.821871748933449
-0.49,0.33313727430525447,4.821842532060432,0.011021219648036642,0.1277177145501657,0.3311848601987026,4.807675589021772,0.33770990629232384,4.837589663999741
-0.48,0.3511392424311106,4.833123626587326,0.011612706314890881,0.12800890996563277,0.3497556145223454,4.821214330457728,0.3548355060370424,4.8501131442820595
-0.47,0.3699983840909984,4.842341278949794,0.012231062663855144,0.1282496603693651,0.36947092370632856,4.8343421858071425,0.3723884752825947,4.858965065414107
-0.46,0.389572755955091,4.849355976144986,0.01287719472529519,0.1284394896962719,0.3902821358507516,4.846305740328543,0.39043106981254877,4.863869855973854
-0.45,0.4098164173597612,4.854017239142987,0.01355201075466516,0.12857789809175285,0.41208279853237434,4.85639753200732,0.40904875113818706,4.864784836285425
-0.44,0.43085026216519545,4.856498106296907,0.014256418152334444,0.12866436627839592,0.43471324622960117,4.864025988858271,0.4283474368238995,4.861901044332513
-0.43,0.452890283341701,4.857362613642068,0.014991320085112477,0.12869836011745941,0.4579768330407063,4.86873308230189,0.44845056591732496,4.855617290994768
-0.42,0.47609019367570854,4.857112135241006,0.01575761180101977,0.1286793353834086,0.4816678055956033,4.870178914923081,0.4694964871642548,4.84649485713579
-0.41,0.500426922469715,4.855579548968297,0.0165561766308152,0.12860674276671966,0.5056079450111388,4.868117133238752,0.49163638860427405,4.835201489889492
-0.4,0.5257245905817324,4.85183048271551,0.01738788167212206,0.12848003311687783,0.5296865437981074,4.862381634823074,0.5150327837910685,4.82245239841957
-0.39,0.5518056281127918,4.844824362222816,0.018253573154716925,0.128298662933937,0.5538968782248693,4.852897143733418,0.5398585332859525,4.808954416813231
-0.38,0.5786594258260741,4.834346163873045,0.01915407148867389,0.12806210011314453,0.5783626204930943,4.839716250741431,0.5662963939395695,4.795358643567466
-0.37,0.6064993439776917,4.821367335241001,0.020090166000602514,0.12776982994294347,0.6033496234332761,4.823074646434217,0.594538993738072,4.782225922050566
-0.36,0.6356503983098656,4.80740701329704,0.02106260936718686,0.12742136135212243,0.6292616286496985,4.803447130337626,0.624788922434256,4.770007024838906
-0.35,0.6663258098791611,4.793309257536535,0.02207211175961819,0.12701623339699644,0.6566216303837592,4.781583352583183,0.6572584816043231,4.75903610111568
-0.34,0.6984393993558707,4.7784008170019705,0.023119334717305266,0.12655402197426122,0.6860427518360136,4.758505977835408,0.6921686989427643,4.749534240914332
-0.33,0.731608703413974,4.760778815272106,0.024204884774416364,0.12603434673959862,0.7181930574536464,4.735463328088693,0.7297473948328609,4.741620252990646
-0.32,0.7654202424404061,4.7386705066950725,0.025329306868320158,0.1254568782062436,0.7537580396378321,4.713839473646049,0.7702261586855954,4.735326088779225
-0.31,0.7998892700695646,4.712035318928498,0.02649307756479698,0.1248213449916047,0.7934031576952547,4.695033280180238,0.813835981902992,4.730614105971304
-0.3,0.8359182256039162,4.683403022872943,0.027696598140922804,0.12412754117371928,0.8377372761146724,4.680322559326717,0.8608012138869133,4.727393554003967
-0.29,0.8755088711340507,4.657440299843481,0.02894018757270287,0.12337533371289787,0.8872767375259377,4.67073088965982,0.9113316379991275,4.7255345334947885
-0.28,0.9215450255458425,4.639499069458718,0.03022407548075418,0.12256466988746534,0.9424096404541275,4.6669134332982845,0.9656127165162004,4.7248783414324
-0.27,0.9771133771235982,4.633885971867219,0.031548395093491416,0.121695584686149,1.0033607844204369,4.669074344765402,1.0237942658372903,4.725243286333433
-0.26,1.0445125544390874,4.64256206291324,0.03291317629323204,0.12076820809352101,1.0701594396387528,4.676923758884866,1.0859780050234507,4.726425582746851
-0.25,1.1242634062808619,4.664608414294259,0.03431833881625835,0.11978277219911662,1.1426140553861321,4.689678716094773,1.152204653738394,4.728196182595639
-0.24,1.2145305049250983,4.696425432429942,0.040706245070947875,0.12502284247790904,1.220299408664877,4.706109211068349,1.222441517283331,4.730295390930652
-0.23,1.3113230420352309,4.732480576875519,0.044260194567342134,0.1264636214711701,1.302561819112604,4.724626502606883,1.296571708137706,4.7324270420297285
-0.22,1.4095817788822287,4.766437153380595,0.0473866197916563,0.12721468130612335,1.3885466904565575,4.743406516317681,1.3743863036669763,4.734253490849781
-0.21,1.5048117503499947,4.792506317052517,0.05031232050871877,0.12757537995867868,1.4772496927012106,4.760537601639087,1.4555808464160302,4.735392615548595
-0.2,1.5945315528452648,4.80675576934038,0.05312430392335981,0.12766311384947784,1.5675884924255377,4.7741785226986915,1.5397575546608437,4.7354182645282386
-0.19,1.6788043604556946,4.807963771639337,0.05586651835918036,0.12753907212893684,1.6584871521538056,4.782709310299981,1.6264342365424174,4.733865239632115
-0.18,1.7595936417988045,4.797626342726012,0.05856446255156037,0.12724039797826103,1.748961952039432,4.784856392985537,1.715060174185682,4.730238881534272
-0.17,1.8393614384225772,4.779019721738992,0.06123417291332868,0.1267919927978934,1.8381965817207002,4.7797760921744805,1.8050383736455915,4.724028733325628
-0.16,1.9197319796086543,4.755671965269109,0.06388622759766306,0.12621180076888838,1.9255963924616855,4.767087077640008,1.8957527389097872,4.714726130963295
-0.15,2.000917472548592,4.729928747181429,0.06652777771833145,0.12551350148164953,2.0108151491139963,4.746851029482293,1.9865979863405865,4.701845607377197
-0.14,2.0820752597448804,4.702274735235521,0.06916367803752527,0.12470801383674852,2.0937526625674394,4.719508903699339,2.077009562623609,4.684948713592146
-0.13,2.162208070030053,4.671673669416234,0.07179716244138008,0.12380439560692856,2.1745266197818163,4.685785806174019,2.1664906194066713,4.663667479317408
-0.12,2.240966727290171,4.63663923948528,0.0744302709058037,0.12281041065989565,2.25342564791689,4.646580401493581,2.254633390537428,4.637724724812856
-0.11,2.318876121053527,4.596374980794054,0.07706413240756656,0.12173290166989763,2.3308523592028654,4.6028554197214895,2.3411331329145884,4.606949398939913
-0.1,2.396932681616644,4.551345077423492,0.07969916023832618,0.1205780430283085,2.407264711188242,4.555543487400409,2.425793842090942,4.571285996848766
-0.09,2.4759222289402847,4.503024362487006,0.08233519194828545,0.11935151674114482,2.483122198276489,4.505477148445112,2.508525875700725,4.530797610829733
-0.08,2.5559360096946944,4.453070920530837,0.08497159316175504,0.1180586369732981,2.5588411926950725,4.453345840544432,2.5893363722751235,4.485662370027607
-0.07,2.6363747714501637,4.402469492265324,0.08760733719245603,0.11670443924561127,2.634761757043494,4.399678061319236,2.6683140607709213,4.4361632320926
-0.06,2.716384916447687,4.351148354057988,0.090241068086403,0.11529374461913387,2.7111266244343133,4.344844158700127,2.745610596381178,4.382671811693325
-0.05,2.7954030739833162,4.298240082142474,0.09287115209707882,0.11383120574805296,2.788071894398455,4.289073675269557,2.8214206874814978,4.325627952917579
-0.04,2.8734537760791614,4.24276451957112,0.09549572094464256,0.11232133951529481,2.86562831040788,4.2324810559917525,2.895962965149104,4.265517165668912
-0.03,2.9510415276465385,4.184294944758817,0.09811270913896589,0.1107685495671829,2.9437315526199934,4.175094387835815,2.969462979561312,4.202847642158919
-0.02,3.0287517386179963,4.123229893955609,0.10071988693325767,0.10917714114070516,3.022239604630341,4.116883154662449,3.042139137014336,4.138128137788712
-0.01,3.106842315426526,4.060564611329007,0.10331488999006078,0.10755132995437469,3.1009549056029595,4.05778289601868,3.114191972293351,4.071848053204912
0.0,3.18507875710006,3.997354861458748,0.1058952465051847,0.1058952465051847,3.179648668319026,3.9977166129519586,3.1857968348104664,4.004461098826977
0.01,3.2628853367543655,3.9342137668678903,0.10845840229840695,0.10421293681346835,3.2580845032815677,3.9366134315069288,3.2570997379582654,3.936373416523795
0.02,3.3396832825142946,3.8711151462091364,0.11100174421118293,0.10250836044225142,3.3360386333430445,3.8744244678337276,3.328215813179917,3.867936308738337
0.03,3.415188879215258,3.807567656144045,0.11352262203078682,0.10078538646033924,3.4133145651774295,3.811135398760657,3.399229638275137,3.7994432803720355
0.04,3.4894978098924763,3.743013236932501,0.1160183690737371,0.09904778790062792,3.489750754444513,3.7467753710137717,3.470196690982493,3.731130847157933
0.05,3.5629351017575317,3.677205157266521,0.11848632149987423,0.09729923517466797,3.565220570542085,3.681422077041641,3.5411452536425783,3.6631822987582146
0.06,3.6357934835177357,3.6103692334492288,0.12092383638569687,0.09554328883297676,3.6396251119855796,3.6152030261081594,3.612078229050972,3.595733366021333
0.07,3.708129442580516,3.543096729667935,0.1233283085570078,0.09378339200226683,3.7128809354722403,3.5482933277544655,3.6829744991709084,3.528878754408811
0.08,3.779724565185293,3.476064767076206,0.125697186163277,0.09202286278170295,3.7849058317728157,3.480910212674821,3.753789615208173,3.462678990633586
0.09,3.850206608508588,3.409751090357296,0.12802798496692033,0.09026488683783665,3.855606122997474,3.413303976126346,3.824455750995018,3.3971676300680476
0.1,3.9192356472151815,3.3442834519587294,0.13031830131800615,0.08851251040017953,3.9248686978820504,3.345744984610801,3.894881048681523,3.3323588268335484
0.11,3.9866419386353384,3.279474287705767,0.1325658237872111,0.08676863382526474,3.9925601719126447,3.278507427748323,3.9649486963082676,3.2682546481590538
0.12,4.052450632217162,3.214995863301316,0.13476834343591382,0.08503600586574415,4.058534189061349,3.211851847118074,4.034516167198306,3.2048512284743023
0.13,4.116802693192164,3.150594553178662,0.1369237627110948,0.08331721875211798,4.122646241052998,3.1460089832334575,4.1034150272999925,3.142143262384746
0.14,4.17983389256551,3.086242060138914,0.13903010296333584,0.08161470416783967,4.184773809947999,3.0811669561324315,4.171451692111337,3.08012693935333
0.15,4.241580908153168,3.022165716238766,0.1410855105979324,0.07993073017367981,4.244838422364425,3.0174629636191184,4.2384094836025845,3.0188017544956005
0.16,4.301954010851958,2.958761117330959,0.14308826188131193,0.07826739911434459,4.302825547090857,2.9549801160107028,4.304052224629747,2.95817160878367
0.17,4.360775334414493,2.8964377331977165,0.14503676643706492,0.07662664651946287,4.358798192890071,2.8937494958338523,4.368129448198074,2.898245429472192
0.18,4.417852947196305,2.835466924146139,0.14692956947748753,0.07501024099223208,4.412900522617073,2.833756713311436,4.430383156195752,2.8390374563366527
0.19,4.473052462209426,2.7758950951919186,0.14876535282725933,0.07341978506230386,4.465348962658978,2.7749516500285405,4.490555902539639,2.7805673380837543
0.2,4.52633615042942,2.7175583108515418,0.15054293480545003,0.07185671696493232,4.516410252719507,2.7172603843066785,4.548399788296158,2.722860019352574
0.21,4.577756272302791,2.6601918001046845,0.15226126904026382,0.07032231329601916,4.5663682228829146,2.660598770328942,4.603685850516782,2.6659451629304898
0.22,4.6274080599579595,2.6035825899005287,0.15391944229765347,0.06881769248245437,4.615483131260871,2.604886640455803,4.656213347735072,2.6098560342930965
0.23,4.675364772759248,2.5476915501543416,0.15551667141009315,0.06734381899902389,4.6639487397260595,2.5500606681608122,4.705818458686655,2.5546283723007295
0.24,4.721627555621463,2.492686976798072,0.1570522993953731,0.0659015082570559,4.711852925573637,2.4960840624415033,4.752381827108081,2.500299927608099
0.25,4.766118082894221,2.4388757541485697,0.15852579085729854,0.06449143208580045,4.7591477120214165,2.4429523624324574,4.795834347354604,2.4469106001555216
0.26,4.808718892281049,2.3865661244378247,0.15993672676070975,0.0631141247251445,4.805634102685069,2.3906952570597064,4.836160752163243,2.3945023413835003
0.27,4.849336785416977,2.3359267390014327,0.16128479867239603,0.06176998924750619,4.850965709988059,2.339374159385926,4.873400828592553,2.343118292518813
0.28,4.88794958388756,2.2869094131846195,0.16256980255737696,0.060459304327452675,4.894672920592562,2.289075282839519,4.9076482355342295,2.29280161300583
0.29,4.924607480336318,2.2392762202289447,0.16379163221681795,0.059182231279566344,4.936206658012422,2.2398991031534883,4.939046963600739,2.243594735431794
0.3,4.959389850003631,2.1927220203210074,0.1649502724496933,0.05793882128815779,4.974997956049142,2.191948568145034,4.967785668102962,2.1955390487043567
0.31,4.992347286436971,2.147032145448837,0.1660457920153641,0.056729022756402764,5.010526798125899,2.145318541659645,4.994090364492129,2.148674430881595
0.32,5.0234688364960425,2.1021922222186706,0.16707833646866754,0.055552688707182135,5.042391449857468,2.1000875755133426,5.018216023882957,2.1030383554939105
0.33,5.052698629968823,2.0583911267835395,0.16804812093307378,0.05440958417315542,5.070368363250939,2.0563117944631313,5.040437415379973,2.058664728402888
0.34,5.079991806316415,2.015916615561838,0.16895542287109935,0.05329939351923455,5.094453332423092,2.0140205162908824,5.061039411287232,2.0155825490366928
0.35,5.10536824374086,1.9750006809459775,0.16980057490461767,0.05222172764649688,5.114877219840774,1.9732137937121819,5.080307063910347,1.9738144858387072
0.36,5.128918224001343,1.9356957432283965,0.17058395773108675,0.051176131032549504,5.132093400279438,1.9338624906655988,5.098515864968135,1.9333757633990507
0.37,5.150745247426717,1.8978442220805276,0.1713059931751416,0.05016208856931355,5.1467377847103455,1.8959113228138849,5.115922463422748,1.8942736565667053
0.38,5.170880334796431,1.8611553220852686,0.17196713740855624,0.04917903216503518,5.15956551116735,1.8592846119269573,5.132755855096999,1.8565073330759794
0.39,5.189234210237798,1.8253478309764963,0.17256787436534443,0.04822634708296409,5.171371343247654,1.8238938710957915,5.149208987244627,1.82006766662434
0.4,5.205638871248407,1.7902834796430909,0.17310870937280348,0.04730337799450374,5.182903031563909,1.7896460658398987,5.165430886235544,1.7849370056713527
0.41,5.219969104378369,1.7560210799410176,0.17359016301364422,0.04640943472967386,5.194777549256263,1.7564512576070415,5.181519523304191,1.7510890122597669
0.42,5.2322672446119025,1.722765435093623,0.17401276522903697,0.04554379771239889,5.207409293978825,1.7242284537407067,5.197515547438312,1.7184886378708015
0.43,5.242774390919812,1.690742137522523,0.17437704966743758,0.04470572307241619,5.220957833271929,1.6929093451137114,5.2133969738697274,1.687092513049052
0.44,5.251822246064921,1.6600668639822072,0.17468354827945864,0.04389444742947257,5.235300894390784,1.6624405684318198,5.229075092189273,1.6568501265643445
0.45,5.259633594972102,1.6306765361919255,0.17493278615479935,0.043109192348939715,5.250035945579238,1.6327849606053886,5.244392061460074,1.6277056999745008
0.46,5.26615408688864,1.6023544545961521,0.1751252765933349,0.04234916847103258,5.2645111084303124,1.60392133375075,5.259120695392716,1.5996001286114565
0.47,5.271038888351301,1.5748326658249334,0.1752615163988605,0.04161357931846951,5.277883758802831,1.5758420672308138,5.272966909038516,1.5724724944229131
0.48,5.273833759741448,1.5479162065537977,0.1753419813806601,0.04090162478968378,5.2892029113144075,1.5485487413456316,5.285575330312279,1.5462612586769913
0.49,5.2742643124264585,1.5215641628948646,0.17536712204497396,0.04021250434660491,5.2975087254165345,1.522047171999075,5.296538582163758,1.520905539208824
0.5,5.272457447935533,1.4958870893031455,0.17533735945553963,0.03954541990759587,5.301939270397576,1.4963434155745157,5.3054105961157925,1.4963466186168424
0.51,5.268933638411055,1.47106640160677,0.17525308123960737,0.038899578457386105,5.3018321886519795,1.4714414721549103,5.3117240410692075,1.4725294149687176
0.52,5.26433706498334,1.4472430059605224,0.17511463771313843,0.038274194386805516,5.296808330807748,1.4473422979547508,5.315011560138856,1.4494035177567075
0.53,5.2590425934080045,1.424435498002492,0.17492233809620394,0.037668491575830076,5.286826244178088,1.4240430773835273,5.314830027420315,1.4269236741654407
0.54,5.252881508544554,1.4025268543932763,0.1746764467868473,0.037081705233920584,5.272200193727059,1.401535966016482,5.310786607242265,1.4050500194115305
0.55,5.245182420803529,1.3813192781172345,0.17437717965876115,0.03651308351190071,5.253579153651732,1.379806625141205,5.302565106325929,1.3837483808049342
0.56,5.235141986203677,1.360623653939691,0.1740247003449762,0.03596188889970345,5.231888872387968,1.3588336918959127,5.289950857732734,1.3629905495702765
0.57,5.222326024754902,1.3403368621710818,0.1736191164662442,0.03542739942424033,5.208243277527188,1.3385898530451652,5.272852139361784,1.3427540982097377
0.58,5.2069924887832775,1.320469960040628,0.17316047575880456,0.03490890966143847,5.183834918253277,1.3190439370777596,5.251316102487794,1.3230216180484444
0.59,5.190007349716555,1.301118148613339,0.17264876205160068,0.03440573157616726,5.1598160923725205,1.3001626337269165,5.225537517121916,1.3037797391206816
0.6,5.172361348234439,1.2823944873804838,0.17208389103758612,0.03391719520335717,5.1371821844762255,1.2819107401622252,5.195859236020251,1.2850182684847005
0.61,5.154552626895664,1.264364731040121,0.17146570577732143,0.03344264918311666,5.116667106442339,1.2642500280552815,5.162763947972779,1.2667293691816384
0.62,5.136214819303535,1.2470133578591693,0.17079397186535733,0.03298146116209173,5.0986588235857635,1.2471379445140096,5.126857418044973,1.2489065557119496
0.63,5.116254118487351,1.2302499424629847,0.17006837218061405,0.03253301807270177,5.083141502287857,1.2305273932340874,5.08884395807234,1.2315435423485823
0.64,5.093461257824784,1.2139455242299213,0.169288501130711,0.03209672630123336,5.069669823290793,1.214367940986795,5.049495365748181,1.2146332443338743
0.65,5.067256659284413,1.1979797173343196,0.16845385828649795,0.03167201175509106,5.057380211190181,1.198608006610139,5.009615064591998,1.198167215865549
0.66,5.038107180222188,1.1822803700860778,0.16756384128625773,0.03125831983879622,5.045042631501761,1.1831974426193674,4.9699995574267,1.1821355413842658
0.67,5.0073180260811965,1.1668429310308677,0.16661773786843237,0.030855115347596426,5.0311544535229515,1.168090118648413,4.93139928728255,1.1665269025119727
0.68,4.976274407644589,1.1517230666833647,0.16561471686623655,0.030461882286800697,5.014074164539544,1.153246355109522,4.894480479122596,1.1513285376995195
0.69,4.945563961831794,1.1370042524154,0.16455381796588936,0.03007812362418874,4.992187313922494,1.1386352357012033,4.8597888564094776,1.1365261414831347
0.7,4.914523156774537,1.1227519711989642,0.16343393999068875,0.029703360982050907,4.9640902916988825,1.1242368025188925,4.827715754318671,1.1221039793162062
0.71,4.881528086629508,1.1089737540250155,0.16225382742355302,0.029337134274593654,4.928770886202641,1.1100438336974099,4.7984671635980405,1.10804528848153
0.72,4.844907326439103,1.0956042794352054,0.1610120548179586,0.028979001295577907,4.885760466714042,1.096062559422445,4.772036366430017,1.0943327458937055
0.73,4.803953725004834,1.0825253255599212,0.15970700866742849,0.028628537260128244,4.835233022454065,1.0823117086107272,4.748180931348243,1.0809488651114247
0.74,4.759408775145451,1.0696147013500028,0.15833686620143878,0.02828533430363117,4.778031748491011,1.068819772108934,4.726405099503893,1.0678764160126846
0.75,4.713075571712893,1.0568025454585144,0.1568995704434029,0.027949000939492877,4.715613849165001,1.0556209028262546,4.705949193563378,1.0550989139042346
0.76,4.666734967805387,1.044105487613164,0.15539280069399386,0.027619161476196384,4.649916785562496,1.042750040474256,4.685788466032509,1.042601016041459
0.77,4.620986006178976,1.0316166942012361,0.1538139373761057,0.027295455392507977,4.583160811960403,1.0302376576629324,4.664644470370885,1.0303686500316407
0.78,4.574724963746481,1.019452365584062,0.15216001987585975,0.026977536667722173,4.517609829445398,1.018104445913356,4.641012422540739,1.018388878863633
0.79,4.525637796050967,1.0076803780495591,0.1504276956079486,0.026665073061342772,4.455314220756654,1.0063565766438578,4.613207958023206,1.00664958809495
0.8,4.471484659062452,0.9962694621089904,0.14861315798057953,0.026357745333339264,4.3978569921803805,0.9949823298413618,4.579435772672618,0.99513898617512
0.81,4.411443986935286,0.9850903570562575,0.14671207017206422,0.026055246391740335,4.346120758480974,0.9839504859416429,4.537880514487075,0.9838449203521054
0.82,4.34667727772314,0.9739749066114528,0.14471947056232703,0.02575728034829559,4.300090427672729,0.9732105999748967,4.486817073516473,0.9727542068639302
0.83,4.279679221739026,0.9628051112703424,0.1426296541417503,0.02546356145442483,4.2587076398387005,0.962695564953671,4.4247335487399875,0.9618522063720522
0.84,4.212692536459966,0.9515813759200662,0.14043602201702549,0.02517381287737514,4.219799591975976,0.9523269255836014,4.350456282358943,0.9511226283960886
0.85,4.146084163071298,0.9404255932014715,0.13813088788018285,0.02488776525830415,4.18011433034164,0.9420225847445484,4.263263352917028,0.9405473844541781
0.86,4.077712115463641,0.9295106860885368,0.13570522539552385,0.02460515496639724,4.135499884433617,0.9317056158227366,4.1629718328209195,0.9301064583134315
0.87,4.003821173130145,0.9189537327331571,0.1331483328612811,0.024325721920117355,4.0812567428640625,0.9213127846144613,4.0499856397286065,0.9197780089625389
0.88,3.9211012679363573,0.908736281434487,0.1304473794199178,0.02404920677772309,4.012665138794702,0.9108017251129005,3.9252950976408814,0.9095389351910997
0.89,3.828716490150298,0.898703613332899,0.1275867772616606,0.023775347184973927,3.925640544124837,0.900155814679051,3.7904258570969533,0.8993658769857711
0.9,3.7289015803303895,0.8886482782103332,0.12454729052598956,0.023503872571691353,3.8174144565848898,0.8893859833429865,3.6473423041268584,0.8892364381697174
0.91,3.6253823582442752,0.8784292418534966,0.12130473173253989,0.02323449663701785,3.6870958946843806,0.8785293025000338,3.4983172774392095,0.8791305144559857
0.92,3.5201639380916165,0.8680511849493759,0.11782798492939184,0.02296690600023979,3.5359673435385908,0.8676446087162242,3.345784332548015,0.8690317557102624
0.93,3.410471340145578,0.8576496469041451,0.11407587384266905,0.02270074216801897,3.3674204760046074,0.8568053620894849,3.192190117055299,0.8589290658682229
0.94,3.288030834323674,0.8473879227257761,0.1099919233253867,0.022435571116401022,3.186530562826919,0.8460902216827276,3.0398625827658394,0.8488178175198273
0.95,3.141945389590039,0.8373334335510385,0.10549496711277437,0.022170828062798128,2.9993690722195265,0.8355727407591346,2.8909064710877885,0.8387005281331605
0.96,2.964349840246294,0.8274011364207099,0.10046068112615854,0.021905707156838226,2.8122201745850774,0.8253121745484552,2.7471320254983134,0.8285870567615101
0.97,2.755978209427287,0.817411161979077,0.09468025223822027,0.021638910069157316,2.6308740829773862,0.8153469752071053,2.610017509581606,0.8184944710961084
0.98,2.528327923934017,0.8072304831693435,0.0877475378247953,0.021367945533939083,2.460122573090846,0.8056916642248577,2.480701840383854,0.8084464982620527
0.99,2.30094381730638,0.7969053393856596,0.07861689892236692,0.021086320567482428,2.3035065460771134,0.7963371413686905,2.3600010327944494,0.7984723349933015
1.0,2.095259846562101,0.7866875968014019,0.056328469592102304,0.020722085915585175,2.163294420868007,0.787254107831568,2.2484411647412426,0.7886047966845902
1.01,1.9281993154467598,0.7769223621492682,0.056325775659205976,0.02051491653417055,2.0406253850495952,0.7783988607452622,2.146300756376338,0.7788780676240584
1.02,1.8082090391944197,0.7678581330126979,0.05631506308561848,0.02030692680420173,1.9357384568082039,0.7697204186269012,2.053656400407869,0.7693253715487305
1.03,1.7345105030634134,0.7595000017051174,0.056296227583142906,0.02009814510096685,1.8482192307967407,0.7611680500911175,1.9704269938625878,0.7599766830935498
1.04,1.6988357562993819,0.7516037011499099,0.05626916191429583,0.01988859872850454,1.7772183831841133,0.7526984078326058,1.8964136364544046,0.7508563524099696
1.05,1.6885546181562359,0.7438153041791383,0.05623375574711065,0.019678313910210396,1.7216186497860024,0.7442811484912218,1.831333576161042,0.7419805675258564
1.06,1.6903492986979634,0.735864640214531,0.05618989550028749,0.019467315777913347,1.6801442539720846,0.7359016790371695,1.7748472972333744,0.7333550344971126
1.07,1.693652958529726,0.7276884621474268,0.05613746417795558,0.019255628359326298,1.6514175901719845,0.7275602628757394,1.726578373045244,0.7249735995891349
1.08,1.6928789023864688,0.7194118835698637,0.056076341193243145,0.019043274563764357,1.6339739506919373,0.7192678174583326,1.686126352938326,0.7168182317990108
1.09,1.6876050273991283,0.7112152223280458,0.05600640217977137,0.018830276166011874,1.626248308049118,0.7110394256857717,1.6530734459222767,0.7088601323889142
1.1,1.6806967184264665,0.7031888757180781,0.05592751879010152,0.018616653788205793,1.6265500924805933,0.7028867044541799,1.6269858108825088,0.7010614776699433
1.11,1.6754315303507703,0.6952774467706941,0.05583955848006663,0.018402426879588017,1.633043163002652,0.6948104742385576,1.6074101254268651,0.6933775612539759
1.12,1.6732093408363256,0.6873392896319035,0.05574238427781044,0.018187613693962535,1.6437485369548255,0.6867959129961597,1.593866218487266,0.6857594262642233
1.13,1.6729681027499106,0.6792599844118388,0.05563585453623459,0.01797223126467463,1.656585689045367,0.6788123861231135,1.585836913308604,0.6781571439787817
1.14,1.6723064442246285,0.671026900729673,0.05551982266741851,0.017756295376908447,1.6694625344972405,0.6708184719264872,1.5827565565485586,0.6705236767696249
1.15,1.6693008373733365,0.6627161105888126,0.05539413685742405,0.0175398205370759,1.6804135183367381,0.6627705635401407,1.5839999442860275,0.6628188672790438
1.16,1.6637254600130267,0.6544189209337301,0.05525863975972389,0.017322819939043537,1.6877707139169504,0.6546326824070916,1.5888736688765164,0.6550128299048663
1.17,1.6569513648563898,0.6461773374487066,0.05511316816529979,0.017105305426914397,1.6903384369792007,0.6463855738298002,1.596612314224821,0.6470881829362046
1.18,1.6507752766131962,0.6379750719253072,0.054957552647237534,0.01688728745404841,1.6875332928753708,0.6380332799295569,1.6063821001537997,0.6390409424454582
1.19,1.6461187885641502,0.629772741110718,0.054791617177398166,0.016668775037967012,1.6794534450355696,0.629605081146505,1.6172941821308375,0.6308800203425284
1.2,1.6425044346545101,0.6215412555211463,0.05461517871246426,0.01644977571074475,1.666854080042877,0.6211511635457444,1.6284288230809105,0.6226251543776049
1.21,1.6385645411859333,0.613265331205702,0.05442804674634171,0.01623029546444183,1.651026891529018,0.612732035418339,1.6388701921457858,0.6143032307703741
1.22,1.6330986291270921,0.6049324801561453,0.05423002282553449,0.016010338691075644,1.6336029796065359,0.6044036629519625,1.6477496562527993,0.6059434370270799
1.23,1.625884741044974,0.5965392233976762,0.054020900023695785,0.01578990811656604,1.6163133833941108,0.5962015527670951,1.6542933338135528,0.5975720509514175
1.24,1.6177205481047283,0.5881153268029251,0.05380046237108533,0.015569004728015848,1.6007452896257737,0.5881275015373978,1.6578680241971238,0.589207676648386
1.25,1.609755429318947,0.5797267743585325,0.053568484234119355,0.015347627693604659,1.5881261902057007,0.5801427125551544,1.6580191149275063,0.5808575884198407
1.26,1.6026405583826773,0.5714268239659872,0.053324729639575436,0.01512577427427722,1.579158589682561,0.5721702736875036,1.654494936341934,0.5725156981479179
1.27,1.5960898719510908,0.5631873541859661,0.05306895153729382,0.014903439726296461,1.5739203229829888,0.5641083092377482,1.647254066320571,0.5641624864004703
1.28,1.5891290920260563,0.5548907239042503,0.05280089099438465,0.014680617193602075,1.5718428406442184,0.5558525716055842,1.6364548906150207,0.5557670901547845
1.29,1.580842525987496,0.5464220587599976,0.052520276312985274,0.014457297588765627,1.5717795939478871,0.5473243074302008,1.6224297580218354,0.5472916430054864
1.3,1.5710837911638469,0.537791717307512,0.05222682206248874,0.014233469461158386,1.5721725069248087,0.5384967139352327,1.605648613478969,0.5386977069518263
1.31,1.5606076437949712,0.5291543582493092,0.051920228015854934,0.014009118850743775,1.5713101511600864,0.5294122041697776,1.5866783189337017,0.5299541248063709
1.32,1.5504650425178759,0.5206716844929138,0.051600177978082994,0.013784229125666824,1.5676457551534737,0.5201837411737794,1.566143604218204,0.5210451125092435
1.33,1.5410893213397103,0.5123368461941197,0.05126633849312207,0.013558780801530671,1.560114173622422,0.5109767369960108,1.5446939589694288,0.51197716186906
1.34,1.5318502748727951,0.5039546149510687,0.050918357413375755,0.01333275133991737,1.5483688263827058,0.5019728966973781,1.5229784409424314,0.5027833581541178
1.35,1.5215630753793141,0.4953322609307021,0.05055586231344329,0.013106114923314843,1.5328664568915218,0.4933228328746538,1.5016279353773985,0.49352393655933174
1.36,1.5095932184093115,0.48649768290487,0.050178458726758454,0.01287884220314176,1.5147632118611096,0.4850987544476771,1.481242197964261,0.4842822458941755
1.37,1.4965170287912557,0.4776935714215217,0.049785728180228445,0.012650900017000017,1.4956387909342939,0.4772606676771636,1.4623773346304867,0.4751558052402815
1.38,1.4835805506027133,0.46912057908625965,0.04937722599771485,0.012422251070609694,1.477115676213296,0.46964861382849815,1.4455285174484978,0.4662428922921904
1.39,1.4713917536276837,0.46070113172758165,0.04895247883807006,0.012192853579067594,1.4604698053693044,0.4620090346304515,1.4311028958793075,0.45762596324194393
1.4,1.4592170973750715,0.4521499303379048,0.04851098192724581,0.011962660861084959,1.4463308462636875,0.45405495305877086,1.4193789396153398,0.44935394025929687
1.41,1.4457501303752913,0.4432973664746904,0.04805219593645791,0.011731620878659085,1.4345485437739223,0.44554813603828036,1.410451048929068,0.441426013762334
1.42,1.4305833794014666,0.434291381896854,0.04757554344919483,0.011499675713164372,1.4242638001276104,0.4363801383520246,1.4041625923819097,0.4337802537293528
1.43,1.4146714279387949,0.42541886309079296,0.04708040494856044,0.011266760967039526,1.4141737822287508,0.4266234856398382,1.4000370518580798,0.42629078453138913
1.44,1.3991542603887723,0.4167507346777496,0.04656611424248628,0.011032805078007904,1.40292375236301,0.4165291061555739,1.3972255467050447,0.4187768934208879
1.45,1.383934210713122,0.40805631391718916,0.04603195322700116,0.01079772852997788,1.3895073230270736,0.4064620183137861,1.394497677745699,0.4110257753859405
1.46,1.3678126056165432,0.3991023142249859,0.04547714586603876,0.01056144294127069,1.3735358138193814,0.39678888651962047,1.390306669162493,0.4028277493261205
1.47,1.3500314171512164,0.38994450865761926,0.04490085123891192,0.01032385000640373,1.3552703284565433,0.3877504509516159,1.382952759857064,0.39401910944672075
1.48,1.3311789333823263,0.3808244221502839,0.04430215547185882,0.01008484026203422,1.3353995461285073,0.3793627800216436,1.3708459012249952,0.3845240966416078
1.49,1.31225973291593,0.37182644192900666,0.043680062325632256,0.009844291640455935,1.3146610095853895,0.3713896741851492,1.3528317498464393,0.37438505895780916
1.5,1.2932803851936026,0.36277952910065037,0.04303348215376081,0.009602067764713246,1.2934892615875822,0.36341096296048775,1.3285054304087072,0.36376999949988426
1.51,1.2733380298417696,0.353518965227864,0.042361218871428644,0.009358015927219698,1.2718784055102812,0.3549770917860569,1.2984150519809425,0.3529501600233771
1.52,1.2519427859966286,0.34410063841879485,0.041661954476704254,0.00911196467771726,1.2495474465008445,0.34579713637911524,1.2640684760885466,0.34224687511144636
1.53,1.2295478649209746,0.3346699836376589,0.04093423053530815,0.008863720925030221,1.2263216051079475,0.3358753978251777,1.2277040751632677,0.3319551363571403
1.54,1.2066501808180674,0.3252308326021213,0.04017642586462432,0.008613066428257486,1.202473593601351,0.32551622963288446,1.1918516080591546,0.32225907737809917
1.55,1.183021868796414,0.31566651864159484,0.039386729413822576,0.008359753513746024,1.1787193076460036,0.31517008047148354,1.1587676849365083,0.31316092174696325
1.56,1.1581541626613299,0.3059223140819929,0.03856310700750552,0.00810349979985189,1.1557205083407733,0.30518036293972034,1.129868221073476,0.3044493504925467
1.57,1.1319573596854478,0.29604293840194024,0.03770326015913185,0.00784398163526077,1.1332980982345355,0.2955678684290774,1.1053034181055028,0.2957328123581845
1.58,1.1046312368993236,0.286060403092588,0.03680457450448262,0.0075808258479497575,1.10992758441393,0.28600313215015705,1.0838354500668583,0.2865515188486146
1.59,1.0761641119249357,0.27594192001614787,0.035864054455652265,0.00731359924413803,1.0831587377166334,0.27602954102490923,1.0631612431812767,0.2765533395856108
1.6,1.0462905427441014,0.265636029781099,0.034878239273646174,0.007041795063133602,1.0511044183936549,0.2654265331602804,1.0407137290274826,0.2656776677888753
1.61,1.0147804302480035,0.2551118338958079,0.03384309364125402,0.006764815240871961,1.0141833408996197,0.25444169456843635,1.0147343290518298,0.2542554190742243
1.62,0.9815501908372585,0.24435517442580804,0.03275386254478866,0.006481946787577208,0.9755642678460715,0.24362893490603058,0.9851031381077431,0.24292821100639456
1.63,0.9465098619330542,0.23334022013711866,0.0316048750696029,0.00619232971272147,0.9392015308262138,0.23330374158079414,0.9532554296074147,0.2323385315591925
1.64,0.9094031468147067,0.22200767555805842,0.030389273176945182,0.0058949124960532935,0.9063001180710129,0.22304231821821544,0.9207941885425005,0.22266035862432357
1.65,0.8698528052302497,0.21028316319088666,0.029098627007371786,0.00558838865775516,0.8732538427025737,0.21181663376404275,0.8872902523749912,0.21321341332936514
1.66,0.8274627088527012,0.19809438909515814,0.027722372492474504,0.005271103631713551,0.8339282101707064,0.198883409057633,0.8489272553581082,0.20253291808520074
1.67,0.7817217033761611,0.18533922770274153,0.0262469590300077,0.004940913019339357,0.7851449722635143,0.18463147252684295,0.7999999761357183,0.18913336079821508
1.68,0.7318200437048584,0.17185015472827753,0.024654499976051382,0.004594957187800233,0.7296148564797732,0.17026840705378316,0.7374494156420887,0.17266024089536247
1.69,0.6765055697381024,0.15737179120198444,0.022920516644277304,0.004229282820875436,0.6719729162983454,0.15635238827146739,0.6649308513857211,0.1544612095758144
1.7,0.6138849536392429,0.1415167025813646,0.021009895733522112,0.003838161792580334,0.6118511347119541,0.14179085303743838,0.5910625851976812,0.13664687853392765
1.71,0.541459577410011,0.12377160650323411,0.018868945287578383,0.003412746745286975,0.5428375730415514,0.1247063653570446,0.5210818192658305,0.12003801048515196
1.72,0.4571887793097539,0.10372641496195235,0.01640762440676118,0.002938050098897324,0.4591980319947406,0.10427582802821721,0.4501024540797927,0.10307478181670524
1.73,0.36196819218887566,0.08160482978611296,0.013451054612530437,0.0023846622804550616,0.36246041982267524,0.08148584428710685,0.3678917690315404,0.0834273677899656
1.74,0.2622009999222312,0.05881352115446538,0.009549629087158756,0.001676154723121831,0.2616228361289595,0.05847173070294215,0.27234017626992507,0.06101274313622389
1.75,0.16941664383254698,0.03785135411242919,0.0,0.0,0.1690135908589232,0.03767824036047238,0.1759269853711728,0.03894991607285876
1.76,0.09537103163027222,0.021239924395342495,0.0,0.0,0.09546850963426429,0.021239202196156694,0.09674327458110794,0.021225012207935143
1.77,0.04584169985805039,0.010177911932259736,0.0,0.0,0.0460982418401837,0.01020716020375492,0.04468954547958898,0.009759527732967689
1.78,0.01850269902618969,0.004091191832846755,0.0,0.0,0.018677444347043097,0.004087647388313344,0.01727694113133882,0.0037753124285793594
1.79,0.006180668174910461,0.0013568266945712135,0.0,0.0,0.0062720185198017675,0.001331007064770126,0.005623129782204662,0.001232471247179059
1.8,0.001683100728598382,0.0003645445707654446,0.0,0.0,0.0017425438480744811,0.0003329830024347041,0.0015713732645076287,0.00033951862819670713
1.81,0.00036902765935419913,7.811691540444426e-5,0.0,0.0,0.00041349015771494996,4.5151344199097435e-5,0.00039387461751673344,7.407446560651523e-5
1.82,7.417700888821626e-5,1.4543177014990249e-5,0.0,0.0,0.00010042515397006055,-1.896625383271301e-5,9.609615234516529e-5,4.862087173342378e-6
1.83,3.6119523865500835e-5,4.337348507190818e-6,0.0,0.0,4.1290369137654904e-5,-2.737334033477689e-5,2.533295896234156e-5,-1.1275389963329943e-5
1.84,4.62875231684314e-5,2.795372838306377e-6,0.0,0.0,3.245244050645435e-5,-2.4456172406639415e-5,7.313255673181967e-6,-1.381773259213552e-5
1.85,5.886719784705811e-5,2.1788883686942428e-6,0.0,0.0,3.145347511522306e-5,-1.950618635064484e-5,1.6021115320194299e-6,-1.2542310890630923e-5
1.86,6.565210773891889e-5,2.5600014506575555e-6,0.0,0.0,3.124642649526637e-5,-1.431534178166929e-5,-7.133136932234202e-7,-9.926690027409056e-6
1.87,6.623406114357801e-5,4.284555864066071e-6,0.0,0.0,3.082632693264844e-5,-9.493595342582946e-6,-1.6775063164888495e-6,-6.698011686917133e-6
1.88,6.18963021844355e-5,6.7750528297476925e-6,0.0,0.0,2.996342711224492e-5,-5.489811295854326e-6,-1.8144520772478735e-6,-3.1230943208899995e-6
1.89,5.397681121765332e-5,9.097025194528368e-6,0.0,0.0,2.847307731671431e-5,-2.498697066990264e-6,-1.3241674130571055e-6,6.044478150184612e-7
1.9,4.3422260184784015e-5,1.0595813514203011e-5,0.0,0.0,2.6188412149914665e-5,-2.6884699426724507e-7,-3.5732864487500795e-7,4.241862297828734e-6
1.91,3.105933106414171e-5,1.0958258575587734e-5,0.0,0.0,2.302888406950959e-5,1.7742571757079434e-6,9.534145297120079e-7,7.526882869073731e-6
1.92,1.796792189868225e-5,1.0041971831183423e-5,0.0,0.0,1.9041706551307854e-5,4.116686568288072e-6,2.505050586119874e-6,1.0249661408197782e-5
1.93,5.366491920119621e-6,8.057076736416864e-6,0.0,0.0,1.4387430158782944e-5,6.834081773702333e-6,4.212113468912768e-6,1.2284942415433302e-5
1.94,-5.884628158418247e-6,5.949352426714217e-6,0.0,0.0,9.29221761542509e-6,9.633804706516487e-6,5.984481445153047e-6,1.3583984690134965e-5
1.95,-1.5523928238504758e-5,5.260477002415931e-6,0.0,0.0,4.001872018046845e-6,1.2132414121734644e-5,7.726281274797075e-6,1.4163542524617783e-5
1.96,-2.3594248358055653e-5,7.226487142068599e-6,0.0,0.0,-1.240924809430577e-6,1.405124843088864e-5,9.350291778515693e-6,1.4113456669678928e-5
1.97,-3.002182905052377e-5,1.1799495659913317e-5,0.0,0.0,-6.19900933815096e-6,1.5220746571282038e-5,1.0782239350700156e-5,1.3610214833547597e-5
1.98,-3.45218856832157e-5,1.7489095451870422e-5,0.0,0.0,-1.0650592013066743e-5,1.5530950624870213e-5,1.1953962245257364e-5,1.2897498542422377e-5
1.99,-3.6786689596523564e-5,2.220852701761923e-5,0.0,0.0,-1.4429535700074386e-5,1.4941137400234787e-5,1.2803444539164239e-5,1.221153236717857e-5
2.0,-3.666104437856346e-5,2.4453193027900377e-5,0.0,0.0,-1.7473645569845706e-5,1.3518638196476353e-5,1.3285829796318888e-5,1.168770864450524e-5
2.01,-3.4206451483998276e-5,2.3957319912954025e-5,0.0,0.0,-1.982672299039372e-5,1.1464909149176499e-5,1.3385892011585622e-5,1.1319077723584865e-5
2.02,-2.9755071070116496e-5,2.153813731024003e-5,0.0,0.0,-2.157516474941809e-5,9.133015458171602e-6,1.3125086396447168e-5,1.1001416306923845e-5
2.03,-2.397242506590623e-5,1.8474414793684094e-5,0.0,0.0,-2.276924362643105e-5,6.9823707350175205e-6,1.255822644503816e-5,1.0624469788231319e-5
2.04,-1.7797417041828205e-5,1.590715227127919e-5,0.0,0.0,-2.3399681347110517e-5,5.389033473969831e-6,1.1760023288708892e-5,1.0131378135560755e-5
2.05,-1.2207734365929194e-5,1.4510163579076183e-5,0.0,0.0,-2.344187020496015e-5,4.410892498603383e-6,1.0815492971354851e-5,9.513726264862921e-6
2.06,-7.961353130641462e-6,1.4420603818055908e-5,0.0,0.0,-2.2909015591545298e-5,3.7637635384143443e-6,9.823524974335274e-6,8.778015695351846e-6
2.07,-5.477694951715666e-6,1.5290651747149404e-5,0.0,0.0,-2.1857605429671743e-5,3.0787309769305055e-6,8.896506065077485e-6,7.926083003825123e-6
2.08,-4.863284183766284e-6,1.638628210872077e-5,0.0,0.0,-2.0356650977658724e-5,2.186881459756407e-6,8.135530089894638e-6,6.958263818768075e-6
2.09,-6.0013552282146335e-6,1.682719901380965e-5,0.0,0.0,-1.847399370141777e-5,1.1681843343259101e-6,7.592965342066202e-6,5.889190452977829e-6
2.1,-8.628939149730627e-6,1.6000489407976062e-5,0.0,0.0,-1.6296548796626982e-5,1.9068611492794554e-7,7.254725378844491e-6,4.755505980129754e-6
2.11,-1.23291627313979e-5,1.389654226521367e-5,0.0,0.0,-1.394153697622428e-5,-6.589729101572053e-7,7.057198632875329e-6,3.5962328573411544e-6
2.12,-1.6451241597171077e-5,1.108783359270794e-5,0.0,0.0,-1.1520041406463634e-5,-1.4381644946207085e-6,6.927440120546962e-6,2.425926815278609e-6
2.13,-2.011966531013836e-5,8.388947991504595e-6,0.0,0.0,-9.08355653874888e-6,-2.3053914760829173e-6,6.823572148653172e-6,1.2497320290114666e-6
2.14,-2.2467175436690173e-5,6.448262501129488e-6,0.0,0.0,-6.623222087050661e-6,-3.3987833744318924e-6,6.748984473296339e-6,1.2252604545187193e-7
2.15,-2.2997276231720406e-5,5.470902096667736e-6,0.0,0.0,-4.1334566232161766e-6,-4.696421384796841e-6,6.725288787492123e-6,-8.175633857086459e-7
2.16,-2.182050344315956e-5,5.187538695925333e-6,0.0,0.0,-1.667112299541514e-6,-5.964124248446336e-6,6.746503905937918e-6,-1.4052511611255545e-6
2.17,-1.954925005350553e-5,5.0915602036820905e-6,0.0,0.0,6.784210409021265e-7,-6.844499186058062e-6,6.763287614826909e-6,-1.569136081092078e-6
2.18,-1.6845707941297912e-5,4.791281094917956e-6,0.0,0.0,2.814502460742271e-6,-7.024065337246618e-6,6.714631021861643e-6,-1.410670842785687e-6
2.19,-1.3926966043422676e-5,4.2388689679631095e-6,0.0,0.0,4.690255884613544e-6,-6.367241294425808e-6,6.567878049371003e-6,-1.1481750334771284e-6
2.2,-1.045050702816383e-5,3.7144616287476035e-6,0.0,0.0,6.2817772008851994e-6,-4.956492017532254e-6,6.3214312443455475e-6,-9.566509582914004e-7
2.21,-5.881743602242919e-6,3.596214257385562e-6,0.0,0.0,7.568318296405276e-6,-3.050565597840947e-6,5.975371065023001e-6,-8.523015322887384e-7
2.22,-9.769542846272398e-9,4.074297203895234e-6,0.0,0.0,8.523736537549026e-6,-1.0003584768965047e-6,5.515285160251414e-6,-7.307113532866609e-7
2.23,6.77469910182559e-6,5.071563816726955e-6,0.0,0.0,9.130722566098177e-6,8.524954538584573e-7,4.933012053647916e-6,-4.979925194462416e-7
2.24,1.35664576156246e-5,6.4666920875512415e-6,0.0,0.0,9.395307253087497e-6,2.2691844587921943e-6,4.255417254909677e-6,-1.4713280661875763e-7
2.25,1.930697075170818e-5,8.30212517815289e-6,0.0,0.0,9.334885352210216e-6,3.150797416327149e-6,3.5398179284453087e-6,2.738472493895181e-7
2.26,2.3200624694007716e-5,1.0616338177395368e-5,0.0,0.0,8.952861549378617e-6,3.4952054315411887e-6,2.8374986315185516e-6,7.272783953872672e-7
2.27,2.4913579494117314e-5,1.3065387137998784e-5,0.0,0.0,8.240015469466061e-6,3.32859556027442e-6,2.1659624264346803e-6,1.2030575565300969e-6
2.28,2.445567250908836e-5,1.486192718575266e-5,0.0,0.0,7.209869060441214e-6,2.686766595182361e-6,1.5178703201887819e-6,1.6866223029645578e-6
2.29,2.1954406312124117e-5,1.523731525645125e-5,0.0,0.0,5.928331018659915e-6,1.644660126658557e-6,8.919461564188546e-7,2.128993615841626e-6
2.3,1.7599906207815295e-5,1.4041327128128666e-5,0.0,0.0,4.501101882491773e-6,3.3055507320416584e-7,3.1076258110056616e-7,2.4511203304705285e-6
2.31,1.1795402474360517e-5,1.1899256467423481e-5,0.0,0.0,3.0283950943433976e-6,-1.1087039308848756e-6,-1.9036629283196394e-7,2.5690418854205863e-6
2.32,5.297481075488156e-6,9.749884152523143e-6,0.0,0.0,1.5682952378952332e-6,-2.562621708915424e-6,-5.871920379969693e-7,2.418781007061612e-6
2.33,-8.889535748118681e-7,8.203851973658847e-6,0.0,0.0,1.3571536374148636e-7,-3.980724040701937e-6,-8.775390023312754e-7,1.9872246043183833e-6
2.34,-5.880295577584631e-6,7.306398408764341e-6,0.0,0.0,-1.2709640424367192e-6,-5.338661910653901e-6,-1.0751139948995033e-6,1.3465404848881624e-6
2.35,-9.286204580081863e-6,6.786406013686178e-6,0.0,0.0,-2.6380744933189324e-6,-6.582296612010885e-6,-1.2039002566435122e-6,6.44691310181908e-7
2.36,-1.1259729035885294e-5,6.391185402985924e-6,0.0,0.0,-3.915608528105028e-6,-7.624525539530732e-6,-1.3026611716094547e-6,2.4308416882008716e-8
2.37,-1.2183078346747633e-5,5.998222222977698e-6,0.0,0.0,-5.018393681814213e-6,-8.399871137415859e-6,-1.424840825989767e-6,-4.665146739639953e-7
2.38,-1.2303001931395555e-5,5.559156706908691e-6,0.0,0.0,-5.856351846472572e-6,-8.884205344278568e-6,-1.6199546059735828e-6,-8.825695821516095e-7
2.39,-1.165463421728745e-5,5.046626309636071e-6,0.0,0.0,-6.37981775443788e-6,-9.040447292783305e-6,-1.908917707645751e-6,-1.306891765159161e-6
2.4,-1.02593010792328e-5,4.445690160515014e-6,0.0,0.0,-6.602793505255567e-6,-8.786768535929353e-6,-2.2772245777000017e-6,-1.7684726603221309e-6
2.41,-8.279715416752476e-6,3.753707393129923e-6,0.0,0.0,-6.576635621657142e-6,-8.063823939918235e-6,-2.6901558079664332e-6,-2.215453343132289e-6
2.42,-5.9439252491816525e-6,3.005432389732739e-6,0.0,0.0,-6.332714309077358e-6,-6.920682089749532e-6,-3.112647604197979e-6,-2.549996171188219e-6
2.43,-3.3921516201880512e-6,2.3508694417892367e-6,0.0,0.0,-5.849226020137674e-6,-5.497794056154537e-6,-3.519900067146342e-6,-2.6869310058771363e-6
2.44,-6.711665995139297e-7,2.083723429296508e-6,0.0,0.0,-5.077312057174639e-6,-3.92572622877856e-6,-3.899417933350701e-6,-2.5904899965377547e-6
2.45,2.1305228506257963e-6,2.468069877754952e-6,0.0,0.0,-4.0013121762591246e-6,-2.267487061808559e-6,-4.246867464259918e-6,-2.2752162753673087e-6
2.46,4.7721542250580295e-6,3.459372815339806e-6,0.0,0.0,-2.677655954548114e-6,-5.610884869840081e-7,-4.554747827751462e-6,-1.7926263794645714e-6
2.47,6.869049532159795e-6,4.650720223408327e-6,0.0,0.0,-1.2287709864181367e-6,1.108716352950585e-6,-4.800177634285904e-6,-1.2188817806949487e-6
2.48,8.000052193924866e-6,5.5417346414754764e-6,0.0,0.0,1.889641318974117e-7,2.5907106380911326e-6,-4.9436329776132096e-6,-6.303173903368451e-7
2.49,7.87659259058768e-6,5.8132059811083915e-6,0.0,0.0,1.4232653970066976e-6,3.7023253085540574e-6,-4.941823187473701e-6,-6.288769368496891e-8
2.5,6.519753809095285e-6,5.348448221979146e-6,0.0,0.0,2.3644226310600307e-6,4.288672176154075e-6,-4.76795448651613e-6,5.101725948556132e-7
2.51,4.318743437768866e-6,4.156752042050432e-6,0.0,0.0,2.9678397380849207e-6,4.295054656136251e-6,-4.429230713281891e-6,1.1488354857169014e-6
2.52,1.8784945037558284e-6,2.4403958413117467e-6,0.0,0.0,3.239157418865028e-6,3.8245937958882456e-6,-3.969144909304451e-6,1.8798015657724486e-6
2.53,-2.4074839832116074e-7,7.062767218748163e-7,0.0,0.0,3.196656673930666e-6,3.1075107339905447e-6,-3.448927410581131e-6,2.6451517272290542e-6
2.54,-1.697532836343469e-6,-3.678012656408725e-7,0.0,0.0,2.855031067398516e-6,2.3554576481478837e-6,-2.9222682454320388e-6,3.3083023105230224e-6
2.55,-2.398726379846995e-6,-3.311762640421342e-7,0.0,0.0,2.2440311842514698e-6,1.60650187881063e-6,-2.423422398988076e-6,3.715921898845978e-6
2.56,-2.447717964599562e-6,7.323101886110871e-7,0.0,0.0,1.4286689174279244e-6,7.151273620895694e-7,-1.967654162777337e-6,3.7732408109303286e-6
2.57,-2.0585691127500763e-6,2.310763056258254e-6,0.0,0.0,5.014250637577548e-7,-4.804990899359116e-7,-1.5488678078330966e-6,3.4855098489344824e-6
2.58,-1.4697012726465248e-6,3.8707378688733085e-6,0.0,0.0,-4.4597114486201186e-7,-1.9561944428541188e-6,-1.135337049079335e-6,2.9490687475765983e-6
2.59,-8.887452304997321e-7,5.148008148394284e-6,0.0,0.0,-1.3461532500543388e-6,-3.444195169951024e-6,-6.792950549968999e-7,2.3063729729681085e-6
2.6,-4.3994775732378277e-7,6.113250098344756e-6,0.0,0.0,-2.1598143238252477e-6,-4.559860887852676e-6,-1.420398742686759e-7,1.6904605396150855e-6
2.61,-8.761999194867245e-8,6.794095191423069e-6,0.0,0.0,-2.8644963788868406e-6,-4.999758971087625e-6,4.835694244772308e-7,1.1846308461768426e-6
2.62,3.778521865118668e-7,7.190220817738705e-6,0.0,0.0,-3.4510864033617684e-6,-4.679003062943306e-6,1.1680404195733785e-6,8.155114348369864e-7
2.63,1.2008124662339921e-6,7.283214263239776e-6,0.0,0.0,-3.940981039518741e-6,-3.7403239198712564e-6,1.8561288480476208e-6,5.733872482629953e-7
2.64,2.4631137666957007e-6,7.035191908735572e-6,0.0,0.0,-4.399433888425843e-6,-2.436106966934052e-6,2.485135427638019e-6,4.296520534966671e-7
2.65,4.021373294357148e-6,6.384284691129252e-6,0.0,0.0,-4.912112775690617e-6,-9.650492202734965e-7,3.0042555578843683e-6,3.3515897716639643e-7
2.66,5.605826920529297e-6,5.304815208485839e-6,0.0,0.0,-5.538741032502964e-6,6.074101517213667e-7,3.3888892228249935e-6,2.2212552602875602e-7
2.67,6.935828514159287e-6,3.888879590049756e-6,0.0,0.0,-6.289684532776574e-6,2.293655731157785e-6,3.6422626055877414e-6,3.125724085675416e-8
2.68,7.774646401720738e-6,2.3451708410553756e-6,0.0,0.0,-7.1358526943625075e-6,4.0796592340664584e-6,3.7820204197630225e-6,-2.6113426334321083e-7
2.69,7.97349027047424e-6,9.20966226307231e-7,0.0,0.0,-8.02016555427025e-6,5.879412699243355e-6,3.821218086567555e-6,-6.531857333552471e-7
2.7,7.510113821698626e-6,-1.6653132236834167e-7,0.0,0.0,-8.855554127417106e-6,7.558505120137494e-6,3.758123769629695e-6,-1.1459603293922625e-6
2.71,6.449118695060857e-6,-7.681921525995352e-7,0.0,0.0,-9.530393299325474e-6,8.975658210853302e-6,3.580612197974454e-6,-1.7363490734399746e-6
2.72,4.837099252195314e-6,-8.34806172583238e-7,0.0,0.0,-9.934618914075153e-6,1.0007713311564371e-5,3.279774710541617e-6,-2.3758353748610653e-6
2.73,2.6704019387019103e-6,-4.214618192813588e-7,0.0,0.0,-9.988080733000588e-6,1.0552327341811265e-5,2.8637542778596364e-6,-2.9635913398888488e-6
2.74,1.5525707150261007e-8,3.557249989248256e-7,0.0,0.0,-9.650978897628959e-6,1.0523768488362729e-5,2.3630230064729687e-6,-3.4084820935114053e-6
2.75,-2.831097329724883e-6,1.3593431734085266e-6,0.0,0.0,-8.921821487311765e-6,9.868637952599567e-6,1.8214615184192229e-6,-3.6975579509142337e-6
2.76,-5.3422410883739805e-6,2.422371671307663e-6,0.0,0.0,-7.83662608436939e-6,8.606279015755308e-6,1.2786758840946427e-6,-3.891580021489151e-6
2.77,-6.977940626372303e-6,3.345278108977566e-6,0.0,0.0,-6.46562923903322e-6,6.860414092035156e-6,7.591085183259775e-7,-4.061733883495319e-6
2.78,-7.4745998576219045e-6,3.962933473850333e-6,0.0,0.0,-4.897679380871633e-6,4.846845362982793e-6,2.770992982647924e-7,-4.243449505397727e-6
2.79,-7.000189843262198e-6,4.227782518216892e-6,0.0,0.0,-3.2195711048151916e-6,2.82401810538285e-6,-1.5086323028118977e-7,-4.425922704674394e-6
2.8,-6.081910593491096e-6,4.208912259469174e-6,0.0,0.0,-1.5068642850927277e-6,1.041423478874584e-6,-5.032958425704175e-7,-4.541113681100469e-6
2.81,-5.351256502946042e-6,4.010719056444154e-6,0.0,0.0,1.6909596824032205e-7,-2.984927005360822e-7,-7.641508786080426e-7,-4.465322579291046e-6
2.82,-5.238081526990453e-6,3.6935967871370618e-6,0.0,0.0,1.7302702674899277e-6,-1.0755514123214785e-6,-9.316789896801952e-7,-4.083711347485714e-6
2.83,-5.7698941714710805e-6,3.244953664543036e-6,0.0,0.0,3.096967610587344e-6,-1.2894411548920403e-6,-1.0116137951559868e-6,-3.389857374047751e-6
2.84,-6.572911963012448e-6,2.599817538075956e-6,0.0,0.0,4.213775319160199e-6,-1.0765073462967643e-6,-1.002867770021041e-6,-2.5178862204856235e-6
2.85,-7.064108000131166e-6,1.6899054515573166e-6,0.0,0.0,5.072122001732372e-6,-6.667839664885557e-7,-8.970755875497674e-7,-1.6640267986165124e-6
2.86,-6.749749413160881e-6,4.90643484775771e-7,0.0,0.0,5.702179144220679e-6,-2.812230226685327e-7,-6.962213309981314e-7,-9.708790053069311e-7
2.87,-5.497195915309932e-6,-9.525269752592664e-7,0.0,0.0,6.1400817058453235e-6,-3.73176700168447e-8,-4.277729605486742e-7,-4.734109295006049e-7
2.88,-3.612721393481252e-6,-2.521925098448932e-6,0.0,0.0,6.402468034661411e-6,6.699995413902801e-8,-1.3795548092691786e-7,-1.2774679024258488e-7
2.89,-1.6451007281810986e-6,-4.046349341773763e-6,0.0,0.0,6.490039105030979e-6,9.919723265394699e-8,1.322088893476255e-7,1.3148631140656079e-7
2.9,-5.0041393742214527e-8,-5.323058660892875e-6,0.0,0.0,6.412287565034018e-6,1.3117474904748196e-7,3.6732550413152547e-7,3.572426988892963e-7
2.91,1.0304304081080984e-6,-6.139917477214904e-6,0.0,0.0,6.205855483023884e-6,2.1293529757602318e-7,5.800677337080943e-7,5.846726260101681e-7
2.92,1.742591200184943e-6,-6.335326599169899e-6,0.0,0.0,5.925270379569963e-6,3.7521966222442295e-7,7.969703416507103e-7,8.35637327942942e-7
2.93,2.3307255158876248e-6,-5.893703368005907e-6,0.0,0.0,5.612193644413763e-6,6.394319219293312e-7,1.0378724849009506e-6,1.122637471185391e-6
2.94,2.951603400868401e-6,-4.978742127262285e-6,0.0,0.0,5.2720621033776346e-6,1.0218037413476283e-6,1.3003149512514252e-6,1.4505153436870458e-6
2.95,3.602978898318939e-6,-3.8389795779536235e-6,0.0,0.0,4.880490164582742e-6,1.5260860395623155e-6,1.5586425358118256e-6,1.8146960998358514e-6
2.96,4.169133859361213e-6,-2.6715735766159567e-6,0.0,0.0,4.411273046315442e-6,2.1277998733968655e-6,1.780602837067402e-6,2.195186241664938e-6
2.97,4.526001270658823e-6,-1.571046579880516e-6,0.0,0.0,3.857929993000597e-6,2.765822454298699e-6,1.949487774083995e-6,2.548591738017701e-6
2.98,4.6459184755288815e-6,-5.703688103098196e-7,0.0,0.0,3.233560276914541e-6,3.351493816944777e-6,2.071643724446675e-6,2.808282276786763e-6
2.99,4.65045525129889e-6,3.000180012628308e-7,0.0,0.0,2.558406282026886e-6,3.783985814123465e-6,2.1624658620557446e-6,2.9074233691980552e-6
3.0,4.770916308737112e-6,9.701043369479456e-7,0.0,0.0,1.85083878547526e-6,3.96240879567894e-6,2.225654358399412e-6,2.819497505047949e-6


==> data_equilibration_siam_spinless_mu1_slope0.05_mc200_NC6_measurements.dat <==
time	vN{10}_re	vN{10}_im	vN{11}_re	vN{11}_im	vN{12}_re	vN{12}_im	vN{13}_re	vN{13}_im	vN{1}_re	vN{1}_im	vN{2}_re	vN{2}_im	vN{3}_re	vN{3}_im	Norm
0.0	-7.79e-13	1.506e-12	0.999999999982323	-8.31e-12	1.9054e-11	8.095e-12	0.999999999982517	-1.6857e-11	2.19358e-10	-1.672e-12	1.103e-12	-1.107e-12	0.99999999976533	-1.1717e-11	0.999999999984761
0.5	1.23703e-10	-9.783e-11	1.000000000300968	-1.94001e-10	3.23827e-10	1.88475e-10	1.000000000208396	-3.8982e-11	1.556059528e-06	3.774e-12	-6.705e-12	1.8037e-11	0.999998454364635	-9.8247e-11	1.00000000023091
1.0	1.2158e-10	-9.042e-11	1.000000000645273	9.319e-12	4.87105e-10	4.91401e-10	1.000000000458942	3.9164e-11	1.9607265093e-05	2.35354e-10	1.51737e-10	1.22565e-10	0.999980842191232	-1.0318e-11	1.000000000503131
1.500000000000001	3.0387e-10	2.5253e-11	1.000000000572651	-4.94912e-10	4.61048e-10	3.03347e-10	1.000000000305293	-5.1074e-11	9.0159891734e-05	3.18673e-10	2.180865e-09	3.9349e-11	0.999914209088167	-5.02062e-10	1.000000000447002
2.000000000000001	5.50797e-10	-3.37278e-10	0.999999999543108	-8.48338e-10	3.74181e-10	8.1751e-11	1.00000000090839	-2.22164e-10	0.000267541319719	1.90212e-10	1.8071342e-08	-1.6452e-10	0.999754392619675	-9.249e-10	1.00000000114988
2.499999999999999	1.09118e-09	-4.05152e-10	0.999999983384357	-1.264411e-09	4.67064e-10	-3.99771e-10	1.000000003083383	-1.122089e-09	0.000619798032582	1.23976e-10	9.5123374e-08	-2.0599e-10	0.999455777797744	-1.615258e-09	1.000000003890433
2.999999999999997	8.40219e-10	3.22777e-10	0.999999852698416	1.679542e-09	5.41926e-10	-5.58979e-10	1.000000000415401	1.007901e-09	0.001223568539499	1.567639e-09	3.67115027e-07	7.8843e-11	0.998980240154123	1.303269e-09	1.000000006958599
3.499999999999996	3.73804e-10	4.50894e-10	0.999999190137363	4.376553e-09	3.48219e-10	-2.23462e-10	0.999999956133667	2.348029e-09	0.0021591698754	2.463347e-09	1.131113958e-06	2.17195e-10	0.998303041464869	3.180338e-09	1.000000008963472
3.999999999999994	-6.92285e-10	6.339e-12	0.999996644159578	6.762832e-09	-7.02324e-10	-4.8797e-11	0.999999714375505	4.757604e-09	0.003506511631942	3.829289e-09	2.947522273e-06	2.67895e-10	0.997414595573114	5.406793e-09	1.000000007571578
4.499999999999992	-1.367946e-09	2.13658e-10	0.99998873769319	5.723268e-09	-6.84143e-10	-7.42541e-10	0.999998750524098	4.38296e-09	0.005342238362919	3.953296e-09	6.74985191e-06	5.65796e-10	0.996318371630552	4.69456e-09	1.000000006626675
4.99999999999999	1.252187e-09	1.763703e-09	0.999968012275302	5.191602e-09	1.146032e-09	-8.99002e-10	0.999995566222865	3.771498e-09	0.007738208285516	3.939447e-09	1.3950409212e-05	8.70487e-10	0.995026182842735	4.462981e-09	1.000000003519356
5.499999999999988	1.6085408e-08	3.799913e-09	0.999920882469188	5.420909e-09	3.88484e-09	-1.25785e-09	0.999986611111974	2.256731e-09	0.010761201912353	3.474956e-09	2.6533733443e-05	1.156491e-09	0.99355263975608	3.844698e-09	1.000000000956057
5.999999999999987	6.1645078e-08	3.462704e-09	0.999825965370288	4.252845e-09	9.291215e-09	-2.416715e-09	0.999964637545105	1.6204e-11	0.014473514695661	2.683097e-09	4.7129197366e-05	9.43403e-10	0.991910316172266	1.14598e-09	0.999999993134303
6.499999999999985	1.82118061e-07	2.46219e-10	0.999654009624158	2.109227e-09	2.5800639e-08	-2.246563e-09	0.999916787710147	-2.808771e-09	0.018933990923494	1.435714e-09	7.9074656718e-05	9.73983e-10	0.990106741318583	-1.606747e-09	0.999999982718801
6.999999999999983	4.72868557e-07	-3.674759e-09	0.999370266613928	-3.627859e-09	7.584467e-08	-1.258532e-09	0.999822979532564	-7.651989e-09	0.02419902144227	1.222238e-09	0.000126455689011	1.612886e-09	0.988143529598001	-6.128705e-09	0.999999970889088
7.499999999999981	1.124193454e-06	-6.238075e-09	0.99893942566494	-1.055922e-08	2.09383687e-07	-8.43929e-10	0.999655531880982	-1.1408843e-08	0.030323109090717	1.482142e-09	0.000194133374898	2.445967e-09	0.986017450980643	-1.0615661e-08	0.999999951877399
7.99999999999998	2.481001856e-06	-6.826197e-09	0.998332121375234	-1.3233492e-08	5.23385554e-07	-1.087749e-09	0.999380897139396	-1.1039714e-08	0.037358744961258	1.385927e-09	0.000287767570809	2.87393e-09	0.983722827451107	-1.0580859e-08	0.999999925428427
8.499999999999986	5.107112364e-06	-5.408857e-09	0.997531091100741	-1.6382774e-08	1.205463626e-06	-1.681395e-09	0.998963789457554	-1.3390041e-08	0.045355512611546	1.275047e-09	0.000413819101024	2.252991e-09	0.981254449745671	-1.2257175e-08	0.999999900989707
8.999999999999993	9.865284544e-06	-3.456981e-09	0.996534789260555	-1.5955836e-08	2.589898838e-06	-3.324487e-09	0.998373099623909	-1.6634136e-08	0.054358516350639	2.126885e-09	0.000579535585126	1.352302e-09	0.978610257461743	-1.2825478e-08	0.999999874208512
9.5	1.800141406e-05	-1.726091e-09	0.995357054595541	-1.4594861e-08	5.223050455e-06	-4.734327e-09	0.997588146831053	-2.2199443e-08	0.06440642943969	4.273599e-09	0.000792929308138	8.43093e-10	0.975793279770668	-1.4257271e-08	0.999999848640882
10.000000000000009	3.1203929391e-05	-8.88713e-10	0.994022693612785	-1.1783486e-08	9.94289949e-06	-3.857692e-09	0.996603187644192	-2.2929252e-08	0.075529365233757	5.313793e-09	0.001062719148976	2.02748e-10	0.972812478328627	-1.3149045e-08	0.999999818220401
10.500000000000014	5.1673503192e-05	-2.226706e-09	0.99256039083072	-6.244838e-09	1.7960722536e-05	-1.077202e-09	0.995428507373683	-1.4535424e-08	0.087746988088908	7.539533e-09	0.001398235060238	1.48306e-10	0.969682542115356	-7.574273e-09	0.999999765467383
11.00000000000002	8.2158866289e-05	-4.363767e-09	0.990995296634919	-1.0190528e-08	3.0925434942e-05	3.098678e-09	0.994087469545003	-1.4202484e-08	0.101067044472713	9.185319e-09	0.001809288694235	2.55444e-10	0.966422928766415	-1.1568872e-08	0.999999710137788
11.500000000000028	0.000125966788243	-5.93281e-09	0.989343420942575	-2.3634391e-08	5.0990674948e-05	4.20141e-09	0.992610188331603	-2.5858417e-08	0.115484401363659	1.4156245e-08	0.00230600283513	-8.13818e-10	0.96305643955288	-2.6713645e-08	0.999999680586195
12.000000000000036	0.000186943320568	-2.96775e-09	0.987609332417946	-2.5966665e-08	8.0853240234e-05	2.164927e-09	0.991025825963513	-2.7879866e-08	0.130980596540552	1.6863667e-08	0.002898608383986	-3.466199e-09	0.959607804245611	-3.0226157e-08	0.99999966949205
12.500000000000044	0.000269443673222	3.162498e-09	0.985787464069298	-9.111082e-09	0.000123759583336	-3.318683e-09	0.989355894825121	-1.2790989e-08	0.147523825892078	2.8003984e-08	0.003597214457428	-7.157495e-09	0.956102623162753	-1.4933569e-08	0.999999629690161
13.00000000000005	0.000378302601597	9.732269e-09	0.983866239246662	2.0127443e-08	0.000183502181628	-9.200866e-09	0.987610519469334	1.2603493e-08	0.165069287154017	3.5435111e-08	0.004411575178241	-1.1036317e-08	0.952566817180128	1.2622988e-08	0.999999570079701
13.500000000000057	0.000518764293516	1.5460914e-08	0.981833214518588	6.0886628e-08	0.000264385744648	-1.019903e-08	0.985788233748688	5.077007e-08	0.183559628970169	5.4439112e-08	0.005350853801805	-1.3766536e-08	0.949026198840514	5.5717901e-08	0.999999462804183
14.000000000000064	0.000696418221291	1.6843922e-08	0.979679985901353	1.04578386e-07	0.000371181377211	-6.79537e-09	0.983879211749015	9.535803e-08	0.202925546602907	7.7748896e-08	0.006423395196762	-1.5246283e-08	0.94550626788337	1.03238163e-07	0.999999293598503
14.500000000000073	0.000917141362052	1.9465201e-08	0.977405472866335	1.41085996e-07	0.000509057861594	4.88078e-10	0.981870449147842	1.37247141e-07	0.223086498244443	1.04123869e-07	0.007636505329552	-1.496185e-08	0.942031875011264	1.45238607e-07	0.999999078989129
15.000000000000078	0.001187016799103	2.4486666e-08	0.975016833794515	1.36908932e-07	0.000683516263175	7.614753e-09	0.979751136892404	1.37749259e-07	0.24395170708321	1.08158113e-07	0.008996243778753	-1.3097713e-08	0.938626627935338	1.4548323e-07	0.99999878257821
15.500000000000083	0.001512234320905	3.0490403e-08	0.972528344031328	7.8800343e-08	0.000900312696945	1.0670189e-08	0.977517006867585	7.6126007e-08	0.265421379691226	8.0016537e-08	0.010507228668353	-1.06204e-08	0.935312382514067	9.0170855e-08	0.999998412326727
16.000000000000092	0.001898966691167	3.7056321e-08	0.969958529459725	4.1837884e-08	0.001165380120349	1.1406528e-08	0.975172289400666	2.9728902e-08	0.287388121990165	5.5189072e-08	0.012172454145544	-7.734794e-09	0.932108679975414	5.1351378e-08	0.999997931765111
16.5000000000001	0.002353232367253	4.7036215e-08	0.967326922239776	5.2719555e-08	0.001484738639108	1.7052258e-08	0.972729206597368	3.597644e-08	0.309738634174585	5.8388121e-08	0.013993134023505	-3.799593e-09	0.929032565229385	5.7643554e-08	0.999997216607355
17.000000000000107	0.002880736847373	6.3289744e-08	0.964651928187433	6.154238e-08	0.001864386313048	3.2740327e-08	0.97020562257618	4.6390356e-08	0.332355560659352	6.1394131e-08	0.015968583574782	-3.10397e-10	0.926099047511422	6.4138005e-08	0.999996252610769
17.500000000000114	0.003486706367638	9.4442607e-08	0.961950228326452	7.1090348e-08	0.002310169114479	5.9618573e-08	0.96762138928972	6.5117211e-08	0.35511923233283	6.3624265e-08	0.018096145008218	3.769548e-09	0.923321582208127	8.070112e-08	0.999995020169907
18.00000000000012	0.00417573307565	1.55452173e-07	0.959238270411697	7.923623e-08	0.002827626853647	9.128946e-08	0.964995162007393	9.8658192e-08	0.377909340613761	6.6310976e-08	0.020371168648252	1.0390356e-08	0.920712688284156	1.15299379e-07	0.999993482844407
18.500000000000128	0.004951625096607	2.51379859e-07	0.956534956424516	9.3107152e-08	0.003421818738204	1.21931895e-07	0.962342903741543	1.36423406e-07	0.400606533835152	7.5949615e-08	0.02278705594825	1.8705735e-08	0.918284275484613	1.67474377e-07	0.999991590826993
19.00000000000013	0.005817250114732	3.53946955e-07	0.953864063136258	1.77858102e-07	0.004097153326408	1.66260285e-07	0.959678734573196	1.5466406e-07	0.423093914471345	1.06150242e-07	0.02533536514291	2.6489057e-08	0.916047429477621	2.41692096e-07	0.999989317499935
19.500000000000146	0.006774402036162	4.26549186e-07	0.951254579588185	3.22551702e-07	0.0048572566893	2.39854834e-07	0.957017705426613	1.44312826e-07	0.445258523311029	1.47863062e-07	0.028005955106839	3.1658792e-08	0.914011491608776	3.18282667e-07	0.999986573555846
20.0	0.007823747111771	4.49994589e-07	0.948738365499431	4.3949862e-07	0.005704852512769	3.22387561e-07	0.954379338900445	1.40419943e-07	0.466988989744373	1.82383711e-07	0.030784955546136	3.3430314e-08	0.912189106943157	3.5819259e-07	0.999983235953416
20.5	0.008964742956142	4.2717437e-07	0.946345495118491	4.67378769e-07	0.006641653311186	3.87865597e-07	0.951789760512364	1.35498218e-07	0.487858726549462	1.87090537e-07	0.033462229186225	3.285715e-08	0.91107656529119	3.28009579e-07	0.999979147558936
21.0	0.010195652406178	3.69866552e-07	0.944098930316577	3.84961276e-07	0.007668277467169	4.16504798e-07	0.949280989470044	1.16213893e-07	0.507590436634057	1.50362818e-07	0.035851732026393	3.2180874e-08	0.910921425476963	2.25017145e-07	0.999974157809302
21.5	0.011513769254964	2.87104219e-07	0.942011114000917	2.11658859e-07	0.008784192420444	3.82194615e-07	0.946887143553182	6.4836766e-08	0.526144805883694	8.4100571e-08	0.037907717918126	3.1192414e-08	0.911601747897295	7.694081e-08	0.999968255129299
22.0	0.012915698215202	1.94715528e-07	0.940084492367627	1.4396962e-08	0.009987783898171	2.63477227e-07	0.944638306102725	-2.0815193e-08	0.543502249223377	1.2908594e-08	0.03963254135407	2.7167582e-08	0.91296492444128	-7.0196123e-08	0.999961311386287
22.5	0.014397132681503	1.17417057e-07	0.938317057887042	-1.34319306e-07	0.011276605682877	7.6502812e-08	0.942555023344776	-1.04760024e-07	0.55965388405908	-5.3497802e-08	0.041071707599636	1.7336072e-08	0.914848148438547	-1.67277357e-07	0.999953223751643
22.999999999999996	0.01595149889623	6.5148439e-08	0.9367110638766	-1.81844144e-07	0.012647575239438	-1.27886658e-07	0.940645991048739	-1.61657285e-07	0.574598297667795	-1.20338093e-07	0.042297096870209	1.669154e-09	0.917095828113635	-1.78767918e-07	0.999943972851806
23.499999999999996	0.017567254348662	2.315354e-08	0.935281588227267	-1.2315743e-07	0.01409664141722	-2.94322336e-07	0.938910701086018	-1.98480307e-07	0.588343360826272	-1.91665302e-07	0.043384605558004	-1.7996262e-08	0.919571151408579	-1.11006599e-07	0.999933609806036
23.999999999999993	0.019224421370485	-1.1574875e-08	0.934060899478935	-2.0334249e-08	0.01561754311658	-3.79684389e-07	0.937346617700593	-2.44404535e-07	0.600910473423913	-2.58297804e-07	0.044394124636006	-3.8182125e-08	0.92216108067634	-1.3106502e-08	0.999922150421764
24.499999999999993	0.020891985010395	-9.253287e-09	0.933095774114515	4.6639159e-08	0.017199504622232	-3.81713097e-07	0.935958275540547	-3.50016188e-07	0.612338339111894	-2.88932023e-07	0.045358170203802	-4.6833546e-08	0.924776099678696	6.9516661e-08	0.999909515448363
24.99999999999999	0.022528196014504	7.1633463e-08	0.932437662710356	6.6783495e-08	0.018824437918852	-3.54398278e-07	0.934764395449718	-5.21915024e-07	0.622684007818958	-2.96536297e-07	0.046281577520702	-2.3913223e-08	0.927347105330127	1.30154915e-07	0.999895668933665
25.499999999999986	0.024085148104415	2.31469602e-07	0.932128459843049	7.470907e-08	0.020464760595615	-3.85454786e-07	0.933799240162067	-7.39593744e-07	0.632020045386723	-3.58849349e-07	0.047150326002514	4.1031375e-08	0.929821417600152	1.6381246e-07	0.999880646255649
25.999999999999986	0.025517481185497	4.25543219e-07	0.932187021449007	1.12414865e-07	0.022083255209112	-5.14378977e-07	0.933106468139517	-9.74313705e-07	0.640428696170186	-5.09761985e-07	0.047944535812403	1.34524864e-07	0.932159381235436	1.93339402e-07	0.999864456431561
26.499999999999986	0.02679301761103	6.03407738e-07	0.932601954583906	1.97989178e-07	0.02363637707683	-7.17191418e-07	0.932726933559016	-1.145540597e-06	0.647995067145203	-7.2030723e-07	0.048650087576158	2.25015687e-07	0.934332282767166	2.59499174e-07	0.99984705125547
26.999999999999982	0.027901265965477	7.37274997e-07	0.933333722028132	3.11975649e-07	0.025081311842483	-9.35689362e-07	0.932684724493045	-1.139601257e-06	0.654801219479238	-9.21123202e-07	0.049264946889151	2.83216067e-07	0.936321201453228	3.9626602e-07	0.999828272663598
27.499999999999982	0.028855905995294	8.14566088e-07	0.934325271886585	4.25190075e-07	0.026385183068979	-1.084473985e-06	0.932977268460286	-8.76068144e-07	0.660922566290135	-1.019645783e-06	0.049799106254148	2.95794647e-07	0.938116260642907	6.25610988e-07	0.999807866092844
27.99999999999998	0.029689649329816	8.02590244e-07	0.935516653366477	4.9001364e-07	0.027533222137006	-1.06881944e-06	0.933573984495009	-3.97836396e-07	0.666426988874189	-9.52592533e-07	0.050269731742392	2.64097399e-07	0.939715927556679	9.07322746e-07	0.99978567759861
28.499999999999986	0.030442831094161	6.75857324e-07	0.93685742757806	4.63660318e-07	0.028532603094884	-8.51521249e-07	0.934424129980665	1.20586167e-07	0.671375838645505	-7.19321058e-07	0.050694549830666	1.94457293e-07	0.9411259544249	1.122127297e-06	0.999761812421815
28.999999999999993	0.031149800891752	4.84309742e-07	0.938312244675908	3.97439208e-07	0.029409724128626	-5.11856253e-07	0.935470570456731	4.87852919e-07	0.675825469793294	-3.72034799e-07	0.051086496948582	1.06375603e-07	0.942357804359959	1.179733056e-06	0.999736590006823
29.5	0.031828426060051	3.24348617e-07	0.939858515674725	4.08110549e-07	0.030201138222582	-2.11360514e-07	0.93666361103244	6.05376675e-07	0.679828408166912	-1.2452496e-08	0.051451490262466	3.9854055e-08	0.943426791882576	1.085357211e-06	0.99971035889179
30.000000000000007	0.032476799756173	2.2250477e-07	0.94147870710792	5.33469419e-07	0.030941148221349	-7.7492245e-08	0.937969226386303	4.92386002e-07	0.683433767938084	2.31205006e-07	0.05178947060236	2.5814451e-08	0.944350311812099	8.75822421e-07	0.999683311341009
30.500000000000014	0.033078111279571	1.09058702e-07	0.94315205107645	7.01864197e-07	0.031650762826401	-1.10757771e-07	0.939369104278786	2.66679266e-07	0.686686920415912	2.95216643e-07	0.052097492948394	6.3057983e-08	0.945146546968182	5.88797498e-07	0.999655533873977
31.00000000000002	0.033611000872551	-5.662187e-08	0.944849853653997	8.63043139e-07	0.032332340891296	-2.17452312e-07	0.940853748005311	8.0763516e-08	0.689628733639398	2.78405651e-07	0.052373138046114	1.44716381e-07	0.945833674353152	3.10229749e-07	0.999627240888048
31.50000000000003	0.034060491774935	-1.81890123e-07	0.946535887919912	1.082231577e-06	0.032971821271134	-3.14575537e-07	0.94241255604932	3.7470639e-08	0.692294820157944	3.72238239e-07	0.052616771282727	2.70154481e-07	0.946429213790736	1.38666207e-07	0.99959879650727
32.000000000000036	0.034424912229674	-1.21794722e-07	0.948170919812442	1.446660719e-06	0.033547178993772	-3.65135325e-07	0.944025681436121	9.1845925e-08	0.694715132945313	6.37765436e-07	0.052831914805166	4.14716459e-07	0.946949347191828	5.4371944e-08	0.999570401359619
32.50000000000004	0.034716600640909	1.8186414e-07	0.949719224624459	1.933018014e-06	0.034039359125938	-3.63912584e-07	0.945661707888322	1.25052562e-07	0.69691434269798	9.40850466e-07	0.053024004162098	5.1716292e-07	0.947408624635424	-1.9568124e-08	0.999542075027147
33.00000000000005	0.034956910151753	6.66700041e-07	0.951153618646924	2.399198874e-06	0.034440920522796	-3.4008737e-07	0.947281296220036	1.15891102e-07	0.698912678934973	1.129484219e-06	0.053198490645114	5.05140117e-07	0.947819438384855	-6.102656e-08	0.99951352395418
33.50000000000006	0.035168237127036	1.216495268e-06	0.952456951110003	2.637912555e-06	0.034759088596604	-3.32884399e-07	0.948844182687305	7.6078431e-08	0.700726898787921	1.148841514e-06	0.053359258826428	3.6255324e-07	0.948191287423264	-3.1472738e-08	0.999483812733786
34.000000000000064	0.035367073976358	1.72773566e-06	0.953621103852164	2.529151361e-06	0.035012954174224	-3.3891054e-07	0.950316622048369	-3.3517398e-08	0.702371764812885	1.000979061e-06	0.053507989415449	1.86179638e-07	0.948531190280121	4.1491023e-08	0.99945200432937
34.50000000000007	0.035560797758404	2.080912966e-06	0.954644844972647	2.050035149e-06	0.035226599700513	-3.28878286e-07	0.951675903132897	-3.0912261e-07	0.703861400471119	6.52204663e-07	0.053644602608706	9.6506266e-08	0.948844630047029	2.3637355e-08	0.999418078058333
35.00000000000008	0.035748569408977	2.127398451e-06	0.955531228541833	1.183033505e-06	0.035421196822179	-2.58099599e-07	0.952910180782594	-9.02846234e-07	0.705209523732492	6.7667119e-08	0.053768306597818	7.5291154e-08	0.949135841664885	-3.06308345e-07	0.999382814310457
35.500000000000085	0.035925144696762	1.788659281e-06	0.956285591626623	-2.3269068e-08	0.035609375067229	-1.21804799e-07	0.954015227662985	-1.860876531e-06	0.706428948537131	-6.37170078e-07	0.053878568500533	-1.7411821e-08	0.949407777191149	-1.103398661e-06	0.999347178191594
36.00000000000009	0.036085294212534	1.203708828e-06	0.956914909839927	-1.320507394e-06	0.035793833882978	-3.6659118e-08	0.954990759777841	-2.89363791e-06	0.707531204300854	-1.193468111e-06	0.053975735767834	-2.39351463e-07	0.949662178331074	-2.294830449e-06	0.999311957254533
36.5000000000001	0.036226650311944	7.29526504e-07	0.957428230066078	-2.317989611e-06	0.035970099320723	-1.3316127e-07	0.9558381929712	-3.602169091e-06	0.708526500607242	-1.397711556e-06	0.054061305673509	-5.24964369e-07	0.949899868400466	-3.664706803e-06	0.999277714235949
37.00000000000011	0.036350561574963	6.63106641e-07	0.957837334272958	-2.767038713e-06	0.036131435937465	-3.23249041e-07	0.95656011032234	-3.895391371e-06	0.709423746527476	-1.311958866e-06	0.054137545161465	-7.96645959e-07	0.950120985696088	-5.073706359e-06	0.999244664749785
37.500000000000114	0.03646147441907	9.29556732e-07	0.958157154351287	-2.862743563e-06	0.036273332125182	-3.54428143e-07	0.957160732787387	-4.032764567e-06	0.710230810182426	-1.19229529e-06	0.054206520163274	-1.029523991e-06	0.95032498773584	-6.528691489e-06	0.999212584200429
38.00000000000012	0.036565162697939	1.214386198e-06	0.958404889586546	-3.020350811e-06	0.036395807942156	-3.6929051e-08	0.957646949603682	-4.478860145e-06	0.710955006806344	-1.2269902e-06	0.054269344105292	-1.180217651e-06	0.950510892652049	-7.999359502e-06	0.999181011725619
38.50000000000013	0.036666380917784	1.261501292e-06	0.958598224809388	-3.355287483e-06	0.036503184337141	6.93620106e-07	0.958029353451401	-5.586512892e-06	0.711603504905484	-1.420406977e-06	0.054326212659049	-1.171486723e-06	0.950677791099087	-9.352367525e-06	0.999149541431329
39.00000000000013	0.036766765497983	1.017333276e-06	0.958753765220182	-3.746301175e-06	0.036602139200856	1.754883053e-06	0.958322346968448	-7.243852498e-06	0.712183614542699	-1.611679573e-06	0.054376990489841	-9.49121433e-07	0.950825222086165	-1.0306135838e-05	0.999117984202738
39.50000000000014	0.036864396569694	6.6619543e-07	0.958885422192771	-4.20499856e-06	0.036699081067264	2.848820716e-06	0.958543109797354	-8.862721812e-06	0.712702840878034	-1.550704971e-06	0.054421863676684	-4.52286787e-07	0.950953462800553	-1.0474343558e-05	0.999086458336183
40.00000000000015	0.036955603884945	3.38867559e-07	0.959003429611992	-5.051869867e-06	0.036797690136998	3.45099383e-06	0.958709978661779	-1.0030386867e-05	0.713168434581638	-1.256648665e-06	0.054461430640238	2.63534144e-07	0.951063545171364	-1.0008713987e-05	0.999055372560767
40.500000000000156	0.037037171349262	1.1909434e-08	0.959114710917038	-6.597621924e-06	0.036897673824045	3.162954293e-06	0.95884032390076	-1.0885374939e-05	0.713586779560265	-1.237972678e-06	0.054496340457963	9.64462516e-07	0.951156980210491	-9.626064885e-06	0.99902515843158
41.00000000000016	0.037107503692571	-1.99813031e-07	0.959224010394671	-8.517985129e-06	0.036995454224238	2.076205745e-06	0.958948364869878	-1.145538317e-05	0.713963057158828	-1.862083093e-06	0.054527210118348	1.503497564e-06	0.951235436782723	-9.71551127e-06	0.998996015678928
41.50000000000017	0.037166781523667	-2.03453433e-07	0.959334689300724	-1.0126267042e-05	0.037086301336102	5.92529768e-07	0.959044233962082	-1.1603090629e-05	0.714301444834954	-2.876944186e-06	0.054554730605283	1.899124519e-06	0.951300450251522	-1.0271797214e-05	0.998967835718857
42.00000000000018	0.03721656473316	-2.5892288e-07	0.959448975736581	-1.1173966717e-05	0.037166436962527	-9.64327592e-07	0.959134610060982	-1.1452117559e-05	0.714605754350597	-3.91413645e-06	0.05457965484985	2.163418466e-06	0.951353499431536	-1.1382127606e-05	0.998940394072683
42.500000000000185	0.037259296437981	-5.88613699e-07	0.959567769145767	-1.1791437579e-05	0.037233928897524	-2.227831965e-06	0.959223559984689	-1.1077833846e-05	0.714879541159193	-4.866587608e-06	0.054602556462515	2.234464677e-06	0.951396062282391	-1.2959065131e-05	0.998913277333307
43.00000000000019	0.037297464922943	-1.017369494e-06	0.959690364662988	-1.2047994533e-05	0.037289093075838	-2.775843224e-06	0.959313571187051	-1.0393473995e-05	0.715125845597933	-5.610387427e-06	0.054623550856948	2.074443959e-06	0.951429660360696	-1.4446682925e-05	0.998885915500207
43.5000000000002	0.037332458438972	-1.333983168e-06	0.959814531724121	-1.2085061998e-05	0.037334459166287	-2.563337607e-06	0.959406736700241	-9.547540153e-06	0.715347310644648	-5.944825613e-06	0.054642408709258	1.807578246e-06	0.951455840690567	-1.5306017901e-05	0.998857893481324
44.00000000000021	0.037364264980079	-1.532461885e-06	0.959937009675521	-1.2369461309e-05	0.037373489876839	-1.962181414e-06	0.959505219215751	-9.236937989e-06	0.715546657203816	-6.058612715e-06	0.054658924155505	1.506284098e-06	0.951476243966087	-1.5648001205e-05	0.998829322726925
44.50000000000021	0.037392211672716	-1.553601403e-06	0.960054411706849	-1.3244196348e-05	0.037408735426424	-1.27275079e-06	0.95961046090048	-1.0158661243e-05	0.715726737977318	-6.410741544e-06	0.0546732189053	9.62983653e-07	0.951492763491381	-1.5991985209e-05	0.998800932280636
45.00000000000022	0.037415584298228	-1.260082518e-06	0.960163915958783	-1.4458533404e-05	0.037440890511183	-6.70273393e-07	0.959721634700146	-1.2011499203e-05	0.715889784033851	-7.014990847e-06	0.054685769133949	-7.4737644e-08	0.95150673184778	-1.6490282695e-05	0.998773179379453
45.50000000000023	0.037433835744749	-5.18155237e-07	0.960263409935279	-1.5501954616e-05	0.037469521113679	-3.05173242e-07	0.959835228978304	-1.3815864029e-05	0.716036941813395	-7.45554899e-06	0.054697039540607	-1.549272812e-06	0.951518455796282	-1.6897606907e-05	0.998745552624507
46.000000000000234	0.03744725374908	6.85342394e-07	0.960351796649743	-1.6188418633e-05	0.037494058192858	-1.85369684e-07	0.959946656440924	-1.4936106599e-05	0.716168943425555	-7.458568754e-06	0.054707336242937	-3.118359475e-06	0.951528332362307	-1.7065074031e-05	0.998717616180774
46.50000000000024	0.037457380992434	2.006691848e-06	0.960428408969306	-1.6790077841e-05	0.037513994857604	-3.6214839e-07	0.96005199504031	-1.5516022636e-05	0.716286700799019	-7.185193675e-06	0.054716943195408	-4.477376892e-06	0.951537189884314	-1.7295096895e-05	0.99868976643449
47.00000000000025	0.037466312852023	2.774321526e-06	0.960491927914545	-1.7658117211e-05	0.037529295400783	-8.81942661e-07	0.960148549524331	-1.6277541861e-05	0.716391261524058	-6.968232093e-06	0.054726001496384	-5.545563686e-06	0.951545479605156	-1.810133837e-05	0.998662479959808
47.500000000000256	0.037475638247	2.38647016e-06	0.960540911134691	-1.8344965007e-05	0.037540789767058	-1.518962515e-06	0.960234704055631	-1.7635693183e-05	0.716483847999869	-7.040055255e-06	0.054734321761397	-6.266092832e-06	0.951553229278152	-1.946454528e-05	0.998635902986864
48.00000000000026	0.037486120088796	8.59215019e-07	0.960574972166919	-1.798049309e-05	0.037550252905371	-1.997001613e-06	0.960308970872942	-1.9255809554e-05	0.716565722110805	-7.446827351e-06	0.054741554077594	-6.458050945e-06	0.951559877203046	-2.0744695509e-05	0.998609789650882
48.50000000000027	0.037497814133919	-8.97426463e-07	0.960595208831342	-1.6268993151e-05	0.037560245290605	-2.012586381e-06	0.960369757626125	-2.0145391191e-05	0.716637819851761	-7.930453766e-06	0.054747331132405	-5.845069652e-06	0.951564514929953	-2.1041823917e-05	0.998583699452525
49.000000000000284	0.037510243592574	-1.808722082e-06	0.960604300752815	-1.3746295897e-05	0.03757280493686	-1.278956036e-06	0.960416632156284	-1.9501574959e-05	0.716701130509973	-8.310501441e-06	0.054751680926387	-4.664855941e-06	0.951566936227947	-1.9658746325e-05	0.998557912100753
49.500000000000284	0.037522546549261	-1.443166149e-06	0.960605725280644	-1.1442212253e-05	0.037588083133588	1.70662756e-07	0.960450731140709	-1.7613158991e-05	0.716757029052649	-8.669156192e-06	0.054755284303007	-3.46199882e-06	0.951567604541176	-1.6770241828e-05	0.998533372547335
50.000000000000284	0.037533904973721	-1.61346114e-07	0.960602291588051	-1.0187597564e-05	0.03760413362344	1.989907856e-06	0.960473219988601	-1.5555797951e-05	0.716806534143472	-9.06203803e-06	0.054758599480145	-2.348658957e-06	0.951566758761257	-1.3452269939e-05	0.998510342469668
50.5000000000003	0.037544056494504	1.223045546e-06	0.960595773348146	-1.0155544422e-05	0.037618264726363	3.77544404e-06	0.960485216051574	-1.4345199366e-05	0.716850201110464	-9.542699814e-06	0.054761541152402	-1.151750987e-06	0.951564256002194	-1.1099327148e-05	0.998488601986443
51.000000000000306	0.037553466272231	2.008496409e-06	0.960586948663635	-1.1098989993e-05	0.03762868613388	5.104276908e-06	0.960488753329178	-1.4332130323e-05	0.716888464844013	-1.0340215809e-05	0.054763847714936	-1.0791655e-08	0.951559530532673	-1.0498463175e-05	0.998467930180162
51.50000000000031	0.037563144962	1.983647859e-06	0.960576126001847	-1.28368901e-05	0.037635326933095	5.6584024e-06	0.960486260636983	-1.5603309172e-05	0.716921638851605	-1.1933464288e-05	0.05476526999671	4.84035378e-07	0.951551964898647	-1.1519306386e-05	0.998447885360527
52.00000000000032	0.037573279156559	1.425495834e-06	0.960563599196599	-1.4964765198e-05	0.037639710513545	5.469746162e-06	0.960478917957229	-1.8090372174e-05	0.716949809300939	-1.4432493666e-05	0.054766148153375	1.4403403e-08	0.951541428670805	-1.3708824363e-05	0.998427491637008
52.50000000000029	0.037582505838758	7.80135079e-07	0.96055005817712	-1.7093499466e-05	0.037643948446024	4.759406249e-06	0.96046631161008	-2.1116203797e-05	0.716973004163881	-1.7221500458e-05	0.054767405862985	-1.143990535e-06	0.951528019769062	-1.6833403932e-05	0.998405491129247
53.00000000000026	0.037589346586037	3.99806702e-07	0.960536793827987	-1.9369453229e-05	0.037649512102176	3.708151796e-06	0.960448536951223	-2.3786111124e-05	0.716991619515704	-1.9384055232e-05	0.054769600157237	-2.52972761e-06	0.951511985828973	-2.0668553426e-05	0.998381430376924
53.500000000000234	0.037593239485861	4.88118274e-07	0.960525306770314	-2.1992211965e-05	0.03765666146865	2.695951821e-06	0.960427343957959	-2.5493150608e-05	0.717006328724156	-2.0372250626e-05	0.054772598910604	-3.695787361e-06	0.951493875598548	-2.4708628279e-05	0.998355845660268
54.000000000000206	0.037594534270232	1.072871277e-06	0.960516478591223	-2.4950993579e-05	0.037664672387306	2.10811559e-06	0.960405770168956	-2.6250551385e-05	0.717017879883125	-2.0723654296e-05	0.054776074202734	-4.364538635e-06	0.951474091163145	-2.8714690092e-05	0.998329629619986
54.50000000000018	0.037594460412914	1.962530769e-06	0.960509583702666	-2.8104989671e-05	0.037672111904209	1.734298572e-06	0.960386796538417	-2.6912402913e-05	0.717026726649002	-2.1335045295e-05	0.054779687369459	-4.548929005e-06	0.951452775968387	-3.2949743391e-05	0.998303328857746
55.00000000000015	0.03759442436168	2.524808809e-06	0.960503203733704	-3.1086202999e-05	0.037677725364619	1.112521415e-06	0.960371879614001	-2.8492236061e-05	0.717033262165734	-2.2357519195e-05	0.054783100222604	-4.280816576e-06	0.951430377048637	-3.7183363593e-05	0.99827724200716
55.50000000000012	0.037595468561371	2.23754226e-06	0.960496581858001	-3.3282985459e-05	0.037681282576023	2.14404694e-07	0.960361030733374	-3.0841666843e-05	0.717038362124672	-2.3246527215e-05	0.05478610005039	-3.636797743e-06	0.951407763718925	-4.0073322972e-05	0.998251806770165
56.000000000000085	0.037597982936695	1.109738998e-06	0.960489647632348	-3.3956047834e-05	0.037683136778513	-4.92370706e-07	0.960353089000725	-3.2561663378e-05	0.717042741788603	-2.3235710289e-05	0.054788541094166	-2.970622685e-06	0.951385757921542	-4.0468862955e-05	0.99822739997375
56.500000000000064	0.037601167565185	-7.44459025e-07	0.960482338879658	-3.3198332595e-05	0.037683607006686	-6.14501995e-07	0.9603459806386	-3.2836685866e-05	0.717045861428095	-2.2430884686e-05	0.054790197716182	-2.850742052e-06	0.951364532477388	-3.879383233e-05	0.998203604259469
57.00000000000004	0.037603841405465	-3.125714204e-06	0.960474339457041	-3.1886604486e-05	0.037683040641742	-3.3868393e-08	0.960338312593576	-3.1689940149e-05	0.717046960558365	-2.1697943017e-05	0.054790998750976	-3.274491861e-06	0.951343547229536	-3.6125572414e-05	0.998179521322419
57.50000000000001	0.037605400358672	-5.422192087e-06	0.960464878387411	-3.0782279195e-05	0.037681909172189	1.055198425e-06	0.960330469165331	-2.9258237731e-05	0.717045994833191	-2.1520258224e-05	0.05479131039474	-3.603635132e-06	0.951322506555065	-3.3167410778e-05	0.998154817828409
57.99999999999998	0.037605992880657	-7.251009621e-06	0.960453511109155	-3.0352695959e-05	0.03768095092948	1.998165283e-06	0.960323651591433	-2.6708104614e-05	0.717043101751107	-2.2178497839e-05	0.054791666252213	-3.411471144e-06	0.95130141208695	-3.0738714585e-05	0.998129853555902
58.49999999999995	0.037606058885219	-8.747012297e-06	0.960440234924541	-3.0205672904e-05	0.037680789362954	2.224772359e-06	0.960317595808772	-2.5831734946e-05	0.717038256988624	-2.3515263826e-05	0.054792543846747	-2.610689622e-06	0.951279759102698	-2.9435061303e-05	0.998104707323129
58.99999999999992	0.037605737598518	-9.778334042e-06	0.960424760455907	-2.9699169855e-05	0.037681429295092	1.576307374e-06	0.9603099212175	-2.7195922509e-05	0.717031096500583	-2.4723539751e-05	0.05479411704272	-1.528938534e-06	0.951256808736707	-2.9361634734e-05	0.998078862339151
59.499999999999886	0.037604773386703	-9.809651152e-06	0.960406630901494	-2.9063734982e-05	0.03768263117256	4.90516886e-07	0.960298607156511	-2.9706593699e-05	0.71702161920374	-2.4916982319e-05	0.054796142513697	-5.59165279e-07	0.95123269336903	-3.0082668392e-05	0.998052085371608
59.999999999999865	0.037603011134458	-8.594221751e-06	0.960386243777623	-2.937002763e-05	0.037684270127371	-3.99118405e-07	0.960284040053738	-3.1802980963e-05	0.717010869524979	-2.4047749242e-05	0.054798336064011	2.6290546e-07	0.951208886005779	-3.0560815873e-05	0.998025432372896
60.49999999999984	0.037601047664448	-6.56112196e-06	0.960364445161674	-3.1852606277e-05	0.037686107249195	-1.223170341e-06	0.960267562091876	-3.2694332837e-05	0.716999977471605	-2.3157302206e-05	0.054800117771937	7.86731856e-07	0.951186535332513	-3.0486375206e-05	0.997999941824086
60.99999999999981	0.037599802919885	-4.166598494e-06	0.960341188390461	-3.5953289053e-05	0.037687364102322	-2.537228074e-06	0.960249220298708	-3.2376414267e-05	0.716989254023259	-2.2844259881e-05	0.054800451781864	1.054862924e-06	0.951164794051349	-3.0169154064e-05	0.997974918500187
61.49999999999977	0.037599603158199	-1.338289176e-06	0.960316325901813	-3.9486881461e-05	0.037687255216542	-4.468321087e-06	0.96022868488214	-3.2307935571e-05	0.716978724334593	-2.2948385505e-05	0.054798551007988	1.362685538e-06	0.951142507294558	-2.9906859508e-05	0.997949336677806
61.99999999999975	0.03760056902983	1.662910016e-06	0.960290724362032	-4.0683735952e-05	0.037685969898408	-6.312620333e-06	0.960206733621595	-3.4431731448e-05	0.716968691390689	-2.3603942688e-05	0.054794984525953	1.595337223e-06	0.951120107152112	-2.9996070662e-05	0.997923614096144
62.49999999999972	0.037603022796444	3.626612717e-06	0.960265250647622	-3.9925941347e-05	0.037684224191085	-7.272038887e-06	0.960184333554135	-3.9023499321e-05	0.716959092062324	-2.5200393758e-05	0.054791046536048	1.235508685e-06	0.951097839190948	-3.1072855689e-05	0.997898537306416
62.999999999999694	0.037607146704836	3.338274334e-06	0.960240312840832	-3.9439411564e-05	0.037682576964317	-7.036025918e-06	0.960162154931358	-4.4440595432e-05	0.716949467630323	-2.7520386944e-05	0.054787717386869	2.03626933e-07	0.951075318163873	-3.3669727166e-05	0.997874512922896
63.49999999999967	0.037611980652778	7.08025284e-07	0.960216335793315	-4.1158131298e-05	0.03768171534179	-5.926842357e-06	0.960140997209463	-4.8517709321e-05	0.716939452915848	-3.0096322235e-05	0.054785447472619	-1.606083445e-06	0.951052674375455	-3.7639586841e-05	0.997851808978027
63.99999999999964	0.037615717708621	-2.68815412e-06	0.960193449239317	-4.5554030534e-05	0.037682460286007	-4.892139461e-06	0.960121218419915	-5.024182057e-05	0.716929115581933	-3.2855709024e-05	0.054784303197935	-4.028613711e-06	0.951030212481713	-4.251977768e-05	0.997830310308507
64.4999999999996	0.037617591733804	-4.681725699e-06	0.960171576755953	-5.1038734894e-05	0.037684913591671	-4.997158601e-06	0.960101583653275	-4.9774077764e-05	0.716918293591535	-3.5411474479e-05	0.054784154666132	-6.224982304e-06	0.951008073246465	-4.7289200804e-05	0.997809281938818
64.99999999999957	0.037618027362445	-4.115621751e-06	0.960150309806316	-5.4989879592e-05	0.037688104317052	-6.257254895e-06	0.960080018196556	-4.7752988889e-05	0.716905863294745	-3.7007663079e-05	0.054784485652523	-7.73238032e-06	0.950986536474126	-5.0445494354e-05	0.997787560903457
65.49999999999955	0.037617360504953	-1.435511153e-06	0.960129161394943	-5.5777077598e-05	0.037691197260631	-7.280379525e-06	0.960055612581015	-4.570932128e-05	0.716891141501128	-3.748087493e-05	0.054784909833894	-8.768850108e-06	0.950965810452481	-5.1518074307e-05	0.997764619663735
65.99999999999952	0.0376158486665	1.409105854e-06	0.960108464268233	-5.3922416364e-05	0.037694261213721	-6.72743888e-06	0.960030205228627	-4.5475560041e-05	0.716875315573902	-3.7457939245e-05	0.05478509794183	-9.884728976e-06	0.950946368738628	-5.1647900379e-05	0.997741686041718
66.49999999999949	0.037614346638488	2.508274863e-06	0.960088799381417	-5.1560710125e-05	0.037697443643754	-4.884610785e-06	0.960006924938327	-4.7741789925e-05	0.716860521617106	-3.7719396862e-05	0.054784723574648	-1.1297135571e-05	0.950928839201079	-5.2370069052e-05	0.997720688406022
66.99999999999946	0.037613497377772	1.809864068e-06	0.960069464314805	-5.0696511258e-05	0.037700602065998	-3.163683295e-06	0.959986627464514	-5.1384370124e-05	0.716847497766508	-3.8589477002e-05	0.054783856826268	-1.2695990647e-05	0.95091181842625	-5.4227165465e-05	0.997701312372021
67.49999999999943	0.037613266449534	8.20023049e-07	0.9600493604609	-5.2196779555e-05	0.037703063447967	-2.769644096e-06	0.959967583193539	-5.4316267592e-05	0.716835315609718	-3.9988850226e-05	0.054782927721508	-1.3488400583e-05	0.950892684323777	-5.6589211157e-05	0.997681449735917
67.9999999999994	0.037613431170131	4.57287182e-07	0.960028179616133	-5.550028198e-05	0.037704001783107	-3.553507554e-06	0.959947609534475	-5.5451658481e-05	0.71682267105844	-4.1483614879e-05	0.05478177661373	-1.3505035908e-05	0.950870041252699	-5.8451366553e-05	0.997659529094189
68.49999999999937	0.037613636907524	3.77409233e-07	0.960005984760771	-5.9033443514e-05	0.037702995987513	-4.165267713e-06	0.959925194440455	-5.545702331e-05	0.71680840788799	-4.251634332e-05	0.054780072768961	-1.3318996638e-05	0.950844234127654	-5.9150463656e-05	0.997635060108614
68.99999999999935	0.037613065000262	-2.43151654e-07	0.959983365855778	-6.1592462358e-05	0.037700503143812	-3.756301014e-06	0.959900164551832	-5.5918116194e-05	0.716792073657822	-4.2939085668e-05	0.054778156992166	-1.333504266e-05	0.950817210651415	-5.8854069501e-05	0.997608622348284
69.49999999999932	0.037611052632805	-1.420858058e-06	0.959960660060433	-6.3087485747e-05	0.0376973258077	-2.864048421e-06	0.959874056886361	-5.8125546492e-05	0.716774191407504	-4.318452558e-05	0.054776622304317	-1.3529423224e-05	0.950790865951472	-5.8698689627e-05	0.997581199046536
69.99999999999929	0.037608630901776	-2.445502028e-06	0.95993705156569	-6.4389966736e-05	0.037693624204605	-2.432135417e-06	0.959849178370523	-6.2405388817e-05	0.716755402949719	-4.3941697608e-05	0.054775579181419	-1.3768317902e-05	0.950765871105922	-5.9981806464e-05	0.997553542700944
70.49999999999928	0.037607713716536	-2.85070747e-06	0.959912526726594	-6.5889236766e-05	0.037689697266184	-2.886401155e-06	0.959827177942937	-6.7594792638e-05	0.716736117794423	-4.5588722345e-05	0.054774851177892	-1.3835957117e-05	0.950742281504116	-6.2889548825e-05	0.9975265957697
70.99999999999923	0.03760909308676	-2.795298172e-06	0.959888863254908	-6.6993408223e-05	0.037686596638686	-4.11346075e-06	0.959808014135963	-7.211946271e-05	0.716717855808752	-4.7808477669e-05	0.054773794093982	-1.3832612377e-05	0.950719936820509	-6.642658253e-05	0.997501412130357
71.4999999999992	0.037611635316962	-2.918332452e-06	0.959867423461693	-6.7318068364e-05	0.037685215291258	-5.351681167e-06	0.959789876206377	-7.494551402e-05	0.716702119433303	-4.9954483403e-05	0.054771681045545	-1.3739813585e-05	0.950698345486803	-6.9402416887e-05	0.997478185176846
71.99999999999918	0.037613417545627	-3.773603107e-06	0.959847850663614	-6.7002333743e-05	0.037685753410144	-5.833907145e-06	0.959771076229271	-7.5684815646e-05	0.716688557843507	-5.1433821824e-05	0.05476904546737	-1.320190035e-05	0.950677121679527	-7.1220318684e-05	0.99745635494069
72.49999999999915	0.037613758470546	-5.508712875e-06	0.959828313007409	-6.6670382115e-05	0.03768768720556	-5.367634629e-06	0.959750988194534	-7.5173483016e-05	0.716675728991818	-5.2442255189e-05	0.054766560174379	-1.2138510066e-05	0.95065616521976	-7.2094010446e-05	0.997435009796402
72.99999999999912	0.037612899369647	-7.665765201e-06	0.959807127698324	-6.7281060156e-05	0.037690019361267	-4.213060738e-06	0.959729595965776	-7.4735005547e-05	0.716662408877365	-5.3729621599e-05	0.054764221585437	-1.0829273829e-05	0.95063556214117	-7.2482128578e-05	0.997413395440529
73.49999999999909	0.037611141312187	-9.620074909e-06	0.959783845764836	-6.9238235878e-05	0.037691707319511	-3.082016047e-06	0.95970696271299	-7.4667190951e-05	0.716648017629213	-5.5235332367e-05	0.054761826250009	-9.61035175e-06	0.950615352543755	-7.2837832496e-05	0.9973910507266
73.99999999999906	0.037608625798907	-1.1055556391e-05	0.959759579441952	-7.2069220563e-05	0.037692210538966	-2.590587628e-06	0.959683119426901	-7.4067604274e-05	0.716633132993437	-5.6092381615e-05	0.054759553465993	-8.822359046e-06	0.950595091721893	-7.2849783243e-05	0.99736812788482
74.49999999999903	0.037605432870785	-1.1697634387e-05	0.959736116619745	-7.4896800509e-05	0.037691674769311	-2.931103223e-06	0.959658642017623	-7.263315074e-05	0.716618653277167	-5.6278048384e-05	0.054757816450538	-8.796522065e-06	0.950574614202892	-7.2299715116e-05	0.997345294411216
74.999999999999	0.037602187277922	-1.1248701657e-05	0.959713776753533	-7.6311960547e-05	0.037690663099295	-4.0001791e-06	0.959634321240321	-7.1388758969e-05	0.716604570714107	-5.6114836736e-05	0.05475677386404	-9.166796348e-06	0.950553670284368	-7.1179777003e-05	0.997322787251618
75.49999999999898	0.037599754545428	-9.880185833e-06	0.959691698954759	-7.5191237698e-05	0.037689597787019	-5.330289384e-06	0.959610458413567	-7.1313635014e-05	0.716590299304112	-5.5470516971e-05	0.054756540482853	-9.224477327e-06	0.950531811451851	-6.9340134759e-05	0.997300485143406
75.99999999999896	0.037598435348056	-8.262348022e-06	0.959669053522988	-7.1992604874e-05	0.037688460583354	-6.622600932e-06	0.959586988879671	-7.1969508096e-05	0.716575366323315	-5.4270085697e-05	0.054757001352202	-8.701472296e-06	0.950509171814962	-6.7460630262e-05	0.997277996053247
76.49999999999892	0.037597709631859	-7.054329636e-06	0.959645443356581	-6.877072111e-05	0.037687307308167	-7.999727704e-06	0.959563703589492	-7.2188661844e-05	0.716559528803354	-5.2855473045e-05	0.054757757495862	-7.586022561e-06	0.950486380966482	-6.6661632052e-05	0.997254787723473
76.99999999999889	0.037597248726514	-5.993478033e-06	0.959622005068242	-6.7074083998e-05	0.037686582944882	-9.332834878e-06	0.959540849282339	-7.0699439124e-05	0.716543163264383	-5.1537463477e-05	0.054758628512757	-5.879488599e-06	0.950464655198668	-6.6726950198e-05	0.997231504715347
77.49999999999886	0.037597195424269	-4.573502699e-06	0.959600235306457	-6.6987813448e-05	0.037686543013224	-9.998503774e-06	0.959518618029523	-6.7462661126e-05	0.716526871117754	-5.0422200926e-05	0.054759315566065	-3.728936333e-06	0.950445034371822	-6.6844200105e-05	0.997209219937377
77.99999999999883	0.037597283539812	-3.125503354e-06	0.959579764056017	-6.7977324477e-05	0.037687027840889	-9.671007244e-06	0.959496581120028	-6.4631930698e-05	0.716510515888459	-4.9497208068e-05	0.054759356525331	-1.766120286e-06	0.950426960031506	-6.7237182809e-05	0.997187693226206
78.4999999999988	0.037597036938144	-2.055081912e-06	0.959559394693317	-6.8585650124e-05	0.037687494610268	-8.514049633e-06	0.959474216767774	-6.4014630028e-05	0.716493792337822	-4.8527089941e-05	0.054758590791889	-1.023143943e-06	0.950408882281324	-6.7815646828e-05	0.997166085374282
78.99999999999879	0.037596270644074	-1.562027697e-06	0.959538783039368	-6.769881561e-05	0.037687143540316	-6.88310155e-06	0.959451232368938	-6.5446288712e-05	0.716476501494115	-4.7821687581e-05	0.054757301915826	-1.941118124e-06	0.950389574509401	-6.8249148302e-05	0.997143735289917
79.49999999999875	0.037595148669678	-2.112732945e-06	0.959517847860148	-6.5657538427e-05	0.037685522353596	-5.202085222e-06	0.959427525256722	-6.7752804486e-05	0.716458254018514	-4.7735897991e-05	0.054755718636876	-4.18400419e-06	0.95036789372702	-6.8832116946e-05	0.997119989364408
79.99999999999872	0.037594159887111	-4.049518622e-06	0.959496117777595	-6.3745163868e-05	0.03768289544976	-3.801242968e-06	0.959402986073964	-6.952804986e-05	0.716438946773437	-4.7923998059e-05	0.054753738114908	-7.0166069e-06	0.95034302806159	-6.9511323319e-05	0.997094436446387
80.4999999999987	0.037593683101089	-7.034465194e-06	0.959473261424824	-6.340141125e-05	0.037680236038845	-2.883377125e-06	0.959378118937905	-6.9850174789e-05	0.716419313669998	-4.8427372494e-05	0.054751543037143	-9.234593981e-06	0.950315608333572	-6.9781569237e-05	0.997067725495628
80.99999999999866	0.037593678287108	-1.0129593989e-05	0.959450021347388	-6.5111422634e-05	0.037678480303598	-2.591567529e-06	0.959354104861581	-6.8881958302e-05	0.716400590202519	-4.9732504914e-05	0.054749712492608	-9.900398062e-06	0.95028800181957	-6.9698396121e-05	0.997041876239408
81.49999999999864	0.037593958819661	-1.2110212488e-05	0.959427633411248	-6.7512922218e-05	0.03767811677541	-3.161255877e-06	0.959332137988374	-6.7350283528e-05	0.716383593975012	-5.1796750027e-05	0.054748423025378	-8.840268568e-06	0.950262702578805	-6.9152348e-05	0.997018686598312
81.99999999999861	0.037594411903212	-1.2251477228e-05	0.959405886225075	-6.8717752486e-05	0.037678875409812	-4.612462155e-06	0.959312001596498	-6.6268861396e-05	0.716367611053311	-5.3805968818e-05	0.054747047347952	-6.85334602e-06	0.950239844969994	-6.7883263413e-05	0.99699748293366
82.49999999999858	0.037595145866647	-1.0850676057e-05	0.959383590055563	-6.8116561055e-05	0.037679755994635	-6.554215771e-06	0.959292270636538	-6.6491795988e-05	0.716351272717365	-5.5011296934e-05	0.054745417102427	-5.167683192e-06	0.950217619246106	-6.6520892685e-05	0.996976163018543
82.99999999999855	0.03759588578039	-8.761534978e-06	0.959360099336589	-6.6624247411e-05	0.037679975075878	-8.559572141e-06	0.959272235456642	-6.7888336495e-05	0.716333643133833	-5.5303715935e-05	0.054744173668408	-4.183047241e-06	0.950194685620921	-6.6198286835e-05	0.996953637130639
83.49999999999852	0.037595695883137	-7.002698041e-06	0.959335606917003	-6.5300646163e-05	0.037679241978172	-1.0133049636e-05	0.959251610569879	-6.918752622e-05	0.716314699476793	-5.4596517365e-05	0.054743670294766	-3.325997738e-06	0.950170789756328	-6.7035512239e-05	0.996929885359396
83.9999999999985	0.037593705485507	-6.475819618e-06	0.959310548512953	-6.5179093242e-05	0.037677787818277	-1.1275837141e-05	0.959229220678739	-6.9597340089e-05	0.716295067546686	-5.3367417625e-05	0.054743616737754	-2.239558461e-06	0.950145669680444	-6.859484911e-05	0.996904865211669
84.49999999999848	0.037590177062686	-7.430131731e-06	0.959285272083513	-6.7014093701e-05	0.037676005601981	-1.2471614629e-05	0.959204081687071	-6.9580074738e-05	0.716275577755027	-5.2881825555e-05	0.054743842978442	-1.157423627e-06	0.950119134775637	-7.0715320593e-05	0.996878794896731
84.99999999999845	0.037586543451054	-9.192717174e-06	0.959259948995866	-6.9958353648e-05	0.037674042059033	-1.3694310642e-05	0.959176810411408	-6.944132368e-05	0.716256659290877	-5.3366024546e-05	0.05474429485529	-3.21818628e-07	0.950091957113161	-7.2738303866e-05	0.996852373449788
85.49999999999842	0.037583740878755	-1.0727833601e-05	0.959234704631756	-7.2192420102e-05	0.037671925587362	-1.4555908776e-05	0.959149361410502	-6.90830584e-05	0.716238426107933	-5.3640755681e-05	0.054744410598269	-2.80840021e-07	0.95006524654432	-7.3624032159e-05	0.996826329607457
85.9999999999984	0.037581876280315	-1.152434199e-05	0.959209532623635	-7.2736995823e-05	0.037670047615446	-1.501712064e-05	0.959123555087103	-6.8185850651e-05	0.716220922002968	-5.2723116809e-05	0.054743290474273	-1.392405968e-06	0.950039944256337	-7.2895426718e-05	0.996801164666258
86.49999999999837	0.037580857394701	-1.1652772502e-05	0.959184613924344	-7.2558406633e-05	0.03766844593867	-1.5373792914e-05	0.959099700211977	-6.720034638e-05	0.716204224611718	-5.1090251408e-05	0.054740845563047	-3.021155676e-06	0.950016629961361	-7.1285700341e-05	0.996776990144644
86.99999999999834	0.037580313351205	-1.1497191237e-05	0.959160540016558	-7.2838671875e-05	0.037666634027882	-1.5858025102e-05	0.959076455681044	-6.7331982179e-05	0.716188102314027	-4.9977337231e-05	0.05473781017226	-4.300494886e-06	0.949994928992855	-6.9690282196e-05	0.996753348592076
87.49999999999831	0.037580043193237	-1.1373829918e-05	0.95913751762918	-7.3213700083e-05	0.037664683506841	-1.6274242172e-05	0.959052284441008	-6.8891953296e-05	0.716172047862852	-5.000217134e-05	0.054734942496296	-4.528886873e-06	0.949973827568475	-6.8405073167e-05	0.996729621523674
87.99999999999828	0.037579862817586	-1.120388206e-05	0.959114859635586	-7.2241778077e-05	0.037663177953129	-1.5824036988e-05	0.959026576668715	-7.0733059531e-05	0.71615557945458	-5.0563219974e-05	0.054732747565966	-3.352357867e-06	0.949951991762446	-6.7264469535e-05	0.996705337415895
88.49999999999825	0.037579643410054	-1.0883860289e-05	0.959091632608905	-6.9443717575e-05	0.037662473487877	-1.4035755391e-05	0.959000174659976	-7.1612072174e-05	0.7161385403979	-5.067519951e-05	0.054731216258379	-1.144935871e-06	0.949928862174468	-6.601771258e-05	0.996680678536302
88.99999999999822	0.037579510142217	-1.0488236122e-05	0.959067127860351	-6.6151899276e-05	0.037662430756951	-1.1381844243e-05	0.958974379994293	-7.1243277898e-05	0.71612101910515	-4.9913905796e-05	0.054729449914008	8.93560414e-07	0.949904994462987	-6.4930683722e-05	0.996655960845395
89.4999999999982	0.037579354645857	-1.0183777212e-05	0.959041398061167	-6.405757887e-05	0.037662827728075	-8.888554768e-06	0.958949583232023	-6.989869418e-05	0.716102999854407	-4.8512417032e-05	0.054726699505388	1.925173e-06	0.949881362578932	-6.460740783e-05	0.996631173488709
89.99999999999817	0.037578905343239	-1.0236634541e-05	0.959015690653126	-6.4163794501e-05	0.037663609312841	-7.586207107e-06	0.958925965258801	-6.8779313532e-05	0.716085254788915	-4.7417536712e-05	0.054723342875943	1.880476004e-06	0.949859132367988	-6.5474075543e-05	0.996606903303887
90.49999999999814	0.037578254666404	-1.0634579582e-05	0.958991810684365	-6.6214475703e-05	0.037664563061937	-7.860469129e-06	0.958903920501641	-6.9110557958e-05	0.716069003954191	-4.7350791814e-05	0.054720122823135	9.1490451e-07	0.949838796552444	-6.7517547539e-05	0.996584274377278
90.99999999999811	0.037577510343507	-1.1229451075e-05	0.958970697449204	-6.8682241769e-05	0.037664909841042	-9.391859623e-06	0.958882896699709	-7.080383922e-05	0.716054419507015	-4.8091039087e-05	0.05471784125654	-4.14851813e-07	0.949819910767365	-7.015589801e-05	0.996563599978144
91.49999999999808	0.037576470754543	-1.172346459e-05	0.958951407973146	-7.0214348889e-05	0.037663928967713	-1.1543728221e-05	0.958861680933773	-7.279502004e-05	0.716040598789213	-4.9179658248e-05	0.054716980623595	-1.644805893e-06	0.949801606458446	-7.297676451e-05	0.996543772868873
91.99999999999805	0.037575264591579	-1.1560623377e-05	0.958932413114372	-7.0535637679e-05	0.037661863224184	-1.3360867426e-05	0.958839957257842	-7.3472827478e-05	0.716026553217486	-5.033876747e-05	0.054717528166059	-2.647631014e-06	0.949783272873383	-7.5569439593e-05	0.996523703871485
92.49999999999801	0.037574428465732	-1.0347734631e-05	0.958912803248711	-6.9858148703e-05	0.037659813305307	-1.3777624132e-05	0.958818928236081	-7.1438344759e-05	0.716011897259567	-5.093371214e-05	0.054719249569501	-3.029453985e-06	0.949764971435884	-7.6999826717e-05	0.996503444127784
92.99999999999798	0.037574245783797	-8.028292534e-06	0.958891789990737	-6.8262828152e-05	0.037658925195701	-1.2515872726e-05	0.958799619695245	-6.6968919463e-05	0.715996816126348	-5.0419930646e-05	0.054721290087271	-2.243723639e-06	0.949746503795601	-7.6555221506e-05	0.996483111028754
93.49999999999795	0.037574698387026	-4.942795146e-06	0.958869294871039	-6.5567843343e-05	0.037659616434403	-9.916071112e-06	0.958781413184164	-6.1617419214e-05	0.715981740402693	-4.8651446461e-05	0.054722500883028	-6.32702906e-07	0.949727476045832	-7.4003481354e-05	0.996462348730129
93.99999999999795	0.037575893386402	-2.253913885e-06	0.958846737629553	-6.1902511718e-05	0.037661419551048	-6.499828916e-06	0.958763213159478	-5.7388768739e-05	0.715966799835633	-4.6155819627e-05	0.054722516063238	7.93644805e-07	0.949708153646972	-6.9884035767e-05	0.996441283846172
94.49999999999791	0.037577576983443	-1.109625593e-06	0.958825327177557	-5.7642699314e-05	0.037663273556712	-2.869983264e-06	0.958743583860827	-5.53107257e-05	0.71595145020217	-4.3770074113e-05	0.054721619923439	1.362481149e-06	0.949688702800279	-6.5138306656e-05	0.996419894163619
94.99999999999788	0.037579001404527	-1.366687915e-06	0.958804686383584	-5.3433910192e-05	0.03766416011865	1.14633576e-07	0.958720877617356	-5.4619078748e-05	0.715935196626543	-4.2028139088e-05	0.054720236376585	1.080602515e-06	0.949668208945988	-6.0210923415e-05	0.99639732089002
95.49999999999785	0.037579334497592	-1.984666401e-06	0.958784439687647	-5.008716284e-05	0.037663802969661	1.621070384e-06	0.958695471709855	-5.3412201452e-05	0.715918362384983	-4.0835977381e-05	0.05471879924433	5.69447762e-07	0.949645878607698	-5.5218545469e-05	0.996373631178255
95.99999999999783	0.03757788581333	-1.985956087e-06	0.958764642587908	-4.8227510755e-05	0.037662576420933	1.47569921e-06	0.958669911475505	-5.0294055487e-05	0.715901477471603	-3.990472549e-05	0.054717631976648	3.8638211e-07	0.949621976070419	-5.0466428826e-05	0.99634986251988
96.4999999999978	0.037574595366383	-1.047492371e-06	0.958744426981833	-4.7939750668e-05	0.037660803158577	1.7082235e-08	0.958646300837925	-4.5908157866e-05	0.715884642099095	-3.9257696922e-05	0.054716675104776	3.63414925e-07	0.949597057753922	-4.6477308148e-05	0.996326243860751
96.99999999999777	0.037570709901975	3.57936752e-07	0.95872246055005	-4.848962393e-05	0.037658579754923	-2.26775599e-06	0.958625178716146	-4.2534900591e-05	0.7158677400204	-3.9150192205e-05	0.054715856854151	-1.1094433e-08	0.949571977352531	-4.3871629253e-05	0.996302558332951
97.49999999999774	0.037567933029204	1.217219652e-06	0.958698885466373	-4.87295802e-05	0.037656091007245	-4.340106117e-06	0.958606243300431	-4.1869952635e-05	0.715850716362399	-3.9650264802e-05	0.054715406561807	-1.183325504e-06	0.949548234555966	-4.2779219158e-05	0.99627929636757
97.99999999999771	0.037567128789366	6.88688797e-07	0.958675541706594	-4.8017303018e-05	0.037653807750625	-5.080539423e-06	0.958588549073806	-4.3515310638e-05	0.715833833023456	-4.0532295149e-05	0.054715148847559	-3.024461845e-06	0.94952663512277	-4.2462115631e-05	0.996257241969332
98.49999999999768	0.037567887692328	-1.243591364e-06	0.958653849751083	-4.6499944643e-05	0.03765198731976	-4.407903452e-06	0.958569987004282	-4.5395810635e-05	0.715817197077584	-4.1231950098e-05	0.054714500760812	-4.466989054e-06	0.949506111610774	-4.1794137649e-05	0.996235900386189
98.99999999999764	0.037568758802538	-3.479088978e-06	0.958633678997889	-4.4929972694e-05	0.037650744904059	-3.220384701e-06	0.958548597624512	-4.571941587e-05	0.715800575533451	-4.1285303186e-05	0.054713099989866	-4.652497323e-06	0.94948493230716	-4.0220723763e-05	0.996213996380068
99.49999999999761	0.037568421078726	-4.48624341e-06	0.958613646318493	-4.4034577583e-05	0.037650484944361	-2.407977428e-06	0.958524277335923	-4.3834396597e-05	0.715783723250477	-4.06394075e-05	0.054711078522587	-3.52426331e-06	0.949462214087984	-3.7958269878e-05	0.996190863305731


==> data_equilibration_siam_spinless_mu1_slope0.05_mc200_NC8_measurements.dat <==
time	vN{10}_re	vN{10}_im	vN{11}_re	vN{11}_im	vN{12}_re	vN{12}_im	vN{13}_re	vN{13}_im	vN{1}_re	vN{1}_im	vN{2}_re	vN{2}_im	vN{3}_re	vN{3}_im	Norm
0.0	-1.21e-13	-2e-14	1.000000000006283	-3.821e-12	7.211e-12	2.979e-12	0.999999999983616	8.814e-12	2.20047e-10	-2.17e-13	-1.7e-14	8.4e-14	0.999999999786038	-3.734e-12	1.000000000005693
0.5	-1.0843e-11	3.3538e-11	1.000000000322268	-4.006e-12	5.6828e-11	4.4201e-11	0.999999999921184	1.805e-10	1.556007724e-06	2.0236e-11	-2.3647e-11	3.7408e-11	0.999998454471409	3.3182e-11	1.000000000311599
1.0	-4.9429e-11	4.1866e-11	1.000000000357971	-7.8467e-11	7.4178e-11	1.33012e-10	0.999999999853715	2.65754e-10	1.9607068463e-05	2.7793e-11	3.7579e-11	8.1807e-11	0.999980842137809	-1.6691e-11	1.000000000447707
1.500000000000001	-5.298e-11	1.79252e-10	1.000000000503782	-1.66641e-10	1.42945e-10	1.81558e-10	1.000000000236394	3.18998e-10	9.0159606479e-05	-1.3543e-11	1.884288e-09	3.3775e-11	0.99991420956908	-1.3149e-10	1.000000000861698
2.000000000000001	6.8603e-11	-2.7761e-11	0.99999999888641	-1.24882e-09	7.423e-11	1.14225e-10	1.000000000912779	-1.145882e-09	0.000267540948055	-2.9006e-10	1.7206194e-08	-1.50943e-10	0.999754392709877	-1.689552e-09	1.000000001061231
2.499999999999999	3.2192e-11	-4.0324e-10	0.999999980269079	-3.367176e-09	-1.55741e-10	1.57647e-10	1.000000000985014	-3.573582e-09	0.000619798646558	-1.029879e-09	9.4019267e-08	-2.33e-11	0.999455775258273	-4.107442e-09	1.000000001137865
2.999999999999997	7.46565e-10	-9.2107e-10	0.99999985024265	-3.437767e-09	-4.48817e-10	3.85651e-10	0.999999997734961	-4.291723e-09	0.001223569740553	-1.665695e-09	3.65560042e-07	2.26206e-10	0.998980237100819	-4.636631e-09	1.000000004070146
3.499999999999996	1.318671e-09	-1.925146e-09	0.999999187945248	-4.650456e-09	-7.96017e-10	4.34334e-10	0.999999952726374	-6.267179e-09	0.002159169452372	-2.68755e-09	1.129124589e-06	1.18805e-10	0.998303038206806	-6.088752e-09	1.000000006359218
3.999999999999994	2.873479e-09	-2.528763e-09	0.999996641533298	-5.933745e-09	-5.89615e-10	6.35475e-10	0.999999710470993	-6.356222e-09	0.003506507549117	-3.099898e-09	2.945296742e-06	1.5229e-11	0.997414591318655	-6.326311e-09	1.000000004365766
4.499999999999992	4.618791e-09	-1.737572e-09	0.999988735619871	-6.685804e-09	-1.06175e-10	4.39383e-10	0.999998746077832	-4.858458e-09	0.005342233755979	-2.314219e-09	6.747248324e-06	-4.89493e-10	0.996318366901737	-4.990238e-09	1.000000002683942
4.99999999999999	8.397366e-09	-1.23457e-10	0.999968010499161	-7.191743e-09	1.193394e-09	-2.88692e-10	0.999995560017846	-4.496014e-09	0.007738204545902	-2.251927e-09	1.3946135009e-05	-1.552991e-09	0.995026177464346	-4.972947e-09	0.999999998026773
5.499999999999988	2.0489695e-08	2.270791e-09	0.999920877421174	-5.167512e-09	3.480781e-09	-7.92951e-10	0.99998660016696	-3.863478e-09	0.010761197203362	-2.286387e-09	2.6527053263e-05	-3.03589e-09	0.993552630932616	-4.252817e-09	0.999999990957557
5.999999999999987	6.261285e-08	4.40232e-09	0.99982596042633	3.063579e-09	8.962748e-09	3.15483e-10	0.999964629869166	2.323362e-09	0.014473508915522	5.56855e-10	4.7122047808e-05	-4.711981e-09	0.991910310142065	1.783261e-09	0.999999985085103
6.499999999999985	1.81903809e-07	6.518613e-09	0.999653995598919	5.323216e-09	2.45883e-08	3.9133e-10	0.999916784848233	3.121219e-09	0.018933983751539	1.822881e-09	7.9067402594e-05	-6.453618e-09	0.990106733219556	2.183273e-09	0.99999997083
6.999999999999983	4.7451782e-07	8.933093e-09	0.999370236769442	3.392469e-09	7.3725431e-08	-5.11725e-10	0.999823001375972	1.834501e-09	0.024199013767341	2.667966e-09	0.000126448632478	-7.317888e-09	0.988143523385692	1.79456e-10	0.999999959441553
7.499999999999981	1.127535232e-06	9.460505e-09	0.998939360968033	8.3847e-11	2.05361758e-07	-1.1106e-10	0.999655609594841	1.659349e-09	0.030323100995288	5.514196e-09	0.000194127170274	-7.152444e-09	0.986017444098465	-2.01383e-09	0.999999939352909
7.99999999999998	2.483356167e-06	8.410387e-09	0.998331973802489	-7.088436e-09	5.17339198e-07	9.96008e-10	0.999381071714978	-3.048972e-09	0.037358724886638	7.246254e-09	0.000287761357128	-6.096378e-09	0.983722804444361	-9.150133e-09	0.999999898020827
8.499999999999986	5.10629944e-06	7.033192e-09	0.99753079811959	-1.113363e-08	1.197249293e-06	8.38047e-10	0.998964147513663	-6.925236e-09	0.045355482487141	8.645396e-09	0.000413813033244	-3.857193e-09	0.981254406916302	-1.3575998e-08	0.999999857438607
8.999999999999993	9.859396809e-06	4.907191e-09	0.996534254690596	-1.3781156e-08	2.578821338e-06	-2.115736e-09	0.998373762948567	-1.3246078e-08	0.054358480421136	8.563322e-09	0.000579531749252	-1.316132e-09	0.978610184536592	-1.585823e-08	0.999999808316435
9.5	1.7989304566e-05	1.153933e-09	0.995356153612901	-2.6514043e-08	5.207563409e-06	-7.080328e-09	0.99758928213772	-3.2949437e-08	0.064406387178084	1.210614e-09	0.000792928753663	-4.0361e-11	0.975793165962125	-2.8555089e-08	0.999999756352783
10.000000000000009	3.1191491378e-05	-1.43946e-09	0.994021292981312	-4.0611804e-08	9.922979491e-06	-1.0060424e-08	0.996605009624768	-5.0451822e-08	0.07552933622804	-5.800947e-09	0.001062721749035	2.42682e-10	0.972812325919376	-4.0153216e-08	0.999999714147227
10.500000000000014	5.1666292653e-05	-3.222157e-09	0.992558340156662	-5.2412131e-08	1.793973364e-05	-8.318637e-09	0.995431232404318	-6.0982956e-08	0.087746983267966	-1.6335257e-08	0.001398237703669	3.2037e-10	0.969682352478422	-4.7858233e-08	0.999999668027148
11.00000000000002	8.2158006862e-05	-4.935404e-09	0.990992399901345	-5.5097095e-08	3.0901393942e-05	-3.503231e-09	0.994091253614374	-5.9248199e-08	0.101067060849898	-1.6217764e-08	0.001809286776881	2.64118e-10	0.966422656386317	-4.7042152e-08	0.999999594864428
11.500000000000028	0.00012597197582	-5.588111e-09	0.989339467263143	-4.7521643e-08	5.0954356703e-05	1.41368e-09	0.992615101735289	-4.6439784e-08	0.115484426249084	2.04357e-10	0.002305994602106	8.40296e-10	0.963056002487816	-3.6706843e-08	0.999999490122832
12.000000000000036	0.000186957859723	-6.564632e-09	0.987604223935595	-4.1427366e-08	8.0793023129e-05	1.793933e-09	0.991031936070441	-3.7899524e-08	0.13098067909462	1.7730501e-08	0.00289859639297	2.815106e-09	0.959607202551997	-2.9657279e-08	0.999999429103891
12.500000000000044	0.000269471019341	-4.390349e-09	0.985781180344541	2.4432579e-08	0.00012367056879	-1.928324e-09	0.989363219659639	2.3520361e-08	0.147524031611271	4.5171372e-08	0.003597203563956	7.172804e-09	0.956101888625286	3.3995407e-08	0.999999385114918
13.00000000000005	0.000378336109008	2.164002e-09	0.983858717749872	1.03919306e-07	0.000183370797048	-7.319866e-09	0.987618940103181	9.3912397e-08	0.165069623533573	7.9751506e-08	0.00441156777295	1.3228779e-08	0.952565912032644	1.09246439e-07	0.999999266461599
13.500000000000057	0.000518806349013	1.3093457e-08	0.981824517164694	1.8967071e-07	0.000264197169367	-9.161249e-09	0.985797714480094	1.72555953e-07	0.18356014859951	1.34061828e-07	0.00535085466883	1.8929947e-08	0.949025228907908	1.94587105e-07	0.999999139823043
14.000000000000064	0.000696488800418	2.1855641e-08	0.979670218548329	1.91282041e-07	0.000370923126858	-7.383034e-09	0.983889780100287	1.78443949e-07	0.202926281030157	1.35351633e-07	0.006423409125425	1.894389e-08	0.945505442919242	2.01827453e-07	0.999999015685654
14.500000000000073	0.000917260719646	2.4588851e-08	0.977394620910122	2.10057821e-07	0.000508703552483	1.039666e-09	0.981882058368561	2.05590163e-07	0.223087392963417	1.54544807e-07	0.007636531445102	1.4988663e-08	0.942031390817871	2.27660086e-07	0.999998786063399
15.000000000000078	0.001187213439154	2.3534798e-08	0.97500489164318	2.32612132e-07	0.000683029040198	1.2722603e-08	0.979763807092325	2.31980252e-07	0.243952631492133	1.74235218e-07	0.008996281569887	8.334995e-09	0.938626811037083	2.59542788e-07	0.999998432638937
15.500000000000083	0.001512538299116	2.0190803e-08	0.97251534939355	2.07514516e-07	0.000899659341824	2.6432279e-08	0.977530896689878	2.09146986e-07	0.265422124899732	1.63111933e-07	0.010507279319121	-1.130441e-09	0.935313752157827	2.41073305e-07	0.999998038165849
16.000000000000092	0.001899409656177	1.4683392e-08	0.969944452714917	1.87753753e-07	0.001164519118727	3.3961149e-08	0.975187565197196	1.89328293e-07	0.287388394846661	1.524697e-07	0.012172516617748	-1.0791396e-08	0.932111839173846	2.22310836e-07	0.999997542164351
16.5000000000001	0.002353843539268	8.095539e-09	0.967311681230136	1.77642012e-07	0.00148361968445	3.3273397e-08	0.972746001127654	1.77894012e-07	0.309738016003047	1.46403785e-07	0.013993198771846	-1.9204862e-08	0.929038158776566	2.06965861e-07	0.999996796295767
17.000000000000107	0.00288154039326	7.13774e-10	0.964635405346382	1.65606178e-07	0.001862951540953	2.7249677e-08	0.970223992408646	1.68290914e-07	0.332353497044366	1.3824621e-07	0.01596862815925	-2.3274361e-08	0.926107679413576	1.86654217e-07	0.99999573944612
17.500000000000114	0.003487717822235	-7.848135e-09	0.961932307057988	1.69358487e-07	0.00230834910581	2.095724e-08	0.967641287334043	1.74964719e-07	0.355115029614667	1.42916286e-07	0.018096129528993	-1.9394526e-08	0.923333720407699	1.84464099e-07	0.999994285600141
18.00000000000012	0.004176949363055	-1.9807573e-08	0.959218869976976	1.80753076e-07	0.002825331491577	1.8891561e-08	0.965016454465468	1.82042806e-07	0.377902189190328	1.59122671e-07	0.020371031811164	-8.174331e-09	0.920728583138748	1.90968576e-07	0.999992324220854
18.500000000000128	0.004953042698082	-4.227405e-08	0.956514011880034	1.99150884e-07	0.003418930794829	2.3581113e-08	0.962365396385071	1.72888318e-07	0.400595535446739	1.88598621e-07	0.022786713744279	6.437806e-09	0.918303892250289	1.90534418e-07	0.999989713954472
19.00000000000013	0.005818908380967	-8.4863378e-08	0.953841438641073	2.2185026e-07	0.00409353217643	3.3108788e-08	0.959702230275191	1.46230666e-07	0.423078127199313	2.18409803e-07	0.025334707971504	1.9397558e-08	0.916070417334166	1.67319411e-07	0.999986315277013
19.500000000000146	0.00677636286373	-1.35865764e-07	0.951230095743008	2.08131388e-07	0.004852753174426	3.2904591e-08	0.957042162207611	1.16281909e-07	0.445237100041433	2.21383417e-07	0.028004862674186	2.7862604e-08	0.914037336669964	1.1054512e-07	0.999982070619032
20.0	0.007826038224069	-1.65860278e-07	0.948711592868	1.36431523e-07	0.005699300754488	1.3356935e-08	0.954404786126293	1.00123021e-07	0.466961196611888	1.91600219e-07	0.030783307783915	3.3240714e-08	0.912217070358313	2.5837444e-08	0.999976793542474
20.5	0.00896736512541	-1.53556672e-07	0.946315743556022	2.7659425e-08	0.006634851380012	2.02586e-10	0.951816289280848	7.9497286e-08	0.48782402530175	1.34764331e-07	0.033459920644722	3.7289337e-08	0.911105607943755	-7.8619409e-08	0.999970259928652
21.0	0.010198566141072	-1.03798477e-07	0.944065405567432	-7.6847371e-08	0.007660020392709	1.1672843e-08	0.949308731225276	1.918151e-08	0.507548449158785	6.9658965e-08	0.035848687950213	4.0143739e-08	0.910950295583131	-1.97087679e-07	0.999962302041493
21.5	0.01151690995768	-3.0627482e-08	0.9419730452354	-1.4244433e-07	0.008774357328879	2.4246303e-08	0.946916042910064	-7.4429079e-08	0.526095279355458	1.781402e-08	0.037903900274369	4.2086089e-08	0.911629035490599	-3.22371205e-07	0.999952829629143
22.0	0.012919007799579	5.2424217e-08	0.940041424988941	-1.37541662e-07	0.009976322768588	1.8693073e-08	0.944668102788838	-1.25989062e-07	0.543445219266862	3.026324e-09	0.039627963823541	4.3767568e-08	0.91298932118673	-4.10096191e-07	0.999941866525729
22.5	0.014400511916899	1.27455461e-07	0.93826879639656	-8.5793586e-08	0.011263347057412	-6.317364e-09	0.942585024423815	-8.8934508e-08	0.559589483460764	1.6562104e-08	0.041066413951541	4.5773408e-08	0.914868270255522	-4.3316321e-07	0.999929259598341
22.999999999999996	0.015954768759042	1.90174103e-07	0.936657594105555	-2.3598449e-08	0.012632223285957	-7.8928513e-08	0.940674945228024	-7.408477e-09	0.574526684962521	6.6833256e-08	0.042291141922862	5.2432665e-08	0.917110073268329	-4.07501867e-07	0.999914736926801
23.499999999999996	0.01756999275704	2.8139141e-07	0.93522249728883	6.5142447e-08	0.014078708669601	-2.00970814e-07	0.938936524029584	1.21463274e-07	0.588264371254708	1.66713525e-07	0.043378034114607	6.2498708e-08	0.919577280013587	-2.92855594e-07	0.999897599142608
23.999999999999993	0.019226095661613	4.61598154e-07	0.933995116108076	1.37269387e-07	0.015596457758341	-2.82353335e-07	0.937366653736266	2.02667909e-07	0.600823354734779	2.72414215e-07	0.044386951290382	5.5830844e-08	0.922156218050428	-1.24129536e-07	0.999877082556802
24.499999999999993	0.020892105616547	7.28996847e-07	0.933021197165321	3.5082824e-08	0.017174498214652	-2.22353568e-07	0.935969481183708	4.2309555e-08	0.612241644319919	2.57347322e-07	0.045350367748605	6.756422e-09	0.924756720960013	-7.9296921e-08	0.999852247274629
24.99999999999999	0.022526384944843	1.015428425e-06	0.932351132032693	-3.15400223e-07	0.018794407000269	4.073537e-08	0.934763580114784	-4.19049482e-07	0.622575744136407	7.396914e-08	0.046273089200518	-8.5663014e-08	0.927309247571289	-2.21282635e-07	0.99982234415693
25.499999999999986	0.024081035819158	1.20337964e-06	0.93202530354124	-8.67130592e-07	0.020428147314725	4.78810043e-07	0.933782633718971	-1.168252049e-06	0.631897455983799	-2.78295625e-07	0.047141030122207	-2.01505878e-07	0.929760344213146	-5.44992286e-07	0.999786311966258
25.999999999999986	0.025510547571186	1.194646553e-06	0.932060763154568	-1.44252053e-06	0.022038185188835	9.29602465e-07	0.93306902446252	-2.058225755e-06	0.640287908946287	-7.5924752e-07	0.047934197411779	-3.10220428e-07	0.932069191425872	-1.009856822e-06	0.999742701139603
26.499999999999986	0.026782468889276	1.029122978e-06	0.932444704090448	-1.664121008e-06	0.023581178694422	1.218387061e-06	0.932661836942911	-2.57221779e-06	0.647831134878697	-1.133145034e-06	0.048638369604158	-3.7893458e-07	0.934205898650042	-1.36555377e-06	0.999690093419973
26.999999999999982	0.027886171480938	8.4698352e-07	0.933138092491485	-1.329750708e-06	0.025015184302792	1.264339715e-06	0.932584603574013	-2.32337116e-06	0.654609413025851	-1.127950114e-06	0.049251533196647	-3.90568551e-07	0.936151882762554	-1.370408691e-06	0.999628668949715
27.499999999999982	0.028835605660432	7.86685845e-07	0.934086337508698	-5.61346045e-07	0.026308520422459	1.155630307e-06	0.932836112174344	-1.403714391e-06	0.660699754248508	-7.28208957e-07	0.049783819452561	-3.44433043e-07	0.937899383220666	-1.0339091e-06	0.999560446477767
27.99999999999998	0.029663962978809	8.83395605e-07	0.935231525305607	4.96671681e-07	0.027447151527897	1.043663086e-06	0.933387260531631	1.2824419e-08	0.666171248012013	-6.6429817e-08	0.050252486827666	-2.27679644e-07	0.939448565963037	-4.48235544e-07	0.999487079245331
28.499999999999986	0.030412011586164	1.099195643e-06	0.936523974305712	1.738842201e-06	0.02843848416052	1.08320082e-06	0.934188164666518	1.799782386e-06	0.671085447433891	7.10043319e-07	0.050675208589328	-3.5070416e-08	0.940805741314283	3.59940233e-07	0.999409257069922
28.999999999999993	0.031114298556991	1.396088317e-06	0.937928321589684	3.021818777e-06	0.029308708150644	1.372643924e-06	0.93518217511449	3.708347857e-06	0.675498448449429	1.475717866e-06	0.051064751694005	1.93908269e-07	0.9419823705329	1.355673144e-06	0.999327343533211
29.5	0.031788725412303	1.718540729e-06	0.939421356988042	4.204025532e-06	0.03009370964188	1.857088192e-06	0.936319636087354	5.462787315e-06	0.679462456584332	2.14111873e-06	0.051426817917243	3.98803576e-07	0.94299350359758	2.412568168e-06	0.9992415043004
30.000000000000007	0.032433491516859	1.981746633e-06	0.940984676993131	5.070101374e-06	0.030827009381223	2.320764816e-06	0.937566396646668	6.921080412e-06	0.68302634593873	2.53482022e-06	0.051761212832996	5.36224141e-07	0.943856259298557	3.236693689e-06	0.999151696062321
30.500000000000014	0.033031862079223	2.14765201e-06	0.942597157693216	5.436860314e-06	0.031529259232781	2.508583173e-06	0.938904624206954	8.231603834e-06	0.686235533569683	2.544370782e-06	0.052065102626142	6.02841336e-07	0.944588918118457	3.582627407e-06	0.999057981301522
31.00000000000002	0.03356212504858	2.204926218e-06	0.944230335852604	5.451744731e-06	0.032203070375331	2.344027077e-06	0.940325634717868	9.827688515e-06	0.689131086790613	2.350988167e-06	0.052336394630438	6.38087888e-07	0.945210071221465	3.558243384e-06	0.998960672779156
31.50000000000003	0.03400866939463	2.068791596e-06	0.945849019745145	5.598341556e-06	0.032834860702233	1.993491523e-06	0.941819627119882	1.2034642732e-05	0.69174896636069	2.302941133e-06	0.052575705848436	6.85598996e-07	0.945738138557979	3.576329782e-06	0.99886078001437
32.000000000000036	0.034369493042401	1.589680467e-06	0.947416214677407	6.295044672e-06	0.033402898231643	1.721621205e-06	0.943367823240928	1.4672914059e-05	0.694120035448398	2.590078827e-06	0.052786515882569	7.69414746e-07	0.946191015902016	4.016307231e-06	0.998760256203777
32.50000000000004	0.034656862504058	8.36119154e-07	0.948898313258172	7.667596988e-06	0.033888000866177	1.673344272e-06	0.944939520270393	1.73236937e-05	0.696269906015445	3.254925122e-06	0.052974133192011	9.29154233e-07	0.94658454312408	5.171533998e-06	0.998660755569443
33.00000000000005	0.0348920236576	2.99282044e-07	0.950268481577797	9.55616222e-06	0.034282342373856	1.701595402e-06	0.946494647399333	1.970223848e-05	0.698218849592868	4.306414094e-06	0.053143961940456	1.179134403e-06	0.946930616608834	7.162021309e-06	0.998561968032462
33.50000000000006	0.035097480138444	5.81847888e-07	0.951508883246476	1.1629006654e-05	0.034593010738727	1.531210702e-06	0.947991923386545	2.1712212725e-05	0.699983414564923	5.613669987e-06	0.053299799372307	1.471803936e-06	0.947237775005564	9.707110252e-06	0.998462291984779
34.000000000000064	0.035290140703243	1.644463216e-06	0.95261134064947	1.3631968293e-05	0.034839572664126	1.145901973e-06	0.949397750846977	2.344277051e-05	0.701578879466507	7.046676002e-06	0.053443216457857	1.732854193e-06	0.947513357277762	1.2498232983e-05	0.998361093559632
34.50000000000007	0.035478191390712	2.738034284e-06	0.953574898987968	1.5801568626e-05	0.035046816597772	8.41026536e-07	0.950689973518412	2.5069194862e-05	0.703020179439867	8.796422673e-06	0.053574045040852	1.887327927e-06	0.947763810675685	1.5710910004e-05	0.998259147950614
35.00000000000008	0.035661582876176	3.333385279e-06	0.954402194868605	1.8601273078e-05	0.035235986198187	6.37255744e-07	0.951857193030739	2.6357303791e-05	0.704321435728351	1.1126987906e-05	0.053691469564284	1.850960304e-06	0.947993899369161	1.9442484416e-05	0.998157650630451
35.500000000000085	0.035834759231791	3.489049691e-06	0.955097626917544	2.1783360518e-05	0.035418861146888	5.9334021e-08	0.952895325683904	2.6783215745e-05	0.70549517021491	1.3828366359e-05	0.053795144944462	1.572072623e-06	0.948206233746417	2.3051211528e-05	0.998057145879308
36.00000000000009	0.035991423805914	3.260516711e-06	0.9556680369395	2.4409779618e-05	0.035597473868857	-1.303644539e-06	0.953803993910297	2.6057348364e-05	0.706552144766201	1.6433309565e-05	0.053885836804268	1.078542412e-06	0.948401740101473	2.56664321e-05	0.997957532142947
36.5000000000001	0.036129007588903	2.588292805e-06	0.956123550800637	2.6115068698e-05	0.035767893609749	-3.219219065e-06	0.9545848126306	2.457946983e-05	0.707502050605418	1.8932343133e-05	0.05396537561004	4.8502857e-07	0.94858078132985	2.7269035089e-05	0.997858974003389
37.00000000000011	0.036249303662663	1.842585138e-06	0.956476517355723	2.7118488271e-05	0.035924472285202	-5.009810317e-06	0.955240693021925	2.3244176104e-05	0.708353565860318	2.1494452964e-05	0.054036019013994	-1.5445459e-08	0.94874292682938	2.8458187707e-05	0.997761337855874
37.500000000000114	0.036356799468231	1.596600282e-06	0.95674081806701	2.7046468496e-05	0.036063263052746	-6.219770335e-06	0.955776736733796	2.2196284647e-05	0.709114600166965	2.3537121241e-05	0.054099818070931	-3.78546104e-07	0.948887311174194	2.9109514219e-05	0.997664078510997
38.00000000000012	0.036457291524991	1.758695844e-06	0.956932845318273	2.491751326e-05	0.036183991415537	-6.502347016e-06	0.956201545652997	2.0542931322e-05	0.709793878425574	2.3852639446e-05	0.054158165112213	-7.74162741e-07	0.949014468134919	2.7988058743e-05	0.99756784221772
38.50000000000013	0.036555957119639	1.668585961e-06	0.957071584313135	2.0729894333e-05	0.036289993127604	-5.37522398e-06	0.956526993634028	1.769116694e-05	0.710401311221196	2.2012236594e-05	0.054211580683241	-1.221908639e-06	0.949126301593191	2.422325409e-05	0.997474764951056
39.00000000000013	0.036654459984355	8.46008803e-07	0.957175528142675	1.5819552165e-05	0.036386762502196	-2.925152232e-06	0.956766882332904	1.4411181144e-05	0.710945846981809	1.8690139241e-05	0.054259743337057	-1.380993922e-06	0.949223406745882	1.8616135375e-05	0.997386146237068
39.50000000000014	0.036749485463409	-6.06118802e-07	0.957258284863397	1.1794409645e-05	0.036480482103394	-9.3563904e-08	0.956935828007677	1.2622509843e-05	0.711433865316492	1.4971596609e-05	0.054301886842055	-1.15139338e-06	0.949303960570215	1.3188853018e-05	0.997300743972481
40.00000000000015	0.036835336469636	-2.15232828e-06	0.957328762345215	9.546537528e-06	0.036575623010732	1.921974142e-06	0.957049989180697	1.3775604681e-05	0.711870868775676	1.1553839231e-05	0.054337696371158	-9.34262251e-07	0.94936720642115	9.384746508e-06	0.997217465475343
40.500000000000156	0.036908317629054	-3.082954732e-06	0.95739279121776	8.780079322e-06	0.036672813247645	2.741594648e-06	0.957126998310785	1.7823562304e-05	0.712262079843287	8.912121013e-06	0.054367593001189	-9.54371469e-07	0.949414696890305	7.366097263e-06	0.997136587542826
41.00000000000016	0.036968389784017	-2.918325498e-06	0.957453981133472	8.315850355e-06	0.036768660874711	2.9055638e-06	0.957183185420274	2.3194118225e-05	0.712611573181108	7.317972548e-06	0.05439270325543	-1.14681589e-06	0.949448158522712	6.730572513e-06	0.997057710078436
41.50000000000017	0.037017771972353	-1.416294914e-06	0.957515708347113	7.475620714e-06	0.036857785715751	3.069381197e-06	0.957230830675137	2.8283081309e-05	0.712923118302241	6.761168019e-06	0.054414516340132	-1.246462823e-06	0.949469364476101	7.301293807e-06	0.996980146903377
42.00000000000018	0.037058942018242	1.099305021e-06	0.957581608703386	6.370543699e-06	0.036935764266457	3.52186474e-06	0.957277345430948	3.196935471e-05	0.713200568921113	6.852216241e-06	0.054434111547333	-9.50885257e-07	0.949480164088629	8.584431858e-06	0.996903815888781
42.500000000000185	0.037094054419113	3.608030138e-06	0.957654830841946	5.611848701e-06	0.037000884833433	4.428331447e-06	0.957325402974582	3.3607204197e-05	0.713447689781259	7.153198734e-06	0.054451954233621	-4.21429233e-07	0.949481681935693	9.758127284e-06	0.996828741579598
43.00000000000019	0.037125060401826	5.213667678e-06	0.957736362910206	6.53136859e-06	0.037054175141836	5.70541907e-06	0.957375465916864	3.3385494558e-05	0.713667798750653	7.809367494e-06	0.054468377512451	4.3889507e-08	0.94947449240409	1.0661869315e-05	0.996754967586962
43.5000000000002	0.037153519001969	5.921967236e-06	0.957823211196044	1.016885747e-05	0.037098300186192	6.508718709e-06	0.957428581050474	3.1821023351e-05	0.713863650322127	9.418261082e-06	0.054483125149407	9.42614942e-07	0.949458582930683	1.2073212276e-05	0.996682081252897
44.00000000000021	0.037180380534072	6.508771379e-06	0.957909148020468	1.5627955771e-05	0.037135985727543	5.642590264e-06	0.957486609498218	2.9286082049e-05	0.714037615864838	1.1526873746e-05	0.054495125584295	2.968040493e-06	0.949433878821158	1.4613225838e-05	0.99660897047455
44.50000000000021	0.037205386713707	7.152255573e-06	0.957989028432059	1.9442796046e-05	0.037169775496411	2.369641545e-06	0.957552167245489	2.5166806772e-05	0.714192707578122	1.2124966686e-05	0.054503858864833	5.804550203e-06	0.949402583993873	1.6529517693e-05	0.996536182193888
45.00000000000022	0.037227477542714	7.038324982e-06	0.958060708543426	1.89019827e-05	0.037201888541415	-2.521657591e-06	0.957626418487916	1.9258429034e-05	0.714332119853836	1.0119976049e-05	0.054510029217548	8.626956755e-06	0.949368636631986	1.6328418108e-05	0.996465916611608
45.50000000000023	0.037245261544137	6.051639626e-06	0.958122126088821	1.5104122085e-05	0.037233337143426	-6.389813106e-06	0.957705857170693	1.4230604282e-05	0.714457077138093	7.118964517e-06	0.054514817011586	1.0686859898e-05	0.949334107617566	1.6022790076e-05	0.996398384715865
46.000000000000234	0.037257619410678	5.224415305e-06	0.958171099201898	1.0430711189e-05	0.037263349609069	-6.890126028e-06	0.957783431577603	1.2381003536e-05	0.714567216288268	5.187362044e-06	0.054519658253493	1.1294085561e-05	0.94929917084736	1.7350039777e-05	0.996331674850216
46.50000000000024	0.037265808386974	4.548301914e-06	0.958207153134138	5.21005142e-06	0.03728973911159	-3.77686536e-06	0.957853182222899	1.2303839234e-05	0.714662617320385	3.973932619e-06	0.054525592280538	1.0007621337e-05	0.949264637060146	1.8867596043e-05	0.996265008044501
47.00000000000025	0.037273786181084	4.099592893e-06	0.958230472537428	1.06984711e-07	0.037310473599861	1.468042976e-06	0.957912572667289	1.3058840073e-05	0.714744498167426	2.943673387e-06	0.054532705230082	7.341435988e-06	0.949231567024107	1.9984548228e-05	0.996199507307309
47.500000000000256	0.037284813383382	4.826678405e-06	0.958240705297071	-2.831024124e-06	0.037325160722578	6.414945474e-06	0.95796056957193	1.4783003209e-05	0.714814125286182	2.231954891e-06	0.054540141414295	4.556257046e-06	0.949199089435973	2.1557024666e-05	0.996135464781721
48.00000000000026	0.037298593374736	6.656459328e-06	0.958238168848819	-3.369702807e-06	0.037335629349885	9.299958551e-06	0.957996116633799	1.4904249772e-05	0.714872052480452	8.52525227e-07	0.0545466642717	2.252754694e-06	0.949165609052177	2.2401926515e-05	0.996071872027864
48.50000000000027	0.037312546708589	8.819868963e-06	0.958223584959235	-2.649886664e-06	0.037344982621966	1.062755892e-05	0.958018843531871	1.1539373805e-05	0.714918970210313	-1.370408332e-06	0.054551031153858	6.45384435e-07	0.949129841912605	2.1238933324e-05	0.99600784047717
49.000000000000284	0.037324666026607	1.0888519736e-05	0.958196718508114	-1.435692465e-06	0.037354911620077	1.2398624434e-05	0.958029239109306	5.96728868e-06	0.714955837977986	-3.167001951e-06	0.054552839563639	2.63657398e-07	0.949090474702614	1.8721396686e-05	0.995942693813124
49.500000000000284	0.037334605743539	1.2923284093e-05	0.9581590639983	2.49944209e-07	0.037364912795917	1.6032190052e-05	0.958028446686102	5.02271305e-07	0.714984780112588	-3.470579091e-06	0.054552686202604	1.034390868e-06	0.949048525356328	1.676798469e-05	0.995877536708861
50.000000000000284	0.03734309816088	1.4964344506e-05	0.958114496662744	2.184999931e-06	0.037373979468278	2.0791274664e-05	0.958016449662284	-3.274690877e-06	0.715008035843724	-2.361749106e-06	0.054551142931417	1.802075835e-06	0.949006452636045	1.7058980169e-05	0.995814087461479
50.5000000000003	0.037350820309698	1.6514150461e-05	0.958065893934915	3.683722238e-06	0.037382004356877	2.4761269534e-05	0.957992323737001	-5.420267022e-06	0.715025875804529	-5.66602417e-07	0.054548983790858	1.912894974e-06	0.94896454215712	1.8914457499e-05	0.99575213000057
51.000000000000306	0.037357891820046	1.6652274139e-05	0.958013142215147	3.554839827e-06	0.037388992380061	2.6241507352e-05	0.957956723155158	-7.428263205e-06	0.715037560004988	9.77909908e-07	0.054547468997354	1.711683828e-06	0.948920374116305	1.938214145e-05	0.99568975714463
51.50000000000031	0.037364960517993	1.4825905945e-05	0.957955928382017	7.66730823e-07	0.037394084034725	2.4505559995e-05	0.957910128231253	-1.0538332561e-05	0.715042557217415	8.47630814e-07	0.054547225162643	1.599728011e-06	0.948870520291315	1.6158413871e-05	0.995624578236054
52.00000000000032	0.037373079089636	1.1260873904e-05	0.957898190855407	-4.090816845e-06	0.037397096163678	2.0682866478e-05	0.957853361482937	-1.4354158961e-05	0.715041622900515	-1.567704583e-06	0.054548291872699	1.571474782e-06	0.948815134402793	9.941999052e-06	0.995557044282707
52.50000000000029	0.03738248359119	7.016849472e-06	0.957845134088667	-8.922130292e-06	0.037399641221984	1.6854840191e-05	0.957791010274441	-1.7707131725e-05	0.715036640637313	-5.059416713e-06	0.054550657771294	1.67942298e-06	0.948757747369762	3.549392687e-06	0.995490252641692
53.00000000000026	0.037391549736137	3.584694219e-06	0.957796694426965	-1.2873916988e-05	0.037403381331729	1.3743084115e-05	0.957728140401241	-2.1983579551e-05	0.715028024493111	-8.444804683e-06	0.054553626689089	2.129084831e-06	0.948700164430738	-1.707482634e-06	0.995424927942117
53.500000000000234	0.03739725353425	2.016249111e-06	0.957749402281589	-1.6400469763e-05	0.037408786577555	1.055403636e-05	0.9576675718801	-2.9478933939e-05	0.715015403758772	-1.1232241662e-05	0.054555764731522	3.149237983e-06	0.948642090452653	-6.947215738e-06	0.995359846734443
54.000000000000206	0.037398017118472	1.727027274e-06	0.957700808189744	-1.942640435e-05	0.037415273066861	6.666127851e-06	0.957611345795018	-3.953088576e-05	0.714999637080151	-1.3649648587e-05	0.054556047407552	4.950599501e-06	0.948583508350622	-1.2592677384e-05	0.995295157072315
54.50000000000018	0.037395028592848	6.57180308e-07	0.957649711129868	-2.2468219134e-05	0.037420621119913	2.337269475e-06	0.957558264301571	-4.9004760046e-05	0.714980490523793	-1.6565039089e-05	0.054554216456915	7.321620516e-06	0.948523708749866	-1.7520609678e-05	0.995229827501704
55.00000000000015	0.03739053791392	-1.987799552e-06	0.957595657574797	-2.7399545024e-05	0.037421890634369	-1.590240633e-06	0.957503533360016	-5.4973591279e-05	0.714955585751959	-2.0474597323e-05	0.0545505415402	9.356758206e-06	0.948459628587944	-2.1051744279e-05	0.995160236500784
55.50000000000012	0.037385946841619	-5.411030004e-06	0.957540087198244	-3.524269377e-05	0.037419028726554	-4.549257364e-06	0.957444737314532	-5.5936272155e-05	0.71492429629811	-2.4440884911e-05	0.054546715371983	1.0271109412e-05	0.948390716608428	-2.3487262571e-05	0.995085470359368
56.000000000000085	0.037380962667133	-8.769388665e-06	0.957485918984983	-4.316438366e-05	0.037415028206047	-6.091910295e-06	0.957383895539319	-5.2975240615e-05	0.714888329480559	-2.6477247863e-05	0.05454510663124	9.93435819e-06	0.948320270568066	-2.4966550009e-05	0.995008141361686
56.500000000000064	0.037374114683978	-1.0711360881e-05	0.957433466536276	-4.6275772673e-05	0.037411691078069	-6.013148064e-06	0.957323178207969	-4.9080223037e-05	0.714849237514221	-2.5649283433e-05	0.054546365237093	8.959500378e-06	0.948250515657285	-2.4848039961e-05	0.994929735158143
57.00000000000004	0.037365439338622	-1.0349595856e-05	0.957379822184015	-4.3166732712e-05	0.037409258407895	-5.050242966e-06	0.957263295020902	-4.6938881629e-05	0.714808104142339	-2.3355406723e-05	0.054548750544008	7.478541441e-06	0.948180597944887	-2.4053228471e-05	0.994850150019305
57.50000000000001	0.037357563119461	-8.469435338e-06	0.957323088818134	-3.7326305711e-05	0.037408187042867	-4.09552892e-06	0.957205627864584	-4.7326950618e-05	0.71476606736105	-2.2345487273e-05	0.054550670161847	4.882708726e-06	0.94811032265436	-2.603177747e-05	0.99477049912068
57.99999999999998	0.037353373467483	-6.526563955e-06	0.957264459883561	-3.2538796637e-05	0.037408467823342	-3.566071593e-06	0.957152603971201	-4.7803546853e-05	0.71472481662714	-2.3273942488e-05	0.054552161619113	1.915812113e-06	0.948042045805057	-3.1318768129e-05	0.994693826709637
58.49999999999995	0.037353496453979	-5.929644704e-06	0.95720577121123	-3.0335952368e-05	0.03740911485266	-3.462162229e-06	0.957103552920998	-4.6231810239e-05	0.714685789403311	-2.5364178178e-05	0.054553295788203	-3.41456964e-07	0.947976525686668	-3.8207743771e-05	0.994621502351841
58.99999999999992	0.037355577604013	-6.930219797e-06	0.957147185757933	-3.1380140813e-05	0.037409003333073	-3.056642548e-06	0.957054975977638	-4.3567800707e-05	0.714648284644661	-2.8503178498e-05	0.054554059102449	-1.77261561e-06	0.947912117564069	-4.6719531106e-05	0.99455221337561
59.499999999999886	0.037355822900473	-8.571829375e-06	0.957085825153152	-3.5768204977e-05	0.037408010935301	-1.787551184e-06	0.957002875995527	-4.2725257933e-05	0.714608860098728	-3.2598803278e-05	0.054555089314142	-2.922489442e-06	0.94784615008671	-5.6192953952e-05	0.994482442598521
59.999999999999865	0.037351927117526	-9.761338949e-06	0.957019208173326	-4.2221608171e-05	0.037406700665427	-6.38529762e-07	0.956944981960505	-4.5824845794e-05	0.71456531441449	-3.7576949396e-05	0.054556900557083	-4.024774818e-06	0.947777111500131	-6.465314633e-05	0.994409604289133
60.49999999999984	0.037345201001405	-1.0103709363e-05	0.956948162164169	-4.9287071382e-05	0.037404870896526	-1.160912053e-06	0.956882738900444	-5.2427808415e-05	0.714518652111888	-4.391512274e-05	0.054559604971773	-4.678077616e-06	0.947705910040936	-7.1535460354e-05	0.994334485279463
60.99999999999981	0.037338537279447	-1.0015331491e-05	0.956875005723153	-5.5287151676e-05	0.037401669445622	-3.195550241e-06	0.956818404128254	-5.9821871904e-05	0.71447106191152	-5.149703066e-05	0.054561994497134	-5.01428936e-06	0.947634506230795	-7.6571255957e-05	0.994258550118983
61.49999999999977	0.037333987283321	-9.337802377e-06	0.956801585895558	-5.8256950528e-05	0.037396505264489	-5.649072094e-06	0.956752334333441	-6.4836064302e-05	0.714423505789499	-5.8497876162e-05	0.054562255983486	-5.875351831e-06	0.947564135935965	-7.9283979508e-05	0.994182666648085
61.99999999999975	0.037331340846158	-7.03275052e-06	0.956728180949069	-5.7661739375e-05	0.037389977344119	-8.233676691e-06	0.95668267629164	-6.5522803354e-05	0.714375356011333	-6.2227205477e-05	0.054559332848483	-7.49747714e-06	0.947494200620329	-8.0304245813e-05	0.994106563962272
62.49999999999972	0.037328802421658	-2.793232007e-06	0.956654254587516	-5.5385597412e-05	0.037383392616036	-1.06299662e-05	0.956609339037237	-6.1911083183e-05	0.714326562338238	-6.1844397706e-05	0.054553168854794	-9.829187012e-06	0.947424577509884	-8.0734399374e-05	0.994030471051815
62.999999999999694	0.037325006271262	2.021755488e-06	0.956580466986714	-5.4189664827e-05	0.037377627496977	-1.20613404e-05	0.956535148979651	-5.6693122306e-05	0.714277763601286	-5.9293144909e-05	0.054545532171981	-1.2378699689e-05	0.947356158225742	-8.1136167568e-05	0.993956153083101
63.49999999999967	0.037319382086868	5.515642468e-06	0.956508163971006	-5.4699924244e-05	0.037373048625414	-1.2076239804e-05	0.956462135177858	-5.3054637558e-05	0.714229427553723	-5.6732096953e-05	0.054538380092401	-1.4054904968e-05	0.947288076375655	-8.1126817404e-05	0.993884270376809
63.99999999999964	0.037312266086904	6.640976973e-06	0.956437579483626	-5.5593325193e-05	0.037368864465393	-1.0522022041e-05	0.956389887730567	-5.1641642678e-05	0.714180712892604	-5.4727025823e-05	0.054531769321577	-1.3675347344e-05	0.947217654451478	-7.973009582e-05	0.993812544052598
64.4999999999996	0.037304332640956	6.172903586e-06	0.956366478727534	-5.5448392465e-05	0.037364522886865	-7.597772408e-06	0.956316561202723	-5.2117669248e-05	0.714129294451886	-5.2846843458e-05	0.054525346490015	-1.0823629393e-05	0.947142548204839	-7.5911269637e-05	0.993737164117613
64.99999999999957	0.037297544818141	5.717093603e-06	0.956293398764668	-5.3247400061e-05	0.037361009397228	-4.946330102e-06	0.956241991288078	-5.394158158e-05	0.71407436893433	-5.0675020327e-05	0.054519343914257	-5.898368417e-06	0.947063279696885	-6.9204244987e-05	0.993657609736794
65.49999999999955	0.037294061411593	5.664091184e-06	0.956220503000808	-4.8849373727e-05	0.037358981057812	-3.555119205e-06	0.956167686437588	-5.4679922423e-05	0.714017807928314	-4.8096365329e-05	0.05451510154223	-5.97580127e-07	0.946984297751564	-6.0082608385e-05	0.993577611403131
65.99999999999952	0.037294388404957	5.956482045e-06	0.956149564059615	-4.3505491396e-05	0.037357569492202	-2.22610739e-06	0.956092904126511	-5.2044899782e-05	0.713961294073801	-4.5174860525e-05	0.054512542152099	3.046694027e-06	0.946908766736238	-5.0128487918e-05	0.99349911132449
66.49999999999949	0.037298336473429	6.853509311e-06	0.956079376118357	-3.8933313195e-05	0.037355779043402	-3.64619833e-07	0.956016435707914	-4.6775863129e-05	0.713905789120821	-4.1509204658e-05	0.054509581096656	4.333868407e-06	0.946835776641733	-4.1524707587e-05	0.993421277835377
66.99999999999946	0.037304683412466	8.408812404e-06	0.956008011514967	-3.5805722715e-05	0.037352975669561	1.616842954e-06	0.95593879392688	-4.0677945696e-05	0.713852019999341	-3.6884662493e-05	0.054504482471041	3.41316733e-06	0.946763550427835	-3.5404699182e-05	0.993343031015028
67.49999999999943	0.037309985476859	1.0399073723e-05	0.955933083414378	-3.2697038248e-05	0.037348843432564	3.30605559e-06	0.95585891828814	-3.3985924717e-05	0.71379781381962	-3.1890979525e-05	0.054497499326473	1.001348163e-06	0.946688716591183	-3.0918015079e-05	0.993261468197252
67.9999999999994	0.037310064439979	1.1914341537e-05	0.955852983872498	-2.8818249401e-05	0.037344434968007	4.448742614e-06	0.955775546888178	-2.6268541635e-05	0.713740176635749	-2.738375167e-05	0.054489055239527	-1.949542799e-06	0.946607984021158	-2.7327536723e-05	0.993174251714254
68.49999999999937	0.037303196909726	1.1669896154e-05	0.955770826222232	-2.5477309689e-05	0.037341401458953	4.869621403e-06	0.955691681808263	-1.7307937586e-05	0.713679135558269	-2.3590218565e-05	0.05448019509186	-3.663606733e-06	0.946523004928379	-2.4173356832e-05	0.993084491736747
68.99999999999935	0.037291374816725	9.860673802e-06	0.955689992344916	-2.3828828547e-05	0.037339303946148	4.180006015e-06	0.955610481382771	-7.751587335e-06	0.713616005701061	-2.0233371557e-05	0.054472595929675	-2.663373153e-06	0.946438229757739	-2.1346992761e-05	0.99299631089534
69.49999999999932	0.037279242145956	8.181701649e-06	0.955609162996581	-2.3597625538e-05	0.03733539584234	2.234088469e-06	0.955531925915131	1.6472487e-07	0.713551764877293	-1.7343929856e-05	0.054467489537376	5.35847074e-07	0.946356920127488	-1.9836282327e-05	0.992910434000755
69.99999999999929	0.037270776227673	7.564431863e-06	0.955526529935179	-2.4284641936e-05	0.037327643027425	-9.2825108e-07	0.955454713788481	2.645312943e-06	0.713487415572684	-1.5660271282e-05	0.05446493692895	4.539772792e-06	0.946279052520379	-2.1263937904e-05	0.992825676751652
70.49999999999928	0.037266447395903	6.86304904e-06	0.955443490016607	-2.5564520199e-05	0.03731699372848	-4.375845357e-06	0.955377950377	-2.831266894e-06	0.713423850270046	-1.5731877808e-05	0.054463877176253	8.058917856e-06	0.946203477858556	-2.6303951364e-05	0.992741618718505
70.99999999999923	0.037263339957472	4.569183129e-06	0.955361777303364	-2.6498976758e-05	0.037306725331861	-6.45927092e-06	0.955301127174967	-1.4366528451e-05	0.713361440161236	-1.69810199e-05	0.054462863850943	9.818220819e-06	0.946129274505923	-3.3433286972e-05	0.992658540235146
71.4999999999992	0.037258075214524	9.18582762e-07	0.95528138159755	-2.6138210831e-05	0.037300013964854	-6.998266266e-06	0.955223312904313	-2.5968440921e-05	0.713300240116586	-1.7862843008e-05	0.054460296693093	9.387188599e-06	0.946055045880833	-3.9746627772e-05	0.992576350076879
71.99999999999918	0.03724953682742	-3.021340571e-06	0.955202573793576	-2.453561236e-05	0.037297872693339	-6.961920058e-06	0.955145006701993	-3.2693369226e-05	0.713241037632415	-1.7884560249e-05	0.054455404065067	7.934737054e-06	0.945979856987024	-4.3070607494e-05	0.992495570696254
72.49999999999915	0.037239971045157	-6.332743697e-06	0.955125646749334	-2.3215660096e-05	0.037298087031466	-6.85964281e-06	0.955067391399257	-3.3484860459e-05	0.713184278884889	-1.7348866689e-05	0.054448485710512	6.626187327e-06	0.945903490103212	-4.2919588471e-05	0.992416288569493
72.99999999999912	0.037232974089755	-8.317688608e-06	0.955049435915427	-2.4410461852e-05	0.037296513421994	-7.446655034e-06	0.954989852942828	-3.0242519531e-05	0.713127990075272	-1.6318987181e-05	0.054440626761326	4.920897382e-06	0.945826036053659	-4.0028612871e-05	0.992337004449136
73.49999999999909	0.037230450763858	-8.9148193e-06	0.954973185245746	-2.8654436056e-05	0.037290594813767	-9.201114237e-06	0.954912786298631	-2.6516765092e-05	0.713070157823298	-1.5125797542e-05	0.054432710748553	1.987150746e-06	0.945748392145314	-3.4937658638e-05	0.99225722153123
73.99999999999906	0.037230566400096	-8.587007516e-06	0.954897880798305	-3.3916079846e-05	0.037282087667559	-1.1567672242e-05	0.954838762170254	-2.5458384983e-05	0.713011909353961	-1.3829969539e-05	0.054425104726237	-1.48893075e-06	0.945672413346896	-2.7897850085e-05	0.992178793392829
74.49999999999903	0.037229546303486	-7.622719538e-06	0.954824039435513	-3.7939947796e-05	0.037274726905346	-1.4158158233e-05	0.954768538923213	-2.8009999598e-05	0.712955120721522	-1.2399740019e-05	0.054417960951123	-5.057165787e-06	0.945599237192361	-2.0145551155e-05	0.992102834575011
74.999999999999	0.03722462292603	-6.117059842e-06	0.954750874085258	-3.9826460234e-05	0.037270439748022	-1.6501662381e-05	0.954698300138137	-3.2562191724e-05	0.712899904023257	-1.0802166567e-05	0.054411566829518	-8.431199293e-06	0.945527697881075	-1.314468322e-05	0.992027606423492
75.49999999999898	0.037215973482177	-4.856993632e-06	0.954679055607088	-4.0605448988e-05	0.037268715158824	-1.7355562935e-05	0.954625467608302	-3.7316528926e-05	0.71284692637845	-9.213183503e-06	0.054406562243831	-1.1322696631e-05	0.945456917360422	-8.384104713e-06	0.991953029812094
75.99999999999896	0.037206893047047	-4.724907376e-06	0.954609855846291	-4.1519770769e-05	0.037267133843652	-1.5673485362e-05	0.954551724056973	-4.0308307023e-05	0.712797346173476	-8.07755371e-06	0.054403269181168	-1.4003578806e-05	0.945387848916086	-6.373833926e-06	0.991881081074076
76.49999999999892	0.037201324778892	-5.421812553e-06	0.954542306619748	-4.1398702539e-05	0.037263193768461	-1.2015790212e-05	0.954479633600071	-3.9008008268e-05	0.712750493321298	-7.221149965e-06	0.054401170447783	-1.5138090123e-05	0.945321098698362	-5.633055116e-06	0.991811633115715
76.99999999999889	0.037200256434625	-5.79359013e-06	0.954474485247983	-3.8540998979e-05	0.037256893460784	-8.045040693e-06	0.954410308085257	-3.3673807287e-05	0.712704079048375	-6.92601182e-06	0.054399350634148	-1.3350031218e-05	0.945255304687592	-4.421653447e-06	0.991742530802243
77.49999999999886	0.037201200810401	-4.346222071e-06	0.954406002783722	-3.3917794659e-05	0.037249693807545	-5.507798972e-06	0.954343010689081	-2.7734235334e-05	0.712656202674838	-8.039619413e-06	0.054396846330188	-9.905643911e-06	0.945189257964334	-2.980292075e-06	0.991672558977979
77.99999999999883	0.037201305124437	-2.19254029e-07	0.954337396420036	-2.7310137436e-05	0.03724303012498	-5.090699133e-06	0.954275722958298	-2.2631246111e-05	0.712606237773287	-9.096788835e-06	0.054392715148232	-6.49910693e-06	0.9451226320103	-9.99204268e-07	0.991601727433101
78.4999999999988	0.037199651101999	5.613982006e-06	0.954269216759272	-1.7454604397e-05	0.037238322724664	-5.835893764e-06	0.954207274141685	-1.640655465e-05	0.712555392266131	-7.264844493e-06	0.054386176322897	-3.980930512e-06	0.945055870445441	3.445682377e-06	0.991530570291988
78.99999999999879	0.037197185162962	1.0788551964e-05	0.95420221279274	-5.244773501e-06	0.037236104952853	-5.674439353e-06	0.954139747069046	-7.49964012e-06	0.712506091502947	-1.793603041e-06	0.054377814131846	-3.129012092e-06	0.944990580866662	1.109454879e-05	0.991461000253617
79.49999999999875	0.037195829783029	1.3606584733e-05	0.954136082981578	5.92396904e-06	0.037235586110031	-3.86708643e-06	0.954075861109946	2.264464878e-06	0.71245920542373	4.989482307e-06	0.054368524674194	-4.026265221e-06	0.944927486437131	1.9178858366e-05	0.991394200160751
79.99999999999872	0.037196946957826	1.4119141138e-05	0.954070565110129	1.3013473329e-05	0.037235454121031	-1.604572162e-06	0.954016754915041	9.851780077e-06	0.712414480195426	1.0154174159e-05	0.054359790722232	-6.19271078e-06	0.944867607871341	2.3955427817e-05	0.99133029463036
80.4999999999987	0.037199087979146	1.3548775901e-05	0.954006154809027	1.5845928221e-05	0.037234942842203	-3.31515322e-07	0.953961585427903	1.454188202e-05	0.712371308660314	1.2863968707e-05	0.054353617351439	-8.719457345e-06	0.944811822383324	2.4866893422e-05	0.991268946921326
80.99999999999866	0.037198411215276	1.3237416114e-05	0.953944037433559	1.6604798449e-05	0.037234625868003	-5.26544201e-07	0.953906773146213	1.7639497757e-05	0.712328314743025	1.3586936406e-05	0.054350432767199	-1.0646851662e-05	0.944759014936077	2.3705302919e-05	0.991209401565164
81.49999999999864	0.037192898534467	1.3650205683e-05	0.95388468504403	1.7246353628e-05	0.037235501832415	-1.66150725e-06	0.953848014049405	2.0273969e-05	0.712284030469363	1.2687205932e-05	0.054348635292667	-1.1581273388e-05	0.94470631350601	2.1683707792e-05	0.991150063715638
81.99999999999861	0.037183976670374	1.4207847017e-05	0.953826917406466	1.8346246519e-05	0.037237383098781	-3.009703877e-06	0.953783576974733	2.2914694413e-05	0.712237408395979	1.0084703802e-05	0.054346539835167	-1.1423522353e-05	0.944650520023158	1.8873317165e-05	0.991089074732058
82.49999999999858	0.037174881472724	1.3612290953e-05	0.953768889548654	1.9887707037e-05	0.03723794216353	-3.74756719e-06	0.953714195451641	2.5889803786e-05	0.712188053127993	6.534623792e-06	0.054343553877979	-9.881638623e-06	0.94458953422014	1.5496656235e-05	0.991025019570906
82.99999999999855	0.037169188578877	1.1058955615e-05	0.953708701018146	2.1744998697e-05	0.037234843668003	-3.516765226e-06	0.953641705789447	2.8753628172e-05	0.712136558008635	3.332328526e-06	0.054339489460101	-7.183438597e-06	0.944522734436674	1.1823530552e-05	0.990957184069703
83.49999999999852	0.037169351695865	6.922144274e-06	0.953645825723234	2.3651568616e-05	0.037228073010077	-2.925437964e-06	0.953569735207594	3.0441645888e-05	0.712084502069286	1.370264232e-06	0.05433452123414	-4.402981946e-06	0.944452184166352	8.008971086e-06	0.990886899643926
83.9999999999985	0.037174272047161	2.187024731e-06	0.953580565834927	2.5058375623e-05	0.037219784487639	-2.645219903e-06	0.953502010422733	2.9634196153e-05	0.712033521171571	9.10787591e-07	0.054329501205386	-2.886022023e-06	0.944381222441634	4.490175178e-06	0.990816590954235
84.49999999999848	0.037179299329741	-1.904398422e-06	0.953513373279843	2.5261195051e-05	0.037213454945366	-3.19588241e-06	0.953439010379582	2.6090003755e-05	0.711984047162366	1.764438252e-06	0.054325677616563	-2.512093475e-06	0.944311647958365	1.91069504e-06	0.990747609922439
84.99999999999845	0.037179123560119	-5.094352371e-06	0.953445980283687	2.3716702532e-05	0.037211770086399	-4.746385425e-06	0.953377943247977	2.1365425312e-05	0.711935601263062	3.106588065e-06	0.05432359537193	-1.40554204e-06	0.94424347078766	7.25744839e-07	0.990679952651674
85.49999999999842	0.037171971360682	-8.407423823e-06	0.953379686400193	1.9563555672e-05	0.037214083182028	-6.574344883e-06	0.953315170629318	1.6407431222e-05	0.711887609188252	3.388495429e-06	0.054322462909974	5.37454773e-07	0.944175818922227	1.27372333e-07	0.990612609081641
85.9999999999984	0.037161125405697	-1.2310092194e-05	0.953315095671563	1.2814746407e-05	0.037216610541693	-7.688512636e-06	0.953249338624239	1.2090810275e-05	0.711839593600627	2.42320025e-06	0.054321100689175	2.346520529e-06	0.944108498334583	-1.078030737e-06	0.990544877228822
86.49999999999837	0.037152089902473	-1.5454903409e-05	0.953252174314545	4.996838503e-06	0.037215335392343	-7.921322341e-06	0.953181686575542	9.851573063e-06	0.711791148955813	1.602626409e-06	0.054318770600629	3.892008747e-06	0.944041540944353	-3.458510305e-06	0.990476494937144
86.99999999999834	0.037148592485111	-1.6222591127e-05	0.953189296760473	-2.881861859e-06	0.037209018765221	-8.506569153e-06	0.953114483323239	9.26268568e-06	0.711742614286904	1.849059855e-06	0.054315266536192	4.928376085e-06	0.943974846790942	-7.199543683e-06	0.990407842957489
87.49999999999831	0.037149866842575	-1.4540480602e-05	0.953124275886314	-1.1434007306e-05	0.037200181316284	-1.0753496579e-05	0.953048530102248	7.978536654e-06	0.711694261497324	2.411319099e-06	0.054310843688382	4.885391742e-06	0.943908028303225	-1.2030300372e-05	0.990339007159028
87.99999999999828	0.037151514043645	-1.1481801441e-05	0.953056144854965	-2.005491315e-05	0.037192730701947	-1.4250342386e-05	0.952982343117806	4.977107762e-06	0.711645436850755	2.236898318e-06	0.054305918958183	3.528415048e-06	0.943840327682773	-1.5902408295e-05	0.990269153024627
88.49999999999825	0.037149933928633	-8.600571966e-06	0.952985779330914	-2.5753997797e-05	0.037189274118634	-1.7022631752e-05	0.952914339372397	1.115869369e-06	0.711596169917856	1.307187371e-06	0.054300923018798	8.63751036e-07	0.943772071341148	-1.6514002981e-05	0.990197960818623
88.99999999999822	0.037145324349567	-7.25209068e-06	0.952914738342871	-2.5801316458e-05	0.037190043405232	-1.7453385469e-05	0.952845048941438	-2.274768226e-06	0.711547166934773	4.01759099e-07	0.054296616664309	-2.484620389e-06	0.943704438901865	-1.3110057082e-05	0.990126422262007
89.4999999999982	0.037140862514747	-7.570938637e-06	0.952844197458437	-1.9279256224e-05	0.037192983534564	-1.5816720158e-05	0.952776444375711	-3.833477356e-06	0.711498665065563	5.60340698e-07	0.054293415469727	-4.832627048e-06	0.943638249476986	-6.046086193e-06	0.990056082828282
89.99999999999817	0.037139024191636	-8.359200907e-06	0.952773978572477	-8.290945551e-06	0.037195168060836	-1.4077828343e-05	0.952709225841786	-3.293963206e-06	0.71145020031035	1.848883426e-06	0.054290821022545	-5.23683184e-06	0.94357267652076	2.321169307e-06	0.989986859385185
90.49999999999814	0.037139906438431	-7.8210029e-06	0.952704308550235	3.003910726e-06	0.03719518456916	-1.3501400421e-05	0.952643224020466	-5.98454811e-07	0.711401780986352	3.634665393e-06	0.054288005943302	-4.18113902e-06	0.943507474780987	8.915514146e-06	0.989918336403796
90.99999999999811	0.037141550895791	-4.757518236e-06	0.952635476488061	1.1084094834e-05	0.037193657027399	-1.3428172278e-05	0.952577458337262	4.880959453e-06	0.711353450760936	5.808907661e-06	0.054284430245512	-2.338119991e-06	0.943442946840618	1.2174420578e-05	0.989849905075257
91.49999999999808	0.037141520327362	2.53712774e-07	0.952566690400158	1.414873267e-05	0.037191721279441	-1.2382732473e-05	0.952510652763687	1.2365966624e-05	0.711304899988923	8.296397545e-06	0.054280172290433	-5.31143205e-07	0.943377987553509	1.2241977095e-05	0.98978051629974
91.99999999999805	0.037138905425652	4.878213556e-06	0.952497796482611	1.3451662997e-05	0.037189778469103	-9.31957206e-06	0.952442467312533	1.9949635986e-05	0.711256027870289	1.0867664839e-05	0.054275390346581	5.55044928e-07	0.943312024374762	1.0368620833e-05	0.989710130591035
92.49999999999801	0.037134813148801	5.998989996e-06	0.952429733749267	1.1982035916e-05	0.037187229710397	-3.921151885e-06	0.952373371367931	2.5814314728e-05	0.711206990787346	1.3555529947e-05	0.054270350332229	9.17622416e-07	0.943245357826368	8.40293246e-06	0.989639568483611
92.99999999999798	0.037131346187266	2.426779388e-06	0.952362746524092	1.1614841619e-05	0.037183315297675	2.561542028e-06	0.952303580766949	2.8686237307e-05	0.711157359380171	1.6223896766e-05	0.054265190590606	7.91567206e-07	0.943177070598159	8.152244476e-06	0.989568842075424
93.49999999999795	0.037129420249569	-3.427673819e-06	0.952295039293261	1.2686340102e-05	0.037177736050995	7.134321159e-06	0.952232446881192	2.8662976013e-05	0.711105942822516	1.8626117711e-05	0.054260275168912	5.01400697e-07	0.943105262548439	1.0380604969e-05	0.989496519407164
93.99999999999795	0.037127540589442	-8.004277718e-06	0.952224620286012	1.4714213846e-05	0.037171473662463	7.722125874e-06	0.952159631372561	2.7092980001e-05	0.711052633236016	2.0365223462e-05	0.054256582345906	4.74358052e-07	0.943030363320848	1.4601056107e-05	0.989421929453488
94.49999999999791	0.037122642078657	-9.779360414e-06	0.952151739253659	1.6818632053e-05	0.037166949179946	5.132059522e-06	0.952085444150854	2.5180636105e-05	0.710998824840305	2.0723023001e-05	0.05425469834789	7.98375598e-07	0.942955495962722	1.9153867281e-05	0.989346349393956
94.99999999999788	0.037113380646058	-9.196315646e-06	0.95207833305249	1.8663065457e-05	0.037165656126204	1.834656235e-06	0.95201033660181	2.3637992546e-05	0.710945607526151	1.9257010402e-05	0.054253374225065	1.174720837e-06	0.942882927762102	2.2630876267e-05	0.989271249086728
95.49999999999785	0.037101785742403	-7.550582206e-06	0.952005732727888	2.0625979899e-05	0.037166507624943	-1.0436097e-07	0.951934906850018	2.3136578147e-05	0.710892835683688	1.6437466056e-05	0.054250690351297	1.527594002e-06	0.942812911506029	2.4883762029e-05	0.989197144709216
95.99999999999783	0.037092012946725	-6.511719431e-06	0.951934107536804	2.2149823076e-05	0.037167186276699	-3.63343891e-07	0.951860107651319	2.3351305282e-05	0.710840113329193	1.3405346912e-05	0.054246137670209	1.572258797e-06	0.942745536941683	2.5756685292e-05	0.989124333933456
96.4999999999978	0.037087709188647	-6.867945898e-06	0.951862784972723	2.1487475816e-05	0.037165505334087	-2.84471191e-07	0.951787403880585	2.3428767485e-05	0.710787621385128	1.0454064248e-05	0.054240206111641	2.48449266e-07	0.942680810525162	2.4640594596e-05	0.989052939338333
96.99999999999777	0.037089762130917	-7.972788071e-06	0.951791080901888	1.741721043e-05	0.037160374984806	-1.080027086e-06	0.951717720254886	2.3004783387e-05	0.710735855439008	7.083466704e-06	0.054233665983225	-2.954494008e-06	0.942617534473854	2.1532677427e-05	0.988982314135464
97.49999999999774	0.037096005218229	-8.886757817e-06	0.951719893059602	9.920213256e-06	0.037153026865308	-3.227276204e-06	0.951650856245484	2.0994762794e-05	0.710685007504615	2.694329242e-06	0.054227950868651	-7.265103248e-06	0.942553915902701	1.6787734894e-05	0.988912167169339
97.99999999999771	0.037102547453407	-9.690000434e-06	0.951650036046712	3.65425977e-07	0.037145635057157	-5.952898602e-06	0.951584793087428	1.6024000897e-05	0.7106342421824	-2.819156028e-06	0.054224013940494	-1.1399574581e-05	0.942488514288817	1.0534611891e-05	0.988841857621291
98.49999999999768	0.037105903858056	-1.0766953073e-05	0.951580245333424	-8.01271419e-06	0.037139433141325	-7.693736285e-06	0.951516453765183	8.596350932e-06	0.71058200036529	-8.214165858e-06	0.054221617117863	-1.4230733903e-05	0.94242001484482	4.156297126e-06	0.988769519635255
98.99999999999764	0.037104546741653	-1.2092054679e-05	0.951508678136178	-1.1679405444e-05	0.037135017521944	-7.713512006e-06	0.951444125902578	6.27743172e-07	0.710527097789618	-1.2158391092e-05	0.05422028571813	-1.5289627232e-05	0.94234773052599	-3.94767099e-07	0.988693631413713
99.49999999999761	0.037099643345302	-1.3270994406e-05	0.951435626148368	-1.0258290365e-05	0.037131964207505	-6.358857624e-06	0.951368972231621	-6.529819178e-06	0.710470044989896	-1.4587419327e-05	0.054219281587954	-1.4992436821e-05	0.942272727464984	-3.037426643e-06	0.988615091701903


==> data_equilibration_siam_spinless_mu1_slope0.05_p30_measurements.dat <==
time	n{10}_re	n{11}_re	n{12}_re	n{13}_re	n{1}_re	n{2}_re	n{3}_re	n{40}_re	n{41}_re	n{80}_re
0.0	0.0	0.999999999999976	0.0	0.999999999999977	2.19716e-10	0.0	0.999999999780276	0.0	0.999999999999982	0.0
0.5	0.0	1.000000000000055	0.0	1.000000000000056	1.55597806e-06	6.05e-13	0.999998454135483	0.0	1.000000000000062	0.0
1.0	0.0	0.999999999999469	0.0	1.000000000000131	1.9607059107e-05	9.5952e-11	0.999980841673756	0.0	1.000000000000142	0.0
1.500000000000001	0.0	0.999999999935849	0.0	0.999999999999373	9.0159488848e-05	2.023728e-09	0.999914208720554	0.0	1.000000000000184	0.0
2.000000000000001	7e-15	0.999999998334539	1e-15	0.999999999963748	0.000267540946813	1.7747774e-08	0.999754391444605	0.0	1.000000000000232	0.0
2.499999999999999	1.68e-13	0.99999997959244	6e-15	0.999999999305526	0.000619798519171	9.4699518e-08	0.999455773750311	0.0	1.000000000000211	0.0
2.999999999999997	2.648e-12	0.999999846385083	7.8e-14	0.999999992477916	0.001223569476043	3.66259625e-07	0.998980232892291	0.0	1.000000000000178	0.0
3.499999999999996	2.6834e-11	0.999999181464924	1.052e-12	0.999999945324567	0.002159169870506	1.12973076e-06	0.998303032083378	0.0	1.000000000000173	0.0
3.999999999999994	1.93999e-10	0.999996636520804	1.002e-11	0.999999705263172	0.003506511535156	2.945859911e-06	0.997414587791218	0.0	1.000000000000163	0.0
4.499999999999992	1.080861e-09	0.999988730655391	7.1062e-11	0.99999874256085	0.005342238104287	6.748083596e-06	0.996318365046723	1e-15	1.000000000000125	0.0
4.99999999999999	4.889379e-09	0.999968006772729	3.97875e-10	0.999995560568819	0.007738208844737	1.3948536203e-05	0.995026179382881	1e-15	1.000000000000144	0.0
5.499999999999988	1.8635651e-08	0.999920877148269	1.838206e-09	0.999986607365522	0.010761203694758	2.6531115708e-05	0.993552638562751	1e-15	1.000000000000146	1e-15
5.999999999999987	6.1517444e-08	0.999825961841921	7.23271e-09	0.999964645045541	0.014473518300338	4.7127096124e-05	0.991910322442132	1e-15	1.000000000000168	1e-15
6.499999999999985	1.79643037e-07	0.999654003914756	2.4818833e-08	0.999916820916989	0.018933997490029	7.9073224848e-05	0.990106757410178	2e-15	1.000000000000161	2e-15
6.999999999999983	4.71899817e-07	0.999370242805743	7.5663879e-08	0.9998230664693	0.024199034183577	0.000126454473644	0.988143556499844	2e-15	1.000000000000157	2e-15
7.499999999999981	1.130304218e-06	0.998939352121253	2.0800649e-07	0.999655732106087	0.030323133102966	0.000194133724882	0.986017494156913	3e-15	1.00000000000016	2e-15
7.99999999999998	2.496319646e-06	0.998331942373982	5.21957278e-07	0.999381309027326	0.037358783600099	0.000287769567799	0.983722891742191	4e-15	1.000000000000147	1e-15
8.499999999999986	5.131508219e-06	0.9975307043355	1.20775038e-06	0.998964555265276	0.0453555656716	0.000413821632148	0.981254530334662	6e-15	1.000000000000176	1e-15
8.999999999999993	9.897294351e-06	0.996534042017141	2.599273111e-06	0.998374430860397	0.054358593049654	0.000579540814154	0.978610348597702	1e-14	1.000000000000212	1e-15
9.5	1.8035747459e-05	0.995355736479733	5.241926679e-06	0.997590317438133	0.064406532097	0.000792939363227	0.975793366081406	9e-15	1.000000000000241	2e-15
10.000000000000009	3.1242171665e-05	0.994020555205824	9.970529209e-06	0.996606517396622	0.075529507189096	0.001062733872116	0.972812541701585	1e-14	1.000000000000223	3e-15
10.500000000000014	5.1721334856e-05	0.992557183167963	1.79899272e-05	0.995433329351427	0.08774719689323	0.001398253847615	0.969682571375969	1.1e-14	1.000000000000169	4e-15
11.00000000000002	8.2222012028e-05	0.990990757296045	3.0949271577e-05	0.994094055403067	0.10106735052469	0.001809310901497	0.966422883758665	1.7e-14	0.999999999999895	5e-15
11.500000000000028	0.000126048021367	0.989337283435544	5.1001202393e-05	0.992618709005876	0.115484834607256	0.002306028468204	0.963056245475727	2.1e-14	0.999999999998368	6e-15
12.000000000000036	0.000187047212441	0.987601385539861	8.0839388006e-05	0.99103635648197	0.130981202717419	0.002898637915707	0.959607394514132	3e-14	0.999999999991385	9e-15
12.500000000000044	0.000269582006623	0.985777617204885	0.000123711315243	0.989368446404734	0.147524690614225	0.003597251942083	0.956101995743616	3.9e-14	0.99999999996225	1e-14
13.00000000000005	0.000378485754337	0.983854469213038	0.0001834067713	0.987625022134162	0.165070501566337	0.004411627781271	0.952566006443367	5.7e-14	0.999999999849443	9e-15
13.500000000000057	0.000519008740224	0.981819582245741	0.000264225398216	0.985804626786738	0.18356127152458	0.00535093105515	0.949025345040919	1.19e-13	0.999999999445287	1e-14
14.000000000000064	0.000696755933313	0.979664594620252	0.000370928171062	0.983897488284226	0.202927661815006	0.006423507087731	0.945505647546283	3.3e-13	0.999999998093565	1e-14
14.500000000000073	0.000917616197083	0.97738839707247	0.000508677613278	0.981890665532915	0.223089099541778	0.007636662422417	0.942031914388183	1.085e-12	0.999999993860872	1.1e-14
15.000000000000078	0.001187680274247	0.974998146177359	0.00068297026704	0.979773481859905	0.243954722694222	0.008996456621624	0.938627977018066	3.721e-12	0.999999981409181	1e-14
15.500000000000083	0.001513143166231	0.97250805609502	0.000899562590575	0.977541738951013	0.265424587973111	0.010507505467503	0.93531587601427	1.2422e-11	0.999999946897055	1.1e-14
16.000000000000092	0.00190018679373	0.969936634969759	0.001164388797521	0.975199730095198	0.287391152530375	0.012172799552864	0.932115355627922	3.932e-11	0.999999856513371	1.6e-14
16.5000000000001	0.002354841258305	0.967303512045996	0.001483466931108	0.972759767035897	0.309740974822342	0.013993546665354	0.929043685790474	1.18243e-10	0.999999632306403	2e-14
17.000000000000107	0.002882827453455	0.964627137356562	0.001862788609009	0.97023965699284	0.332356527682693	0.015969049947828	0.926115906430639	3.39044e-10	0.9999991043677	2.2e-14
17.500000000000114	0.003489388777914	0.961924294195366	0.002308189441175	0.967659181284492	0.355117999923113	0.018096634587376	0.92334539967594	9.27365e-10	0.99999792206608	2.4e-14
18.00000000000012	0.004179122971228	0.959211577664007	0.002825200559231	0.965036969720416	0.37790499848914	0.020371632603703	0.920744519523131	2.423118e-09	0.999995399573471	2.9e-14
18.500000000000128	0.004955826005885	0.956508031541237	0.003418886901489	0.962389050740092	0.400598137046541	0.022787429103195	0.918324936712696	6.057872e-09	0.9999902645089	3.5e-14
19.00000000000013	0.005822357186119	0.953837442924813	0.004093682072151	0.959729717799362	0.423080562955367	0.025335565423056	0.916097436895673	1.4512864e-08	0.999980276659902	3.9e-14
19.500000000000146	0.006780530402369	0.951228749024867	0.004853232044641	0.957074338847678	0.445239512079801	0.028005888968493	0.914071126795627	3.3369372e-08	0.99996169263418	4e-14
20.0	0.007831031884969	0.948713734356177	0.005700258948543	0.954442731093566	0.466963916344918	0.030784527582196	0.912258477640979	7.3744878e-08	0.999928577747582	4e-14
20.5	0.008973362735551	0.946322430509276	0.006636452341751	0.951861231672812	0.487827682896912	0.033461358900444	0.911155530662593	1.56855765e-07	0.999872014047682	3.9e-14
21.0	0.010205839472942	0.94407787152005	0.007662393669054	0.949361940240786	0.507553945966781	0.035850379817621	0.911009659224803	3.21555848e-07	0.999779319784898	4.3e-14
21.5	0.011525770734895	0.941992687126222	0.008777539664655	0.946978771357082	0.526103657256	0.037905898209922	0.911698771838043	6.36189989e-07	0.999633472330866	5.5e-14
22.0	0.012929708858083	0.940069756640933	0.009980317441081	0.944741525156063	0.543457556554251	0.039630330434225	0.913070290014751	1.216346424e-06	0.999412991698115	6.9e-14
22.5	0.014413254773915	0.938307573909332	0.011268324180543	0.942670455378388	0.55960704543511	0.04106923177984	0.914961458597596	2.250159098e-06	0.999092559054204	8.5e-14
22.999999999999996	0.015969768089078	0.936708817150997	0.012638456238135	0.940774070779775	0.574550871578327	0.042294516514084	0.917216700252311	4.032533182e-06	0.998644586007732	9.6e-14
23.499999999999996	0.017587705678923	0.935288777024522	0.014086600579577	0.939051842007965	0.588296933425723	0.043382113324701	0.919699224215599	7.00902816e-06	0.998041791874014	1.06e-13
23.999999999999993	0.019247171665413	0.934079674303163	0.015606465710919	0.937501412466153	0.600866668035101	0.044391947859616	0.922296141538905	1.1828896397e-05	0.997260594158794	1.14e-13
24.499999999999993	0.020917253017697	0.933128011845759	0.017187375688309	0.936127677205585	0.612298886626085	0.04535656504024	0.924918256222262	1.9405191442e-05	0.996284823449453	1.32e-13
24.99999999999999	0.022556213238556	0.932484737564786	0.018811439544817	0.93494973636431	0.622650665255844	0.04628081754071	0.927496786987436	3.097790276e-05	0.995109020886273	1.63e-13
25.499999999999986	0.024116061762265	0.932191148289097	0.020451242912326	0.934002034122247	0.631994483434441	0.047150684415216	0.929979302174957	4.8174251316e-05	0.993740461249128	2.08e-13
25.999999999999986	0.025551334173581	0.932265701803011	0.02206967280294	0.933328080334332	0.640412458548985	0.047946279243495	0.93232639243234	7.3058974296e-05	0.992199169470378	2.63e-13
26.499999999999986	0.026829727559242	0.932697009914236	0.023623233834201	0.93296829824507	0.647989561609514	0.048653483662226	0.93450959191464	0.000108167001671	0.990515568284625	3.01e-13
26.999999999999982	0.027940657380604	0.933445960806421	0.025069062301776	0.93294638587353	0.654807801835827	0.049270272894512	0.936510271639235	0.000156511736028	0.988725963698543	3.24e-13
27.499999999999982	0.028897874255493	0.934456095933569	0.026374109763415	0.933259710404114	0.660942678910674	0.049806639729152	0.938318904089929	0.000221564453123	0.986866691096519	3.12e-13
27.99999999999998	0.029734298389599	0.93566784168888	0.027523435235696	0.933877920599435	0.666462155434484	0.050279709337777	0.939934186489016	0.00030720374137	0.984968223612612	2.94e-13
28.499999999999986	0.030490445112031	0.937030720176831	0.0285241273406	0.934750577185817	0.67142748852588	0.050707127109416	0.941361800981664	0.000417637685001	0.983050695852869	3.21e-13
28.999999999999993	0.031200718948513	0.938508972758657	0.0294025813564	0.935820671559254	0.67589481189214	0.051101752912958	0.942612869109845	0.000557305086817	0.98112202836577	3.77e-13
29.5	0.031882947529683	0.940079410228265	0.030195388609039	0.93703834313545	0.679916443012233	0.051469462030221	0.943702305071317	0.000730764630719	0.979179194203021	4.42e-13
30.000000000000007	0.032535172810321	0.941723961247754	0.030936882325388	0.938369215015774	0.683541343446618	0.051810190522421	0.944647279822922	0.000942581847065	0.977212317986962	5.02e-13
30.500000000000014	0.033140521122251	0.943421477896062	0.031648053560924	0.939794507926323	0.686814718618591	0.052121028625986	0.945465933427611	0.001197222522723	0.975210493491741	5.56e-13
31.00000000000002	0.033677491599511	0.945142982910824	0.032331167009518	0.941304047891601	0.689777161480362	0.052399615200637	0.94617637922945	0.001498958593922	0.973167693308645	6.67e-13
31.50000000000003	0.034130901824534	0.946852195616412	0.032972032362107	0.942886422793326	0.692463894618248	0.052646361228403	0.9467959712582	0.001851788819647	0.971087084618096	9.32e-13
32.000000000000036	0.034498917321083	0.948510321591043	0.033548603995581	0.944521350607545	0.694904545371713	0.052864839324206	0.947340769377517	0.002259372735337	0.968982485443017	1.582e-12
32.50000000000004	0.034793786885998	0.950082263208152	0.034041957549611	0.946177596171014	0.69712360704428	0.053060581026853	0.947825136409256	0.0027249742667	0.966876480387363	3.173e-12
33.00000000000005	0.035036881286934	0.951541336720074	0.034444951896447	0.947816661361696	0.699141441971564	0.053239141131317	0.948261430234049	0.003251410563654	0.964795658530983	7.176e-12
33.50000000000006	0.035250929410979	0.952870937735093	0.034765280643718	0.949399729686668	0.700975488697615	0.053404427414356	0.948659792248324	0.003841003552802	0.962764295806621	1.7129e-11
34.000000000000064	0.035453030344709	0.95406336651636	0.035022342137183	0.950894302260436	0.70264131032332	0.053557989610057	0.949028064669342	0.004495535692516	0.960798351126696	4.1075e-11
34.50000000000007	0.035651060584928	0.955117208788712	0.035240025094793	0.952277846335961	0.704153245912601	0.053699416686049	0.94937187271259	0.005216214657703	0.958901707203666	9.6574e-11
35.00000000000008	0.035844217358223	0.956034835514028	0.035438912513289	0.953537766890698	0.705524628956641	0.053827478960632	0.949694876250076	0.006003653272303	0.957066092591766	2.21435e-10
35.500000000000085	0.036026626843952	0.956820963468137	0.035631085627145	0.954668850700392	0.706767713314988	0.053941386049454	0.949999149733029	0.006857867378735	0.955275123385477	4.9478e-10
36.00000000000009	0.036191960198735	0.95748237012522	0.035819087317878	0.955670127354435	0.707893528331055	0.054041585709235	0.95028561457848	0.007778282916412	0.953511615375763	1.078479e-09
36.5000000000001	0.036337043976108	0.95802825939357	0.035998621069452	0.956542721744272	0.708911862376447	0.054129828285661	0.950554442329707	0.008763725775261	0.951766101092173	2.296449e-09
37.00000000000011	0.036463267871666	0.958470623403533	0.036163146919998	0.957289270406902	0.709831449922822	0.054208594853786	0.950805375486651	0.009812349534739	0.950043786527864	4.779564e-09
37.500000000000114	0.03657568677574	0.958824127648563	0.036308170219775	0.957914522189791	0.71066030691766	0.05428025763292	0.951037960811341	0.010921445068944	0.948367360872331	9.727903e-09
38.00000000000012	0.036680626770279	0.959105341149667	0.036433606826369	0.95842627832472	0.71140608799195	0.054346400564607	0.951251720898525	0.012087085881956	0.946774240820181	1.936957e-08
38.50000000000013	0.036783036824177	0.959331417342023	0.03654369584809	0.958835917945059	0.712076318039658	0.054407582319275	0.951446294850728	0.013303602617475	0.945308713583286	3.7736868e-08
39.00000000000013	0.036884728667457	0.959518531871786	0.036644985521365	0.959158112777419	0.712678429296788	0.054463576935086	0.951621566704753	0.014562947084032	0.944011391105476	7.1945266e-08
39.50000000000014	0.036984133423556	0.959680498522119	0.036743559743015	0.959409717267442	0.713219624701921	0.054513905315558	0.951777773795489	0.015854091748841	0.94290959900501	1.34242545e-07
40.00000000000015	0.037077498104446	0.95982794512294	0.0368427568888	0.959608104817441	0.713706647204499	0.05455836942191	0.951915570993264	0.017162694237752	0.942012177473006	2.45218654e-07
40.500000000000156	0.037160852358388	0.959968252114552	0.036942254320433	0.959769387607601	0.714145577038045	0.054597348881418	0.952036035430214	0.018471303352958	0.941310569822584	4.38670406e-07
41.00000000000016	0.037231815922279	0.96010615107207	0.0370387353133	0.959907003184905	0.714541733831952	0.054631765293239	0.952140608024989	0.019760353642583	0.94078556344313	7.68725594e-07
41.50000000000017	0.037290487848299	0.960244605122062	0.037127690937809	0.960031049413081	0.714899707467927	0.054662784380053	0.952230989016736	0.021010059174615	0.940416676949112	1.319983172e-06
42.00000000000018	0.03733914977118	0.960385510458595	0.037205487738579	0.960148492478044	0.715223486783579	0.054691431698222	0.952309016080105	0.022203069765365	0.940190049512545	2.221554263e-06
42.500000000000185	0.037381081375175	0.960529934224583	0.037270801196638	0.960264006675046	0.715516611742501	0.054718307661685	0.95237654813604	0.023327433024283	0.940101393933298	3.665808155e-06
43.00000000000019	0.037419154005551	0.960677924542502	0.037324878751423	0.960380938609145	0.71578229154694	0.054743515977893	0.952435373439895	0.024379108769357	0.940152905837941	5.932486099e-06
43.5000000000002	0.037454873254307	0.960828208396866	0.037370667545317	0.960501883840134	0.716023449770752	0.054766806717567	0.952487145118729	0.02536315194586	0.940345952504309	9.418619447e-06
44.00000000000021	0.037488227054391	0.960978152982869	0.037411354684205	0.960628645541091	0.716242703070277	0.054787840648256	0.952533339645968	0.026292835019737	0.940673498541303	1.4674020025e-05
44.50000000000021	0.037518259013747	0.961124172867834	0.037449071544647	0.960761753310549	0.716442314256394	0.054806441901799	0.952575232226397	0.027186465442078	0.941116475852656	2.244147578e-05
45.00000000000022	0.037543962083138	0.961262472209819	0.037484332912364	0.960900006668617	0.716624160823405	0.054822729637861	0.952613880350892	0.028062387724865	0.94164645509976	3.3699694976e-05
45.50000000000023	0.037565017431448	0.961389813483324	0.037516348456316	0.961040480973953	0.716789754226266	0.054837089365144	0.952650111938637	0.02893341087101	0.942233851245456	4.9705987626e-05
46.000000000000234	0.037582068559995	0.961504001867427	0.037543902501541	0.961179127165652	0.716940313869219	0.05485002187467	0.95268451868511	0.029802355649156	0.942857998745161	7.2034752364e-05
46.50000000000024	0.037596494729719	0.961603966040353	0.037566277955328	0.961311732962816	0.717076875297814	0.054861957730024	0.952717459532685	0.03066031411321	0.943514231215094	0.000102606896895
47.00000000000025	0.037609876733206	0.961689532624217	0.037583777587752	0.961434808487296	0.717200397418662	0.054873128108467	0.952749080398465	0.031488474345246	0.944214275900317	0.000143704997596
47.500000000000256	0.037623437807476	0.961761106472566	0.037597672644934	0.961546043298704	0.717311833501842	0.054883543476279	0.952779353144241	0.032263178069868	0.944979333436382	0.000197969379575
48.00000000000026	0.037637694042498	0.961819442003013	0.037609710256522	0.961644262451217	0.717412154281803	0.054893074511843	0.952808131743428	0.03296267853708	0.945828693282434	0.000268371208179
48.50000000000027	0.037652419214432	0.961865564188691	0.037621481399762	0.961729073836001	0.717502328716875	0.054901583138536	0.952835215685264	0.033573355812063	0.946768917089767	0.000358160597125
49.000000000000284	0.037666890297641	0.961900782194265	0.037633941431003	0.961800504450995	0.717583282855124	0.054909035798981	0.952860407435115	0.034093262086094	0.947788393748296	0.000470790641081
49.500000000000284	0.037680281653219	0.961926704797174	0.037647243406427	0.961858831299319	0.717655865363778	0.054915549053494	0.952883552910668	0.0345318216533	0.948859532352222	0.000609821429861
50.000000000000284	0.037692037275671	0.961945194421222	0.037660884865523	0.961904623951662	0.717720836611329	0.054921355438774	0.952904559625862	0.034905943565348	0.949947294416293	0.000778810887978
50.5000000000003	0.037702075721341	0.961958252802112	0.037674054866951	0.961938877548555	0.717778884484141	0.054926715642016	0.952923395604575	0.035234134620558	0.9510199427412	0.000981201726463
51.000000000000306	0.03771076063653	0.961967867323636	0.037686023384241	0.961963091835654	0.71783065707709	0.054931823613103	0.952940077720208	0.03553087256204	0.952057148549854	0.001220215110125
51.50000000000031	0.037718672959147	0.961975849276873	0.037696429038585	0.961979216320506	0.71787679387192	0.054936748091033	0.952954659354342	0.035803240062866	0.953052216957852	0.001498761244266
52.00000000000032	0.03772630727879	0.96198369018442	0.037705374646078	0.961989471917867	0.717917940042003	0.054941432785584	0.952967224608109	0.036050780575515	0.954008229663238	0.001819375104477
52.50000000000029	0.037733843002471	0.961992461574739	0.037713315074606	0.961996106699074	0.717954736364682	0.054945749230284	0.952977890525537	0.036268198190542	0.954930756887107	0.002184181726329
53.00000000000026	0.037741094944238	0.962002783696757	0.037720802807762	0.962001147126269	0.717987788841584	0.054949574225893	0.952986813694803	0.03644947221868	0.955821033213641	0.002594890846348
53.500000000000234	0.037747650845214	0.962014875855683	0.037728214418914	0.96200619594703	0.718017631539988	0.054952856391624	0.952994195056744	0.036591607146438	0.956672679754416	0.003052815735612
54.000000000000206	0.037753108467001	0.962028670055863	0.037735585954711	0.962012318677349	0.718044698221425	0.054955644454914	0.953000277094383	0.036696652937568	0.957472883778677	0.003558907001524
54.50000000000018	0.037757283291503	0.962043938457505	0.037742628716492	0.962020048894804	0.718069314304972	0.054958068718573	0.953005330805871	0.036771526180318	0.958206682304967	0.004113789723404
55.00000000000015	0.037760289458958	0.962060378553347	0.037748902989451	0.962029511371679	0.718091711434156	0.054960288189038	0.95300963399282	0.036826081483295	0.958861796816838	0.004717791451515
55.50000000000012	0.037762475061148	0.962077630173593	0.037754048199864	0.962040611851209	0.718112057547485	0.054962429853756	0.953013445672964	0.036870443398468	0.95943177622138	0.005370949528738
56.000000000000085	0.037764267045919	0.96209524723357	0.037757949324273	0.96205320445494	0.718130490153913	0.054964547783876	0.953016982836409	0.036912656618329	0.95991656227788	0.00607298784532
56.500000000000064	0.037766011861208	0.962112678129267	0.037760768463538	0.96206715758034	0.718147140742766	0.05496661851608	0.953020404958441	0.036957355918094	0.960321033737519	0.006823256235918
57.00000000000004	0.037767879215876	0.962129298521366	0.03776285163233	0.962082301321863	0.718162143807523	0.054968570990681	0.953023808815599	0.037005646058519	0.960652808721123	0.007620627981006
57.50000000000001	0.037769850844967	0.962144498344945	0.037764581756722	0.96209831663383	0.718175632293904	0.054970332992881	0.953027233064207	0.037055959399071	0.960920388917193	0.008463354270866
57.99999999999998	0.037771775976877	0.962157783751504	0.037766257554122	0.962114665750335	0.718187727659719	0.054971869222853	0.953030669635824	0.037105446561925	0.961132027363849	0.009348879702115
58.49999999999995	0.037773458793186	0.962168844285852	0.03776804032152	0.962130634803073	0.718198534029334	0.054973192198593	0.953034077859365	0.037151430065288	0.961295125930357	0.010273630077553
58.99999999999992	0.037774747339528	0.962177561284265	0.037769960907735	0.96214548134437	0.718208142063959	0.054974342972313	0.953037397822151	0.037192532168769	0.961415886116308	0.011232795103783
59.499999999999886	0.037775602786913	0.962183972708901	0.037771953176268	0.96215860866326	0.718216641435544	0.054975355423421	0.953040561007772	0.037229209605876	0.961499228687364	0.012220144112713
59.999999999999865	0.037776132286499	0.96218823142267	0.037773888634863	0.962169674458814	0.718224134938024	0.054976226896392	0.953043497865962	0.037263574283021	0.961549239504065	0.013227931288614
60.49999999999984	0.0377765715726	0.962190584536999	0.03777561083146	0.962178589109935	0.718230745295545	0.054976914598632	0.953046143099521	0.037298565118963	0.961570245537532	0.014246963452067
60.99999999999981	0.037777213857262	0.962191371931878	0.037776981090959	0.962185430670621	0.718236608854618	0.054977362939409	0.953048440123853	0.037336749629362	0.961568123792275	0.015266909308124
61.49999999999977	0.037778301976879	0.962191018153181	0.037777936786815	0.962190347837054	0.718241857248175	0.054977548987913	0.953050346044914	0.037379202023796	0.961551017675936	0.016276912673113
61.99999999999975	0.037779923628414	0.962189994315974	0.037778540481142	0.962193511358512	0.718246595356874	0.054977521268191	0.953051837457999	0.037424924952619	0.96152872716571	0.01726652346763
62.49999999999972	0.037781958200933	0.962188751326107	0.037778986368573	0.962195124768216	0.718250886750563	0.054977407783847	0.953052915940688	0.037471097678185	0.961510740721826	0.018226881556854
62.999999999999694	0.037784106943353	0.962187650920953	0.037779544293508	0.962195458023834	0.718254754954686	0.054977383029613	0.95305361130519	0.037514089679304	0.961503784330456	0.01915199107263
63.49999999999967	0.037786001804262	0.962186927061629	0.037780455817529	0.962194856432144	0.718258201406786	0.054977604638815	0.953053981054061	0.037550826431892	0.96151023766716	0.02003983267916
63.99999999999964	0.037787349118612	0.962186692368142	0.037781828277763	0.962193704416291	0.71826123234844	0.054978147423298	0.953054105253204	0.037579913332226	0.96152840093229	0.020893015180883
64.4999999999996	0.037788044506638	0.962186976352109	0.037783579907401	0.962192362978725	0.718263881560668	0.054978966773265	0.953054077113752	0.03760202275006	0.961554546430757	0.021718692513641
64.99999999999957	0.037788207102084	0.962187765851067	0.037785466350702	0.962191119301666	0.718266217308685	0.054979911365656	0.953053990914996	0.037619392676589	0.961585608887505	0.022527580563471
65.49999999999955	0.037788117839752	0.962189024033661	0.0377871786287	0.962190173945362	0.71826832963972	0.054980782323295	0.953053929455988	0.037634701249444	0.961620974092803	0.023332096283551
65.99999999999952	0.037788090022002	0.962190685598585	0.037788467018702	0.962189659992935	0.71827030382846	0.054981413904598	0.953053953246723	0.037649860315873	0.961662393200164	0.024143872847099
66.49999999999949	0.037788331965532	0.962192644940913	0.037789233093171	0.962189667298469	0.718272192620499	0.054981740075161	0.953054093711726	0.037665279304939	0.961712218638829	0.024971115776585
66.99999999999946	0.037788865815621	0.962194756741405	0.037789548764048	0.962190247695335	0.718274000466644	0.054981817470793	0.953054352231725	0.037679897656304	0.961771171559297	0.025816392339528
67.49999999999943	0.037789540245145	0.962196857319979	0.037789597089486	0.962191397485281	0.718275687436804	0.054981795306095	0.953054705164807	0.037691909008523	0.961837067230304	0.026675435724975
67.9999999999994	0.037790129112178	0.962198801127611	0.037789567726585	0.962193034746167	0.718277192099754	0.054981846656238	0.953055113021051	0.03769978879096	0.96190523902438	0.027537374058238
68.49999999999937	0.037790463969696	0.962200496118748	0.037789563069788	0.962194995794267	0.718278464672801	0.054982092011223	0.953055530889018	0.037703128915537	0.961970309389182	0.028386483468886
68.99999999999935	0.037790529895602	0.962201920493137	0.037789564342005	0.962197063834519	0.718279497117711	0.054982548062712	0.95305591754461	0.037702910799703	0.962028180538047	0.029205180811535
69.49999999999932	0.037790472236707	0.962203112829602	0.037789474586045	0.962199022739377	0.718280337771641	0.054983122183331	0.953056241941748	0.037701131190627	0.962077122196826	0.029977603763311
69.99999999999929	0.03779051072068	0.962204141166005	0.037789211984304	0.962200713901441	0.718281084201094	0.05498365254922	0.953056487612293	0.037699991768506	0.962117529114445	0.0306928973884
70.49999999999928	0.037790811203693	0.962205065492556	0.037788794688366	0.96220207180782	0.718281855904031	0.054983975111394	0.953056656273374	0.037701038356248	0.962150771973667	0.031347329684732
70.99999999999923	0.037791389969025	0.962205908188187	0.037788361087281	0.962203124978034	0.718282756053294	0.054983988952123	0.95305677050014	0.037704627463529	0.962178005536235	0.031944611314072
71.4999999999992	0.037792106554241	0.962206641477321	0.037788106872281	0.962203965521818	0.718283836137728	0.054983694433123	0.953056873009383	0.037709929730621	0.962199613602055	0.032494258474935
71.99999999999918	0.037792749037023	0.962207194706731	0.037788172327202	0.962204702493147	0.718285076343262	0.054983191420928	0.953057019033905	0.03771543730936	0.96221539786783	0.033008400935728
72.49999999999915	0.03779316132675	0.962207478122542	0.0377885476151	0.962205418860812	0.71828638901511	0.054982641365453	0.953057260194344	0.03771972878544	0.96222512127161	0.033497930773082
72.99999999999912	0.037793336605813	0.962207416286128	0.03778905843114	0.962206146606577	0.718287644240641	0.05498221006246	0.953057623204221	0.037722143807839	0.962228920951429	0.033969136243911
73.49999999999909	0.037793419137138	0.962206982083307	0.037789451262827	0.962206864562029	0.71828870862163	0.054982013334619	0.953058091717915	0.037723069686152	0.962227378504869	0.034421866705117
73.99999999999906	0.037793609974474	0.962206219911402	0.037789537390955	0.96220751514541	0.718289484076454	0.054982084306388	0.953058600601205	0.037723723409176	0.962221379491712	0.034849827050288
74.49999999999903	0.037794031163272	0.962205248883632	0.03778931298257	0.962208029243053	0.718289933617982	0.054982371145795	0.95305904820659	0.037725545206522	0.962212016820963	0.035242915663139
74.999999999999	0.037794628827734	0.962204241561533	0.037788982178991	0.962208348889847	0.718290086013799	0.054982762983809	0.953059325208523	0.037729495906801	0.962200631866164	0.035590835397927
75.49999999999898	0.037795171169726	0.962203381835184	0.037788866665739	0.96220844266486	0.718290018132144	0.054983133305217	0.953059350669615	0.037735590516822	0.962188846586861	0.035886759875743
75.99999999999896	0.037795343624852	0.962202815704445	0.037789248922664	0.962208312009795	0.718289821038022	0.05498338566962	0.953059101835217	0.037742884683473	0.962178372483198	0.036129801953832
76.49999999999892	0.037794895836194	0.962202614779373	0.037790229060666	0.962207988335791	0.71828956198223	0.054983486774488	0.953058626371508	0.037749908814928	0.962170564240217	0.036325453685845
76.99999999999889	0.03779377355738	0.962202769644713	0.037791663197575	0.962207521825245	0.718289255958593	0.054983476754183	0.953058032628268	0.037755327230087	0.962165957861258	0.036483897244399
77.49999999999886	0.037792177552057	0.962203218138201	0.037793207601639	0.962206963761767	0.71828885759094	0.054983454299675	0.953057461402296	0.037758498063591	0.962164143393214	0.036616864124506
77.99999999999883	0.037790525216046	0.962203894065787	0.037794442626972	0.962206349594571	0.718288277268833	0.054983542645975	0.953057048751266	0.037759674689551	0.962164143676708	0.036734237291662
78.4999999999988	0.037789330077925	0.962204765298771	0.037795020637747	0.962205694821586	0.718287416621923	0.054983848623422	0.953056891173709	0.037759782210535	0.96216511481048	0.036841640842242
78.99999999999879	0.037789040558835	0.962205831541841	0.037794783023288	0.962205012799766	0.718286210981438	0.054984428474001	0.95305702209295	0.037759917673014	0.962166920623073	0.036939824766988
79.49999999999875	0.037789888933429	0.962207073897808	0.037793812874807	0.962204354585686	0.718284663940731	0.054985269933342	0.953057404367019	0.0377608438912	0.962170186462149	0.037025912770918
79.99999999999872	0.037791796493481	0.96220838178091	0.037792417298312	0.962203850799222	0.718282862491277	0.054986291886579	0.953057939630192	0.037762717453779	0.962175784644375	0.037095849811549
80.4999999999987	0.037794364516119	0.962209507030928	0.037791052116955	0.962203717899538	0.718280969187505	0.054987355463306	0.953058491520443	0.03776514344663	0.962184093338393	0.037146970313483
80.99999999999866	0.037796961440526	0.962210091401958	0.037790207717433	0.962204200063604	0.718279195841484	0.054988278649986	0.953058917080036	0.0377674711389	0.962194521679653	0.037179663926418
81.49999999999864	0.037798897145493	0.962209780957535	0.037790273166879	0.96220545216418	0.718277766826039	0.054988851780649	0.953059099775098	0.037769140689457	0.962205604847517	0.037197587245254
81.99999999999861	0.037799644443899	0.962208391633616	0.037791403806976	0.962207411517634	0.718276879370768	0.054988859977848	0.953058977358032	0.037769906903859	0.962215590829355	0.037206522979025
82.49999999999858	0.037799036143173	0.962206048565391	0.03779343375528	0.962209732350991	0.718276664902412	0.054988123365138	0.953058558129831	0.037769864686547	0.962223142252684	0.037212526856149
82.99999999999855	0.037797358327081	0.962203219460532	0.03779587841055	0.962211841776844	0.718277153739755	0.054986559878438	0.953057920917395	0.037769318005216	0.962227760690283	0.037220206675887
83.49999999999852	0.037795285786427	0.962200605516739	0.037798054158741	0.962213120194066	0.718278248264438	0.054984258008796	0.953057198034561	0.037768603266765	0.962229773003058	0.037231795213126
83.9999999999985	0.037793660376023	0.962198919442858	0.037799297815328	0.962213142262373	0.718279714699981	0.054981526752264	0.95305654489151	0.037767966752707	0.962229999022898	0.037247240065342
84.49999999999848	0.037793179585875	0.962198635559558	0.037799215748866	0.96221187121365	0.718281205435714	0.054978883231619	0.953056104414584	0.037767533294411	0.962229355996706	0.037265069870525
84.99999999999845	0.037794114558544	0.962199813767045	0.037797862036395	0.962209707183489	0.718282317732634	0.054976954550232	0.953055977226342	0.037767338490436	0.962228587317733	0.037283520211427
85.49999999999842	0.037796183642714	0.9622020691263	0.037795753331027	0.962207353389733	0.718282680789237	0.05497630627256	0.953056206634661	0.037767368915818	0.962228137511802	0.037301407915595
85.9999999999984	0.037798652292531	0.962204695060569	0.037793688513852	0.962205551424409	0.718282048770462	0.054977249824346	0.95305678037281	0.037767579828417	0.962228095965944	0.037318473569182
86.49999999999837	0.037800633981711	0.962206888225774	0.037792430920632	0.962204801056032	0.718280370332327	0.054979703273843	0.953057643282458	0.037767903294812	0.962228168605672	0.037335212800009
86.99999999999834	0.037801467595825	0.962207994582698	0.037792386177834	0.962205184046746	0.71827780954253	0.054983169299098	0.953058711505396	0.037768275437098	0.96222773627976	0.037352432769991
87.49999999999831	0.03780100224522	0.96220770083467	0.03779342393155	0.962206355311947	0.718274709942167	0.054986851710978	0.953059880222327	0.037768688641889	0.962226083230432	0.037370820757598
87.99999999999828	0.037799657605981	0.96220612206065	0.03779493289438	0.962207688086302	0.71827151389407	0.054989876336412	0.953061023735742	0.037769236369028	0.962222774205747	0.037390712921919
88.49999999999825	0.03779822983369	0.962203765890181	0.037796090966488	0.962208503977793	0.718268663168751	0.05499153953933	0.953061996373654	0.037770103069611	0.962218006594188	0.03741208938745
88.99999999999822	0.037797533160617	0.9622013793123	0.037796229953994	0.96220830221002	0.718266508796029	0.054991498130046	0.95306264662566	0.037771478087943	0.96221269715723	0.037434696574547
89.4999999999982	0.037798045345257	0.962199710267599	0.037795128743408	0.96220691875784	0.718265250544481	0.054989840102518	0.953062850016703	0.037773425509604	0.962208176166384	0.037458166309938
89.99999999999817	0.037799719362675	0.962199246423991	0.037793103907903	0.962204578335132	0.718264914817897	0.05498702248791	0.953062552541069	0.037775787277275	0.96220560517077	0.037482055395238
90.49999999999814	0.037802036890149	0.962200022236723	0.037790866210445	0.962201831159572	0.71826536857142	0.054983710007084	0.953061804979985	0.037778192352813	0.96220543122157	0.037505815619194
90.99999999999811	0.037804258464149	0.962201588287637	0.037789219441051	0.962199385229766	0.718266361288674	0.054980576954005	0.953060766786084	0.037780183816481	0.962207191436192	0.037528762579343
91.49999999999808	0.037805735678685	0.962203185844684	0.037788744650165	0.96219787080601	0.718267584979096	0.05497813693032	0.953059669616155	0.037781403137234	0.962209782693073	0.037550114264018
91.99999999999805	0.037806135364436	0.962204078046236	0.037789608898332	0.96219760973088	0.718268740557018	0.054976645235195	0.953058751166524	0.037781729918411	0.962212033757033	0.037569127446723
92.49999999999801	0.037805486949947	0.962203899388306	0.037791564187901	0.962198482742664	0.718269598127127	0.054976088279755	0.953058186716631	0.037781298347362	0.962213247201106	0.037585300631298
92.99999999999798	0.037804061274068	0.962202849009198	0.037794106206272	0.962199967003964	0.718270038325903	0.054976246018283	0.953058047934781	0.037780391606746	0.962213434273	0.037598564569257
93.49999999999795	0.03780217277903	0.962201612376075	0.037796693785489	0.962201351536482	0.718270064474285	0.054976795706153	0.953058303802543	0.037779295126256	0.962213179190146	0.037609363916375
93.99999999999795	0.037800025794795	0.962201028112371	0.037798920005914	0.962202050995056	0.718269782789028	0.054977421270079	0.953058854916135	0.037778211657579	0.962213272428963	0.037618555698426
94.49999999999791	0.037797684764744	0.962201657537903	0.037800569412594	0.962201872859026	0.718269357621912	0.054977899109652	0.953059575993198	0.03777728475232	0.962214332016489	0.037627115163801
94.99999999999788	0.03779517049331	0.962203482691234	0.037801563449237	0.962201098749781	0.718268956547979	0.054978142940999	0.953060342565988	0.03777668176695	0.962216563518639	0.037635735370682
95.49999999999785	0.037792612855441	0.9622059050521	0.037801854829412	0.962200326010051	0.7182687032054	0.054978203421008	0.953061034079958	0.037776632771695	0.96221968441507	0.037644490279633
95.99999999999783	0.03779035567068	0.962208057057541	0.037801353479121	0.962200142614995	0.718268653670764	0.054978228498819	0.953061525344977	0.037777355046723	0.962222976096803	0.037652746103707
96.4999999999978	0.037788931671856	0.962209256272556	0.037799940224037	0.962200808105143	0.718268803862449	0.054978397685448	0.953061687288097	0.037778888797007	0.96222544449509	0.037659421607601
96.99999999999777	0.03778889062197	0.962209343600067	0.037797569550501	0.962202122156255	0.718269124042594	0.054978848204065	0.953061411177006	0.037780956608454	0.962226097105031	0.03766353109231
97.49999999999774	0.037790541303091	0.962208714847283	0.037794406256274	0.962203557979732	0.718269605514881	0.05497961379956	0.953060652586615	0.037782972546202	0.96222432088314	0.037664770013108
97.99999999999771	0.037793725520912	0.962208035731844	0.037790908490858	0.962204579518145	0.718270297473823	0.05498059703177	0.953059473382871	0.037784255032863	0.962220255096275	0.037663828519163
98.49999999999768	0.037797742461491	0.962207819897214	0.037787781233175	0.962204950804113	0.718271313236063	0.054981588820958	0.95305805445719	0.037784366842827	0.962214948798187	0.037662215137073
98.99999999999764	0.037801488100266	0.962208126149035	0.037785782480663	0.962204855497145	0.718272796828879	0.054982333349066	0.953056663373988	0.037783395106246	0.962210116024139	0.037661619146134
99.49999999999761	0.037803787950238	0.962208551654666	0.037785444552668	0.962204761009152	0.718274859990798	0.054982616087612	0.953055581836363	0.037781983414789	0.962207496982878	0.037663111202948


==> data_siam_mu0.2_NE8_mc100_NC10_measurements.dat <==
                time                        vAdag{1}vA{2}_re                        vAdag{1}vA{2}_im                   vAdag{1}vF{2}vA{3}_re                   vAdag{1}vF{2}vA{3}_im                        vA{1}vAdag{2}_re                        vA{1}vAdag{2}_im                   vA{1}vF{2}vAdag{3}_re                   vA{1}vF{2}vAdag{3}_im                               vN{10}_re                               vN{10}_im                               vN{11}_re                               vN{11}_im                               vN{16}_re                               vN{16}_im                               vN{17}_re                               vN{17}_im                                vN{1}_re                                vN{1}_im                                vN{2}_re                                vN{2}_im                                vN{3}_re                                vN{3}_im                                    Norm
                       0.000000000000000                      -0.000325084516697                       0.010142476624706                      -0.000000004692932                      -0.000000241829861                      -0.000325085087460                      -0.010142478253112                      -0.000000004783087                       0.000000241509685                       0.000000002844740                       0.000000000188130                       1.000000004014129                       0.000000001780011                       0.000000000061841                      -0.000000000286928                       1.000000004042422                       0.000000002362949                       0.999897007206024                       0.000000002375012                       0.000102980655310                      -0.000000000341627                       1.000000004759368                       0.000000002089336                       1.000000003995546
                       1.000000000000000                      -0.114058585010758                       0.144589200643262                       0.000098849096639                      -0.001899760052232                      -0.114058584694524                      -0.144589205194741                       0.000098838102098                       0.001899758302255                       0.000000016412281                       0.000000004157730                       1.000000077660501                       0.000000023100168                      -0.000000000071759                      -0.000000001623194                       1.000000080233360                       0.000000029750882                       0.962353976247027                       0.000000008083968                       0.035333824827241                       0.000000004616782                       0.999903170916579                       0.000000026103279                       1.000000079801177
                       2.000000000000001                      -0.230477519109306                       0.078408706450568                       0.001202383106520                      -0.009002522109791                      -0.230477535286829                      -0.078408716754418                       0.001202360274527                       0.009002520947855                       0.000008935476511                       0.000000009367436                       0.999999936284506                       0.000000032335907                      -0.000000002946955                       0.000000002940597                       0.999999933997925                       0.000000036819408                       0.913114429167030                       0.000000007791042                       0.065656335587107                       0.000000011602989                       0.999008034030726                       0.000000041554695                       0.999999933253631
                       2.999999999999997                      -0.205518282732427                       0.000743429440207                       0.004269931674336                      -0.014689952482961                      -0.205518334451838                      -0.000743387923041                       0.004269971369095                       0.014689993364610                       0.000295180709547                       0.000000014263971                       0.999998889895583                      -0.000000022379731                       0.000000024238533                      -0.000000007145288                       0.999999363926017                      -0.000000018571734                       0.902708313083530                      -0.000000012279153                       0.048098995065552                      -0.000000004964499                       0.997189796375721                      -0.000000002401912                       0.999999369263185
                       3.999999999999994                      -0.179654341172711                       0.009724070102005                       0.008233367840239                      -0.015008373985031                      -0.179654310231748                      -0.009723983422298                       0.008233448493944                       0.015008326372474                       0.002533731774558                      -0.000000017861713                       0.999988126565006                      -0.000000030465628                       0.000002643434632                       0.000000006690795                       0.999997751189783                      -0.000000039699484                       0.904702831854286                       0.000000001570143                       0.036898003077823                      -0.000000055046315                       0.995575718718347                      -0.000000110438555                       0.999997771926819
                       4.999999999999990                      -0.190091737358840                       0.005072960571300                       0.010842448639216                      -0.013474337091339                      -0.190091575102263                      -0.005072979751445                       0.010842366757843                       0.013474260105582                       0.009104043930212                      -0.000000034741324                       0.999923762575705                      -0.000000062901190                       0.000051673256910                       0.000000009669860                       0.999995415514559                      -0.000000064922748                       0.903073073965324                      -0.000000047919247                       0.041181456603242                      -0.000000010430810                       0.994725324728209                      -0.000000160211281                       0.999995518042076
                       5.999999999999987                      -0.178409382204850                      -0.006973931991576                       0.011503445417199                      -0.011670994717527                      -0.178409330091133                       0.006973761280058                       0.011503369266159                       0.011671091821391                       0.016323513307207                      -0.000000003815810                       0.999704009565184                      -0.000000166873904                       0.000454883162980                       0.000000003732325                       0.999988078335877                      -0.000000076610611                       0.906648120928358                      -0.000000138650156                       0.036545630924907                      -0.000000024601481                       0.994365046044637                      -0.000000202848023                       0.999989744635903
                       6.999999999999983                      -0.173630104681052                       0.001363029553174                       0.011144619829316                      -0.009582250290260                      -0.173630233316030                      -0.001363117558194                       0.011144761593946                       0.009582094750358                       0.015056477732710                       0.000000152995653                       0.999273882897552                      -0.000000121954530                       0.002181328274033                      -0.000000045594589                       0.999961501880804                      -0.000000061824584                       0.909868812500791                      -0.000000282002468                       0.034463441525455                      -0.000000165795917                       0.994348442146140                      -0.000000164609936                       0.999975098494462
                       7.999999999999980                      -0.178121912201336                      -0.002733696568716                       0.010271350256579                      -0.008224305307196                      -0.178122069052038                       0.002733886509139                       0.010270961115708                       0.008222557892219                       0.006976459450394                       0.000000219433281                       0.998759451175794                       0.000000033802143                       0.006254551753353                      -0.000000301219417                       0.999878457951598                      -0.000000077235686                       0.911257548115688                      -0.000000919330574                       0.036155725454919                      -0.000000497324343                       0.994544492843501                      -0.000000808919845                       0.999945343860364
                       8.999999999999993                      -0.170443099206127                      -0.005448057729790                       0.009050092366282                      -0.007373632820868                      -0.170442865290598                       0.005449013096544                       0.009048249222975                       0.007371900129636                       0.003941924621715                       0.000000892311816                       0.998352394848287                       0.000000694350170                       0.011119483401235                      -0.000000314530744                       0.999682949789426                      -0.000000102711429                       0.914887877116038                      -0.000001717718612                       0.033199246326838                      -0.000000748194685                       0.994772718902025                      -0.000001969405841                       0.999901970865515
                      10.000000000000007                      -0.170221744293952                       0.000404226052380                       0.007810204698041                      -0.006696815502359                      -0.170220446618664                      -0.000404172718990                       0.007806621998470                       0.006695331596249                       0.006132691788604                       0.000000950786925                       0.998055895432651                       0.000002633756398                       0.012065643370054                       0.000000550786757                       0.999326765850019                      -0.000000460115887                       0.917041947463474                      -0.000001866632393                       0.032964822595662                      -0.000000315171154                       0.995009753006705                      -0.000006303318239                       0.999830304985755
                      11.000000000000021                      -0.171846155879158                      -0.002667387670784                       0.006653036503072                      -0.006535084080661                      -0.171846964469710                       0.002665378053648                       0.006647933248674                       0.006534061188479                       0.005287434905162                      -0.000001620740940                       0.997789372181485                       0.000000456692771                       0.007442187900670                       0.000001765383079                       0.998875001145972                      -0.000002136796533                       0.918458189891251                      -0.000001483277328                       0.033543933279174                       0.000000144863038                       0.995228721807408                      -0.000011502867795                       0.999735281067748
                      12.000000000000036                      -0.166883566961530                      -0.001672551775588                       0.005591502289151                      -0.006574062266709                      -0.166887184770481                       0.001671359653851                       0.005587622683005                       0.006574815320370                       0.003034106228373                      -0.000004318193553                       0.997565932237915                      -0.000006413436416                       0.003006983010724                       0.000002279933826                       0.998467351786108                      -0.000000793922698                       0.920853107394699                       0.000003742164636                       0.031652040191838                      -0.000001017107523                       0.995383697492642                      -0.000009401729996                       0.999631210079266
                      13.000000000000050                      -0.168561100529839                       0.002248144520264                       0.004730710797836                      -0.006717658604936                      -0.168559292793781                      -0.002249668332445                       0.004730693558156                       0.006719214996935                       0.003347581500024                      -0.000006848962033                       0.997411485452741                      -0.000003910557282                       0.003604086297622                       0.000003556497926                       0.998167420734072                       0.000006746553968                       0.921703549962540                       0.000012380369607                       0.032195810526342                      -0.000003329103019                       0.995504256131195                       0.000001672445885                       0.999525733121530
                      14.000000000000064                      -0.168886028089787                       0.000067625827059                       0.004067428533897                      -0.007123639945383                      -0.168880019521427                      -0.000079203940048                       0.004070838488822                       0.007126493751985                       0.003454203358229                      -0.000004196922229                       0.997280186297881                       0.000004241462591                       0.005408562808506                       0.000002631728965                       0.997919218363649                       0.000018411591734                       0.922415723215700                       0.000018875966702                       0.032296050227200                      -0.000005921871140                       0.995580690403333                       0.000016915007864                       0.999425444801597
                      15.000000000000078                      -0.166145786159404                       0.002416138964636                       0.003593614261557                      -0.007524009115475                      -0.166146463050077                      -0.002433435584831                       0.003599173757805                       0.007527235902872                       0.002503719718484                       0.000000116089494                       0.997139930164491                       0.000014698794747                       0.004098853133869                       0.000001317087456                       0.997663368480767                       0.000027557624489                       0.923420834277394                       0.000024475608358                       0.031262482665267                      -0.000010365638958                       0.995587877650944                       0.000029319528954                       0.999321580646012
                      16.000000000000092                      -0.168544994545328                       0.004549133650775                       0.003327891328375                      -0.007949600959608                      -0.168544837427378                      -0.004561577710367                       0.003335526973079                       0.007950570612434                       0.002397568192639                      -0.000003661342733                       0.996998917578222                       0.000015463978921                       0.002543340907981                       0.000000629554726                       0.997418805976600                       0.000029041167304                       0.923137229142348                       0.000028250332572                       0.032125581850398                      -0.000013440979120                       0.995514703756034                       0.000036161321058                       0.999182762573742
                      17.000000000000107                      -0.168200918529033                       0.002997780316719                       0.003229343131399                      -0.008455855875383                      -0.168193133719922                      -0.003011571349754                       0.003234090286177                       0.008449737911387                       0.002561305741181                      -0.000005162980549                       0.996928681727496                       0.000009882979355                       0.003271969123347                      -0.000004036919711                       0.997284371643788                       0.000017989594589                       0.923141568942686                       0.000025337710018                       0.031998941584463                      -0.000007206681816                       0.995458202382156                       0.000035558485528                       0.999111204477735
                      18.000000000000121                      -0.167140601875064                       0.005496932049241                       0.003283430343472                      -0.008842572685228                      -0.167136060145273                      -0.005508661768945                       0.003279755688778                       0.008837501484376                       0.002338521217957                      -0.000001740008871                       0.996852258806777                       0.000010995496482                       0.003655276485772                      -0.000008860858976                       0.997155870928659                       0.000005939982275                       0.923099391886089                       0.000017534533799                       0.031618763353793                       0.000004657390419                       0.995385421259515                       0.000030368695181                       0.999053370493405
                      19.000000000000135                      -0.169560306115736                       0.006083664031978                       0.003467309341824                      -0.009208981617271                      -0.169555340751996                      -0.006089143054096                       0.003461221711495                       0.009210919614837                       0.002216346845360                      -0.000000866187352                       0.996761070500075                       0.000015926098743                       0.002673379137692                       0.000001217238331                       0.997015370456911                       0.000005197083178                       0.922191585654395                       0.000015308739121                       0.032519504854836                       0.000007181088643                       0.995279307459999                       0.000024360399121                       0.998976079803422
                      20.000000000000149                      -0.168851835924637                       0.004949689457890                       0.003726905468891                      -0.009548409671012                      -0.168844871643293                      -0.004961208016081                       0.003725853648634                       0.009553914342449                       0.002319612692495                      -0.000000518101939                       0.996640425170588                       0.000009560909544                       0.002509045144700                       0.000012133954003                       0.996878931082929                      -0.000002862830906                       0.921698062651469                       0.000006811152455                       0.032273683040069                       0.000002385124686                       0.995095500294845                       0.000014565216275                       0.998856452530174
                      21.000000000000163                      -0.168888988344699                       0.006916948645243                       0.004057135464146                      -0.009746435376156                      -0.168897030735062                      -0.006925895096722                       0.004061237932750                       0.009747209682702                       0.002441269133609                      -0.000001996954064                       0.996580089769875                       0.000005687908831                       0.003038747431540                       0.000009448646846                       0.996801113603331                      -0.000010577386708                       0.921079672411877                       0.000001951720856                       0.032322741416280                       0.000001495948203                       0.994972573030150                       0.000013289349627                       0.998814484202811
                      22.000000000000178                      -0.170787999168284                       0.006315252485769                       0.004429613283849                      -0.009916461686877                      -0.170793266960383                      -0.006311844435270                       0.004429435184794                       0.009908293373834                       0.002359390520099                      -0.000003166057077                       0.996509946107182                       0.000008596354373                       0.002734745279789                       0.000002862487106                       0.996703006214537                      -0.000002703952643                       0.920060514199516                       0.000008468869575                       0.033053938611516                       0.000003360169474                       0.994837853854478                       0.000023866746026                       0.998759680131640
                      23.000000000000192                      -0.169856319555985                       0.005567038134186                       0.004799835071362                      -0.010004201031818                      -0.169853515333511                      -0.005569177012468                       0.004788432172202                       0.009997990000561                       0.002397486490937                      -0.000003027410735                       0.996381931207782                       0.000016137102081                       0.002345023313121                       0.000001624761756                       0.996569457114621                       0.000004410756527                       0.919533286394595                       0.000012816001892                       0.032729785198432                       0.000002949330825                       0.994627650882170                       0.000034465562395                       0.998636523156677
                      24.000000000000206                      -0.170484047774860                       0.006824561350265                       0.005157672116206                      -0.009964963706836                      -0.170483141611405                      -0.006826309835658                       0.005147848263455                       0.009970968532765                       0.002637771309316                       0.000002832149186                       0.996218867096469                       0.000017792764513                       0.002653976551684                      -0.000003484837204                       0.996419123208500                       0.000000892141261                       0.918737539494063                       0.000008885405324                       0.032986027910866                      -0.000000881786159                       0.994394679453519                       0.000026009710516                       0.998487979938334
                      25.000000000000220                      -0.171629593110044                       0.005533335519200                       0.005472639724164                      -0.009920768119823                      -0.171625048643613                      -0.005534132537451                       0.005475273484131                       0.009927302953281                       0.002559286325422                       0.000007359853664                       0.996147881244210                       0.000011923257080                       0.002684546740820                      -0.000013812814655                       0.996339141810832                       0.000001113983388                       0.917976560381175                       0.000007584127991                       0.033423869049171                      -0.000001417118066                       0.994266975837090                       0.000017103157687                       0.998437767823274
                      26.000000000000234                      -0.170627084846782                       0.005163591255053                       0.005726691346264                      -0.009813662590921                      -0.170620004430408                      -0.005171767528650                       0.005728740124872                       0.009810151885088                       0.002538707279319                       0.000000182685767                       0.996067692761663                       0.000013179167181                       0.002336813201764                      -0.000009761851906                       0.996255166266864                       0.000009373720846                       0.917702981350575                       0.000015508290985                       0.033062845178260                      -0.000001418022885                       0.994132372476630                       0.000024746756885                       0.998369940732643
                      27.000000000000249                      -0.171448302314647                       0.005747134288013                       0.005940761220804                      -0.009645834317255                      -0.171444766704311                      -0.005763221913542                       0.005933624688296                       0.009641106835523                       0.002797245776014                      -0.000002867571373                       0.995916396098993                       0.000024000145696                       0.002479726465641                       0.000004727875720                       0.996122107529796                       0.000014299331598                       0.917136594240267                       0.000023254733549                       0.033387427084564                      -0.000004353947745                       0.993941782228967                       0.000034222223714                       0.998232508844482
                      28.000000000000263                      -0.171791017079178                       0.004281660208971                       0.006086936780466                      -0.009485120289496                      -0.171790451649993                      -0.004294320112403                       0.006079695775579                       0.009488440198827                       0.002716964130339                      -0.000001033603278                       0.995842901305334                       0.000038601663684                       0.002666686055344                       0.000010584376527                       0.996054030029104                       0.000018766510952                       0.916819797569569                       0.000026455940606                       0.033531451006882                      -0.000003741584712                       0.993843795577595                       0.000038160376611                       0.998181210351471
                      29.000000000000277                      -0.170864726847624                       0.004326815151339                       0.006145630486229                      -0.009279578758082                      -0.170861856542030                      -0.004340144864963                       0.006147109418677                       0.009289769188584                       0.002644633738098                      -0.000004347650095                       0.995807020685031                       0.000044320895086                       0.002390309099925                       0.000008279981664                       0.996001213041181                       0.000027948909632                       0.916875791433030                       0.000025828989543                       0.033197476527522                       0.000004540939686                       0.993786732539594                       0.000040613555516                       0.998151226459807
                      30.000000000000291                      -0.171641795693619                       0.004413882550586                       0.006152969023759                      -0.009083493079991                      -0.171651560669168                      -0.004425112628488                       0.006156707378886                       0.009090237822642                       0.002831698378170                      -0.000008999588843                       0.995716197863887                       0.000031719201949                       0.002375157070660                       0.000003703494813                       0.995900326901332                       0.000030194441344                       0.916667598309400                       0.000026631489370                       0.033498093107719                       0.000008209692914                       0.993695282169348                       0.000037755372357                       0.998058433621975
                      31.000000000000306                      -0.171310785834689                       0.003173777088874                       0.006101387368159                      -0.008926676344109                      -0.171310672585997                      -0.003171303424957                       0.006102288821666                       0.008926310935145                       0.002735035466574                      -0.000004754938803                       0.995623164830453                       0.000012939185601                       0.002594787748405                      -0.000000412367117                       0.995799264996779                       0.000015708279917                       0.916758541761943                       0.000024568290260                       0.033384032912166                      -0.000001060530796                       0.993613611976668                       0.000026263620547                       0.997968947978789
                      32.000000000000320                      -0.170587278058029                       0.003616709501318                       0.005991851839911                      -0.008753773425520                      -0.170577562071720                      -0.003626903739960                       0.005987891812470                       0.008747858379729                       0.002652870300510                       0.000003141136692                       0.995594683794319                      -0.000001797484290                       0.002425995711358                      -0.000001870918746                       0.995742456486674                       0.000011188691726                       0.917055439718669                       0.000019571676455                       0.033123724906955                      -0.000007331581962                       0.993601877633754                       0.000019115177188                       0.997938991682099
                      33.000000000000263                      -0.171217676760251                       0.003428062569429                       0.005843795279011                      -0.008632178185160                      -0.171217370617696                      -0.003439964829033                       0.005832715439127                       0.008624375889486                       0.002755766814424                      -0.000003336668950                       0.995547518744145                      -0.000013109215050                       0.002316252779933                      -0.000003314909341                       0.995704201502006                       0.000012044357708                       0.917149529253696                       0.000007756291426                       0.033367123620946                      -0.000011557499078                       0.993593877171691                       0.000009488696185                       0.997895843852773
                      34.000000000000206                      -0.170489527657830                       0.002654656464944                       0.005663237505194                      -0.008565556155218                      -0.170489378491692                      -0.002657255213287                       0.005647804159056                       0.008560372186276                       0.002631808832196                      -0.000010729358153                       0.995474725203512                      -0.000010413656283                       0.002497853633192                      -0.000008301114761                       0.995637516852652                       0.000008152723090                       0.917523120957880                       0.000003807537572                       0.033089993664520                      -0.000010559542959                       0.993558213640581                       0.000001907183935                       0.997824558029638
                      35.000000000000149                      -0.170094350224137                       0.003385605249101                       0.005477962977898                      -0.008503246904968                      -0.170088186469463                      -0.003391309617451                       0.005460677041413                       0.008500708685447                       0.002569707836960                      -0.000005536596037                       0.995466860775590                       0.000002853912745                       0.002429523385506                      -0.000009134004405                       0.995593046816278                       0.000009857524123                       0.917901310956729                       0.000013028612692                       0.032934924288637                      -0.000003764519412                       0.993587168981140                       0.000010368697843                       0.997811593708829
                      36.000000000000092                      -0.170549856629617                       0.003070991552564                       0.005297370985990                      -0.008495238949477                      -0.170545551442536                      -0.003083093217178                       0.005285182435608                       0.008503851313509                       0.002625040428519                       0.000002077765770                       0.995453972048562                       0.000006122271881                       0.002297945356176                      -0.000007985438946                       0.995574899602514                       0.000010865014652                       0.918125869281398                       0.000016470373480                       0.033116669638582                       0.000002262063035                       0.993625189138596                       0.000013805938206                       0.997809055611004
                      37.000000000000036                      -0.169702130143743                       0.002832023243196                       0.005116827445621                      -0.008509242685954                      -0.169711319277110                      -0.002844232455684                       0.005118920644086                       0.008528374037419                       0.002522451838378                       0.000003101552093                       0.995399517103670                       0.000002309086603                       0.002400109295604                      -0.000010378008799                       0.995527607945147                       0.000003590218164                       0.918547377749422                       0.000013796335890                       0.032820817749393                       0.000004268963846                       0.993599319383569                       0.000009696934983                       0.997755909245204
                      37.999999999999979                      -0.169689903401412                       0.003664526900974                       0.004941455555827                      -0.008535938224278                      -0.169701395363034                      -0.003649245655926                       0.004954548784767                       0.008541449282106                       0.002492022513951                      -0.000000386427566                       0.995388953804751                      -0.000005841261003                       0.002382667658725                      -0.000006437118873                       0.995484098634096                      -0.000007322253143                       0.918788009306425                       0.000009575184259                       0.032820972362344                      -0.000001165654450                       0.993593065245044                       0.000011171880672                       0.997723426037040
                      38.999999999999922                      -0.169983644258844                       0.003292771998589                       0.004806780229912                      -0.008632188995503                      -0.169956692766347                      -0.003279896688828                       0.004801199326392                       0.008619242682925                       0.002493803073114                      -0.000004567860343                       0.995386018084297                      -0.000019373223441                       0.002278678755158                       0.000011811642190                       0.995454943685730                      -0.000006602823776                       0.918936731171368                       0.000008642932557                       0.032921874350131                       0.000004033256202                       0.993602779035149                       0.000021997915583                       0.997704809137215
                      39.999999999999865                      -0.169236087794129                       0.003479875784114                       0.004712018871963                      -0.008726833263358                      -0.169219346043119                      -0.003499007354144                       0.004684985488297                       0.008723394917843                       0.002399686788338                      -0.000009675398606                       0.995291094636286                      -0.000015340872573                       0.002343928514901                       0.000010066377399                       0.995391612522902                       0.000002335765314                       0.919195934923333                       0.000006104525079                       0.032652434535873                       0.000019156309373                       0.993546654234106                       0.000026421506328                       0.997629415595922
                      40.999999999999808                      -0.169561851941673                       0.004200492626852                       0.004650689497989                      -0.008803136165756                      -0.169560940395353                      -0.004204561729159                       0.004623018482133                       0.008819327939082                       0.002392820037382                      -0.000011018549021                       0.995203714300396                       0.000003848903618                       0.002354784063884                      -0.000004751939432                       0.995320206754315                      -0.000003612734362                       0.919199636409991                       0.000007697768895                       0.032776813746628                       0.000023088636763                       0.993487150943448                       0.000024144444856                       0.997562439675364
                      41.999999999999751                      -0.169682136745535                       0.003804701753019                       0.004608232754281                      -0.008907327065233                      -0.169668415476144                      -0.003813752009579                       0.004594090319643                       0.008945367786622                       0.002379711896377                       0.000001566354649                       0.995178272641111                      -0.000005232083993                       0.002256385115013                      -0.000011669468961                       0.995267058339546                      -0.000025798582327                       0.919194943594245                      -0.000002663263657                       0.032809781627915                       0.000020679174987                       0.993450035199754                       0.000008688787657                       0.997526913096752
                      42.999999999999694                      -0.169159987468055                       0.004274312707024                       0.004603790306908                      -0.009007013666171                      -0.169173752348540                      -0.004300000717278                       0.004608360130763                       0.009057500109920                       0.002343908593280                       0.000013633690390                       0.995118719272122                      -0.000007104582970                       0.002279034867071                      -0.000014817933477                       0.995195407758457                      -0.000018272000645                       0.919229295882051                       0.000002619420272                       0.032620277314270                       0.000011888590590                       0.993365982938442                       0.000014731510656                       0.997452250445017
                      43.999999999999638                      -0.169725741352828                       0.004733839699349                       0.004642392346891                      -0.009085681297959                      -0.169746447381504                      -0.004730947334163                       0.004664487673931                       0.009138432410125                       0.002385793838881                       0.000014692295115                       0.995020943555083                       0.000003537846275                       0.002311046195085                      -0.000014750478663                       0.995098218526799                      -0.000006495837592                       0.918986546906979                       0.000017636331102                       0.032841271425826                      -0.000002662359147                       0.993250818432075                       0.000026227027699                       0.997346566588437
                      44.999999999999581                      -0.169692178230324                       0.004326684608286                       0.004688472416057                      -0.009175989100103                      -0.169687082105099                      -0.004334443593791                       0.004736434940743                       0.009209303819947                       0.002377341101104                       0.000016278622548                       0.994949361421652                       0.000036662468917                       0.002238845342357                      -0.000009570868755                       0.994994234204613                       0.000006787563105                       0.918791586231053                       0.000033849056415                       0.032820892836543                      -0.000006135321732                       0.993140643691864                       0.000051480121403                       0.997250913120256
                      45.999999999999524                      -0.169442306625083                       0.004892859996538                       0.004767817491134                      -0.009253316116362                      -0.169451146809986                      -0.004909312723360                       0.004812198750036                       0.009243161118025                       0.002374932845717                       0.000020267085681                       0.994839688463991                       0.000061785098053                       0.002253709603573                      -0.000003557822616                       0.994857320781496                       0.000026633107388                       0.918567985073820                       0.000041015654699                       0.032714627756429                      -0.000004573970873                       0.992997846022969                       0.000068106224362                       0.997124634383775
                      46.999999999999467                      -0.170099395323830                       0.004998778081290                       0.004887594181529                      -0.009311724445786                      -0.170096609262911                      -0.004999540927114                       0.004893556784983                       0.009275770588041                       0.002419370197458                       0.000013430870804                       0.994688348767029                       0.000054573639233                       0.002309272237642                       0.000001107696458                       0.994707942258848                       0.000039217298880                       0.918139632780432                       0.000042422328989                       0.032942320458896                      -0.000000868237126                       0.992841303373707                       0.000067450497592                       0.996977006946215
                      47.999999999999410                      -0.169921023733939                       0.004609383482187                       0.005013997787680                      -0.009351166391784                      -0.169918807291398                      -0.004613101121268                       0.004981017354053                       0.009316272375865                       0.002398030310975                      -0.000010850447815                       0.994566390291290                       0.000028707682149                       0.002254495005945                       0.000003557524153                       0.994601933871664                       0.000027585215237                       0.917862974959035                       0.000031914201170                       0.032868050097489                       0.000005402752695                       0.992717527664946                       0.000053432071728                       0.996863214071217
                      48.999999999999353                      -0.169918155533891                       0.005098279090401                       0.005151249258791                      -0.009334570238104                      -0.169913507971015                      -0.005099645216302                       0.005088470701516                       0.009329714245305                       0.002434381852523                      -0.000029782473796                       0.994469634595837                       0.000033964335473                       0.002233748965768                       0.000009364427544                       0.994497350329688                       0.000019325979409                       0.917557099296951                       0.000040162430951                       0.032871730167540                       0.000007097992191                       0.992600153208716                       0.000046394360266                       0.996759088348659
                      49.999999999999297                      -0.170475829826414                       0.004840410976821                       0.005254474509572                      -0.009292761536006                      -0.170474166828535                      -0.004853271382995                       0.005207689158705                       0.009328575370992                       0.002497545996664                      -0.000027711796723                       0.994355949346926                       0.000051863692203                       0.002292205469111                       0.000016039206933                       0.994363431194145                       0.000022817913069                       0.917155807025672                       0.000050276394852                       0.033090217549126                       0.000013160057291                       0.992471609108090                       0.000042116401733                       0.996635441362457
                      50.999999999999240                      -0.170158100793481                       0.004523942047532                       0.005312181191551                      -0.009257741293630                      -0.170155781051499                      -0.004528327791995                       0.005308147756989                       0.009301206595030                       0.002494979805454                      -0.000018366901551                       0.994248762547613                       0.000049593555381                       0.002260761313096                       0.000015601442735                       0.994266088400673                       0.000033323761217                       0.916945006766979                       0.000054396103226                       0.032971351307460                       0.000017954616191                       0.992357939959033                       0.000042726847022                       0.996522865961880
                      51.999999999999183                      -0.170318811318518                       0.004865853590613                       0.005374109919673                      -0.009220261805839                      -0.170312689997068                      -0.004877146068416                       0.005389428089422                       0.009240019182117                       0.002548886707399                      -0.000027595913113                       0.994181328704644                       0.000040727692867                       0.002217740191002                       0.000014553982777                       0.994223616891487                       0.000035649921893                       0.916698206285862                       0.000055383275173                       0.033027304055094                       0.000018630752888                       0.992282811216568                       0.000052331439583                       0.996460297735020
                      52.999999999999126                      -0.170664140390556                       0.004378940175896                       0.005435087265871                      -0.009169433336790                      -0.170656114812206                      -0.004390362579133                       0.005444420609551                       0.009190718810061                       0.002565925935196                      -0.000037926567173                       0.994094076025355                       0.000045495363342                       0.002259449622826                       0.000018158534970                       0.994105285592101                       0.000040946601645                       0.916451059891215                       0.000057085912218                       0.033156604229569                       0.000016564674719                       0.992171677533690                       0.000057795134761                       0.996372683901315
                      53.999999999999069                      -0.170248485824057                       0.004184421132352                       0.005455859248536                      -0.009104176881501                      -0.170245970413490                      -0.004221891748373                       0.005473216678338                       0.009131601672562                       0.002533489880481                      -0.000019729494909                       0.994028853632829                       0.000066861783025                       0.002258395757386                       0.000024887062413                       0.994006321666511                       0.000068880207883                       0.916410851095000                       0.000074658749888                       0.033019909057873                       0.000023855077172                       0.992075751148823                       0.000080706375879                       0.996295006118901
                      54.999999999999012                      -0.170468986982912                       0.004391255124617                       0.005458785722964                      -0.009047505472156                      -0.170492234115905                      -0.004422770900958                       0.005480474089799                       0.009053411822927                       0.002570751406330                      -0.000000299402205                       0.993985789504002                       0.000081525460874                       0.002226912345957                       0.000015449535829                       0.993989970705675                       0.000076445716300                       0.916300386358678                       0.000092899357289                       0.033116217527997                       0.000022313457841                       0.992028765751916                       0.000093978148636                       0.996248803847560
                      55.999999999998956                      -0.170566242835886                       0.003851346005375                       0.005453860999122                      -0.009021510165560                      -0.170579046737693                      -0.003848914697752                       0.005451798140397                       0.009005796973816                       0.002535391666603                       0.000022947644698                       0.993927925977794                       0.000073580988500                       0.002277766482098                      -0.000003771527286                       0.993937878121413                       0.000067837836796                       0.916266246307959                       0.000088980199107                       0.033128442143010                       0.000019275515400                       0.991989232939819                       0.000086326135240                       0.996195808078298
                      56.999999999998899                      -0.170143101779632                       0.003864177617116                       0.005432148050332                      -0.008973162684655                      -0.170122506657463                      -0.003854262717488                       0.005412971210698                       0.008972508495736                       0.002478004887296                       0.000033005247772                       0.993834425646732                       0.000068925143523                       0.002288346751063                      -0.000011591098114                       0.993815175227232                       0.000091903952725                       0.916360495874099                       0.000092663684793                       0.032954923147683                       0.000019060319547                       0.991898790973537                       0.000085372688979                       0.996095222625130
                      57.999999999998842                      -0.170378199092724                       0.003952252195337                       0.005394984287810                      -0.008921562878348                      -0.170342504922811                      -0.003971488509869                       0.005386454216580                       0.008931684718658                       0.002518119256169                       0.000015210067150                       0.993726726039018                       0.000106342655416                       0.002241718731454                      -0.000009669967930                       0.993728348761424                       0.000132927070335                       0.916343493295219                       0.000118245994546                       0.033058821288167                       0.000021237807151                       0.991778124837638                       0.000110004291848                       0.995979268643392
                      58.999999999998785                      -0.170227089433205                       0.003499604912148                       0.005334794517999                      -0.008891057063323                      -0.170191391126942                      -0.003534640418655                       0.005346116592532                       0.008889312562837                       0.002480313273368                       0.000011091240900                       0.993638969724413                       0.000142365394614                       0.002245344428495                      -0.000004727785759                       0.993667034134422                       0.000148058354119                       0.916427605412050                       0.000126045936798                       0.033028743832476                       0.000026318114852                       0.991680569183822                       0.000122511455744                       0.995887218756914
                      59.999999999998728                      -0.169876138962517                       0.003705756627404                       0.005263115040820                      -0.008864450264847                      -0.169846406721169                      -0.003759544941070                       0.005272172705412                       0.008837025137433                       0.002429735070442                       0.000011898436459                       0.993551703761159                       0.000155939634026                       0.002220132063815                       0.000005032688268                       0.993554464062063                       0.000154229513457                       0.916581690199393                       0.000122608254988                       0.032906301981567                       0.000039638151626                       0.991596770093344                       0.000122944871269                       0.995797773081449
                      60.999999999998671                      -0.170107591112895                       0.003724713827625                       0.005207088685725                      -0.008848096613735                      -0.170099895533656                      -0.003777357844005                       0.005179263470955                       0.008810923498762                       0.002463915344547                       0.000008133611955                       0.993493565182482                       0.000172624106009                       0.002172105328742                       0.000017059336551                       0.993481987834650                       0.000164278039096                       0.916642486390007                       0.000129302059901                       0.032985222769863                       0.000046133803355                       0.991562776146874                       0.000128428955413                       0.995733588108053
                      61.999999999998614                      -0.169814411350889                       0.003448340638247                       0.005138758881266                      -0.008827970593084                      -0.169804246820967                      -0.003491511148762                       0.005086443589544                       0.008817656645489                       0.002398597025923                       0.000005890249660                       0.993415485401493                       0.000167059220884                       0.002201906127482                       0.000022204099346                       0.993423550291164                       0.000158267125882                       0.916769693805542                       0.000132624595499                       0.032866973433259                       0.000039735303280                       0.991522628870137                       0.000122621490621                       0.995655998071621
                      62.999999999998558                      -0.169607791916706                       0.003824494488706                       0.005051412260389                      -0.008824036095696                      -0.169599459700675                      -0.003885345921439                       0.005007666358409                       0.008838390675161                       0.002332950292315                       0.000018182705197                       0.993330718683484                       0.000141980136801                       0.002199092688482                       0.000017611857768                       0.993336429352100                       0.000155231235184                       0.916899082877644                       0.000129130445677                       0.032782406842523                       0.000028408263866                       0.991464143418608                       0.000129352319525                       0.995577802856433
                      63.999999999998501                      -0.169841874080905                       0.003781989366977                       0.004988726785586                      -0.008842872719120                      -0.169859461824596                      -0.003851885574578                       0.004962347993075                       0.008883538761039                       0.002377959695609                       0.000025854089110                       0.993264952130415                       0.000120282676223                       0.002143060703147                       0.000008697074544                       0.993264298916806                       0.000173851067083                       0.916946864562013                       0.000144646502711                       0.032856919802302                       0.000012128584417                       0.991418034056906                       0.000145031170528                       0.995521668533513
                      64.999999999998451                      -0.169503184112781                       0.003699556911784                       0.004940683730310                      -0.008864668788659                      -0.169523592943346                      -0.003752086670090                       0.004943784945849                       0.008921046582935                       0.002391872025596                       0.000025554877538                       0.993197838758663                       0.000127617604378                       0.002157965405295                      -0.000000923554381                       0.993200245873155                       0.000185776620765                       0.917037748317232                       0.000154853717904                       0.032735764529222                      -0.000002755653734                       0.991360088051007                       0.000148043097129                       0.995447652008401
                      65.999999999998394                      -0.169497440637348                       0.004130409319249                       0.004899143544484                      -0.008875805413941                      -0.169501771732705                      -0.004178133298803                       0.004929497862747                       0.008916399434259                       0.002368334008821                       0.000030393957018                       0.993116523637634                       0.000141478760813                       0.002181007504756                       0.000005907076273                       0.993110290228561                       0.000179832098958                       0.917035155589840                       0.000158852667480                       0.032744308736389                      -0.000011509035483                       0.991281126740393                       0.000143307061600                       0.995351424876299
                      66.999999999998337                      -0.169720063341648                       0.004016683420422                       0.004852685736965                      -0.008915524350672                      -0.169712030215215                      -0.004055223158802                       0.004886116041619                       0.008919428597014                       0.002368081982995                       0.000024036931237                       0.993056652090906                       0.000123002302538                       0.002142917277483                       0.000024634390245                       0.993057689217427                       0.000159581474787                       0.916995247801777                       0.000140235724662                       0.032836200603261                      -0.000009099114151                       0.991243022452386                       0.000126884213992                       0.995299302264543
                      67.999999999998280                      -0.169427497943147                       0.004043255851869                       0.004825401403270                      -0.008975832719231                      -0.169398903143282                      -0.004090812128408                       0.004846262229296                       0.008962637982606                       0.002357978940496                       0.000007521012886                       0.993004500699253                       0.000123429503757                       0.002146856775613                       0.000033866338845                       0.993009976971589                       0.000156872877414                       0.917015338917511                       0.000128522765316                       0.032722187160847                       0.000008441736526                       0.991208253668546                       0.000132790266061                       0.995255143919980
                      68.999999999998224                      -0.169549315930135                       0.004391498794584                       0.004840265314221                      -0.009032074743075                      -0.169544664242248                      -0.004480628046331                       0.004847671221232                       0.009009867909632                       0.002342813548615                       0.000002573058150                       0.992950855127861                       0.000155351802192                       0.002192010286184                       0.000021378356400                       0.992907638477527                       0.000169553084086                       0.916911406979251                       0.000136527167726                       0.032770854940291                       0.000021102406716                       0.991124821189679                       0.000166182758422                       0.995179250777046
                      69.999999999998167                      -0.169676503335385                       0.004239744185832                       0.004871206383246                      -0.009074577804610                      -0.169711252366129                      -0.004292172838701                       0.004851511048071                       0.009042685341645                       0.002322880121033                      -0.000006343475349                       0.992870920296478                       0.000146682239844                       0.002172703513484                       0.000009734622562                       0.992799772049789                       0.000143133594321                       0.916771556660371                       0.000123925628580                       0.032834092443012                       0.000009652783298                       0.991010003796336                       0.000160804854310                       0.995079123835954
                      70.999999999998110                      -0.169482016113260                       0.004381466345095                       0.004901642584447                      -0.009094938733265                      -0.169467293022916                      -0.004406284697608                       0.004856665104159                       0.009085797283637                       0.002342576944586                      -0.000013352955812                       0.992775931496780                       0.000140796676807                       0.002134243647233                       0.000008235321282                       0.992728602863240                       0.000147548754730                       0.916673320950145                       0.000128482488621                       0.032765055173331                       0.000006888729792                       0.990915344383063                       0.000169033026793                       0.994994608706327
                      71.999999999998053                      -0.169730381838385                       0.004563863552992                       0.004938071748516                      -0.009107634096351                      -0.169701076580431                      -0.004649651493778                       0.004884705552141                       0.009128512294169                       0.002377238302352                      -0.000013965392883                       0.992676165520548                       0.000151363182846                       0.002152346768370                      -0.000000597603637                       0.992626511879683                       0.000163387546454                       0.916446136704842                       0.000142302128760                       0.032859605445393                       0.000024505880612                       0.990792712189302                       0.000179168077788                       0.994890796835231
                      72.999999999997996                      -0.169750151206786                       0.004332491003718                       0.004965889364072                      -0.009116818863395                      -0.169788427734702                      -0.004428516479316                       0.004933046801502                       0.009178080584050                       0.002351646952386                      -0.000001675582396                       0.992623278889810                       0.000159743943007                       0.002166154368264                       0.000012289541835                       0.992547865802534                       0.000160259460066                       0.916291582569263                       0.000154701184896                       0.032884443154767                       0.000013918208341                       0.990698794833555                       0.000171954155077                       0.994817482342597
                      73.999999999997939                      -0.169631300010023                       0.004519950130071                       0.004978947460490                      -0.009135101119424                      -0.169657352920894                      -0.004560688307384                       0.005003777340082                       0.009199232154039                       0.002385842722393                       0.000007682646758                       0.992585154309620                       0.000163665434387                       0.002155289587439                       0.000041057104053                       0.992527701401550                       0.000155497741446                       0.916197726647060                       0.000174804167241                       0.032860080468752                      -0.000014448079668                       0.990646167671109                       0.000179480182810                       0.994780156442622
                      74.999999999997883                      -0.169932090342920                       0.004544204947716                       0.005013599740816                      -0.009172293708929                      -0.169915826317731                      -0.004610157248932                       0.005077304482130                       0.009174041531830                       0.002441498045252                       0.000002494746451                       0.992528558801327                       0.000148671495520                       0.002164807255424                       0.000034458270852                       0.992499062165835                       0.000141667285756                       0.916015976272639                       0.000154064293837                       0.032976942811637                      -0.000015426170080                       0.990585559862574                       0.000184544962951                       0.994746883563939
                      75.999999999997826                      -0.169867164898416                       0.004311005049158                       0.005076837001856                      -0.009190007939594                      -0.169900829719128                      -0.004380939198532                       0.005103542777794                       0.009151090089430                       0.002400139446939                      -0.000001458476949                       0.992486629313531                       0.000146445376488                       0.002177966453303                       0.000006338709221                       0.992456369219564                       0.000129699445931                       0.915927640950108                       0.000125504538302                       0.032956144397590                      -0.000010330658586                       0.990532504122734                       0.000182323023258                       0.994719735950748
                      76.999999999997769                      -0.169832168781913                       0.004491751183297                       0.005133416440035                      -0.009164485411660                      -0.169860942922104                      -0.004497960708217                       0.005127343581708                       0.009146074564383                       0.002433581853773                      -0.000002822244558                       0.992433677378788                       0.000131730768431                       0.002156047001967                      -0.000004733290900                       0.992420402325627                       0.000098273303281                       0.915849635552709                       0.000096358096280                       0.032942719452260                      -0.000012313424555                       0.990488597420831                       0.000154357712252                       0.994681159600546
                      77.999999999997712                      -0.170066792880988                       0.004385389578381                       0.005171820286396                      -0.009138287341801                      -0.170061956865775                      -0.004372529566414                       0.005163768957299                       0.009134494148215                       0.002521084200458                      -0.000002342562464                       0.992338736715993                       0.000082181238568                       0.002138110871263                      -0.000013541071396                       0.992357931397714                       0.000061335702014                       0.915689028894802                       0.000048333294922                       0.033037434384088                       0.000009581524239                       0.990418045845232                       0.000095609718026                       0.994607186095515
                      78.999999999997655                      -0.169914478851611                       0.004214791745783                       0.005203704536640                      -0.009114776851117                      -0.169906622532798                      -0.004178417196254                       0.005191963978046                       0.009110366178663                       0.002472952100989                      -0.000009315626846                       0.992226000184500                       0.000029824207442                       0.002156526789775                      -0.000021819798408                       0.992260755266997                       0.000015184264186                       0.915598397577448                      -0.000005903119744                       0.032985870125582                       0.000023439306358                       0.990313187595243                       0.000037426755723                       0.994507254399583
                      79.999999999997598                      -0.169951484351721                       0.004343238476283                       0.005227633709996                      -0.009063981672683                      -0.169910076751643                      -0.004313776185446                       0.005216982458218                       0.009062426887559                       0.002447881965317                      -0.000007559613461                       0.992160694058952                       0.000005175803284                       0.002174111398345                      -0.000005026366790                       0.992179235772686                      -0.000014182073360                       0.915518941756817                      -0.000027690135255                       0.032987216279589                       0.000020649313763                       0.990204914633375                       0.000012178079094                       0.994418222347946
                      80.999999999997542                      -0.170080081177767                       0.004118913814881                       0.005221538584031                      -0.009011710734791                      -0.170043212450851                      -0.004128993713166                       0.005208862634991                       0.009005422862784                       0.002478120132992                       0.000005268728972                       0.992096642221569                       0.000016392804990                       0.002176566771730                       0.000008694747359                       0.992107053914858                      -0.000021617683357                       0.915425109678284                      -0.000029631626538                       0.033032466190535                       0.000020290932090                       0.990108348525577                       0.000007361022918                       0.994336751466079
                      81.999999999997485                      -0.169856903136862                       0.004011104081071                       0.005191864804160                      -0.008981394545629                      -0.169851016101486                      -0.004032864970678                       0.005175338844692                       0.008982207197859                       0.002422640982426                       0.000002159257012                       0.991999191028776                       0.000028304960484                       0.002172457676245                       0.000010104800774                       0.992000378673889                      -0.000006171874668                       0.915402747250144                      -0.000022349137046                       0.032963772634148                       0.000005284626461                       0.990020658936765                       0.000015022696214                       0.994249338171362
                      82.999999999997428                      -0.169903868104378                       0.004100212036888                       0.005164597249660                      -0.008963962628997                      -0.169908074839097                      -0.004129923527432                       0.005162927531836                       0.008975545121368                       0.002389703345002                      -0.000005910909164                       0.991922173358247                       0.000030435807410                       0.002177909644048                       0.000008253358913                       0.991916706147504                       0.000025869497802                       0.915380844396632                       0.000009803001656                       0.032992945617585                      -0.000006114255658                       0.989947749664601                       0.000050873981766                       0.994165365102938
                      83.999999999997371                      -0.169900270092803                       0.003885664213942                       0.005128248942456                      -0.008948340502161                      -0.169927701113680                      -0.003927785706804                       0.005158970374466                       0.008954707572556                       0.002429533118400                       0.000011066268281                       0.991856124703849                       0.000040536033824                       0.002183665334851                      -0.000005041196003                       0.991857822894860                       0.000055344193327                       0.915371932685769                       0.000044325202465                       0.033002417696948                      -0.000004498160762                       0.989871216577164                       0.000088605925108                       0.994082286178999
                      84.999999999997314                      -0.169698558466121                       0.003934346444165                       0.005080955810314                      -0.008944835889828                      -0.169730449550272                      -0.003939786364429                       0.005128598187948                       0.008924249311383                       0.002429460005545                       0.000017458264109                       0.991721844866384                       0.000062480052557                       0.002166583129455                      -0.000021387580390                       0.991747102195205                       0.000083432186188                       0.915379087516013                       0.000073197777751                       0.032923585184910                      -0.000009076597771                       0.989762775657888                       0.000102849900342                       0.993959453258442
                      85.999999999997257                      -0.169834357759663                       0.003984922386506                       0.005053069492455                      -0.008952513217495                      -0.169806379543312                      -0.003996359354315                       0.005083855365582                       0.008901559820447                       0.002396805314713                       0.000005603392626                       0.991633566401030                       0.000104547392033                       0.002155125873537                      -0.000021492347435                       0.991674570036168                       0.000108621045752                       0.915411120739599                       0.000091071021857                       0.032943358689202                      -0.000002561693844                       0.989721973302372                       0.000116005557898                       0.993897410962410
                      86.999999999997200                      -0.169759635668680                       0.003776747140220                       0.005029252682667                      -0.008965025164091                      -0.169746140038853                      -0.003848555711785                       0.005018266214133                       0.008900348497063                       0.002388336718035                      -0.000000180929104                       0.991580135646038                       0.000098961008438                       0.002156440004884                      -0.000020253733145                       0.991623362637006                       0.000083410075305                       0.915480977710444                       0.000080670844699                       0.032897889555403                       0.000007591715233                       0.989695769379937                       0.000098821557468                       0.993851788689565
                      87.999999999997144                      -0.169578357799376                       0.003902565016101                       0.005016559479625                      -0.008978578875812                      -0.169628650090423                      -0.003941102839970                       0.004963844762401                       0.008917297365074                       0.002399930057970                       0.000013616313529                       0.991498444209249                       0.000077585290817                       0.002132112647284                      -0.000023666957688                       0.991514220505101                       0.000063299594581                       0.915517794420337                       0.000096283115608                       0.032836490615184                       0.000003150072868                       0.989623420051393                       0.000093850773822                       0.993763940889339
                      88.999999999997087                      -0.169695298928855                       0.003927368481606                       0.005010918953581                      -0.008977278313872                      -0.169691547250986                      -0.003908707485351                       0.004944686016822                       0.008941008887253                       0.002370342942343                       0.000022937664211                       0.991446735335735                       0.000062474897625                       0.002134917327807                      -0.000019505812322                       0.991435131784338                       0.000042569833003                       0.915536669874226                       0.000095199306177                       0.032869003768464                      -0.000008318315390                       0.989565488096710                       0.000074352783591                       0.993700646968908
                      89.999999999997030                      -0.169552356464844                       0.003818475640498                       0.004986546505595                      -0.008957427308497                      -0.169507050266383                      -0.003834633393249                       0.004922610576422                       0.008950079019964                       0.002329309962420                      -0.000003584775497                       0.991406454390102                       0.000037120504238                       0.002167597127757                      -0.000027881618674                       0.991429891765922                       0.000011975212018                       0.915612918782875                       0.000039558839602                       0.032803971602979                      -0.000006287675612                       0.989516247796681                       0.000027630667058                       0.993656662054698
                      90.999999999996973                      -0.169460929102194                       0.004025911994784                       0.004941754521558                      -0.008948570766834                      -0.169469598377078                      -0.004040301362877                       0.004883423607089                       0.008972065588054                       0.002382689639093                      -0.000024246341746                       0.991347516523803                      -0.000011295239024                       0.002141709524467                      -0.000040689315730                       0.991391640308720                      -0.000015317486050                       0.915634858062062                      -0.000006976731967                       0.032778366542821                      -0.000015642343941                       0.989452455294283                      -0.000005941371044                       0.993601168034600
                      91.999999999996916                      -0.169563809771243                       0.004012253033271                       0.004911413333214                      -0.008966399323881                      -0.169554695594582                      -0.003978395380547                       0.004884158278086                       0.009004095171831                       0.002389177368005                      -0.000003162470839                       0.991292337054708                      -0.000049729318986                       0.002121229670001                      -0.000037758494331                       0.991293030073121                      -0.000024482668977                       0.915597503410781                      -0.000014624595740                       0.032812014773183                      -0.000022450518399                       0.989383271631517                      -0.000012974212880                       0.993531955547983
                      92.999999999996859                      -0.169407380494412                       0.004006579812889                       0.004894264848365                      -0.008982088911942                      -0.169366717084443                      -0.003992083600362                       0.004896525617948                       0.009014115682752                       0.002323632008095                       0.000013520856120                       0.991258117122838                      -0.000075938240083                       0.002159585945602                      -0.000029177410050                       0.991234434171493                      -0.000062823352043                       0.915612599258148                      -0.000047514207102                       0.032744219236848                       0.000004394866469                       0.989331242334680                      -0.000031272755984                       0.993479417019734
                      93.999999999996803                      -0.169422307207270                       0.004201328559077                       0.004879677672875                      -0.008985943637193                      -0.169418487380641                      -0.004196139913933                       0.004905298596879                       0.009012085575485                       0.002367371001229                       0.000000719303176                       0.991221955173913                      -0.000090737062105                       0.002158872665659                      -0.000025201930044                       0.991206777371324                      -0.000077833119711                       0.915588864846909                      -0.000092271913538                       0.032753184764695                       0.000019379355862                       0.989304513715076                      -0.000061209191964                       0.993440986321496
                      94.999999999996746                      -0.169471497487256                       0.004147117480104                       0.004865017719824                      -0.009015328642023                      -0.169492469382429                      -0.004112819914292                       0.004897265584760                       0.009018716172102                       0.002394076772628                       0.000000774049944                       0.991152793653608                      -0.000080469191594                       0.002120361454434                      -0.000017888245502                       0.991134020769502                      -0.000078114916407                       0.915521705424050                      -0.000111704767144                       0.032785707131630                       0.000012050255927                       0.989269253721632                      -0.000070474610078                       0.993387766084450
                      95.999999999996689                      -0.169325338147150                       0.004242670028074                       0.004881327710116                      -0.009050940751201                      -0.169341932814684                      -0.004191069675281                       0.004899728144606                       0.009034949769105                       0.002318187695047                       0.000008363987151                       0.991091570497303                      -0.000064484890559                       0.002131939696205                      -0.000004173377734                       0.991067670113971                      -0.000103954295097                       0.915460531019661                      -0.000102377560522                       0.032744767990203                       0.000008229336107                       0.989212138231949                      -0.000060377895859                       0.993328250480404
                      96.999999999996632                      -0.169459481288178                       0.004401237593218                       0.004917837736094                      -0.009064879797892                      -0.169454504746884                      -0.004346916986988                       0.004922345837646                       0.009040770670322                       0.002338804784778                      -0.000002980933898                       0.991043182115705                      -0.000069145390854                       0.002144363106570                      -0.000000176606093                       0.991042439247864                      -0.000127090730240                       0.915333595092085                      -0.000113850558440                       0.032791320669456                      -0.000002127871929                       0.989141642863145                      -0.000066790980178                       0.993274279522441
                      97.999999999996575                      -0.169490277932432                       0.004279295755123                       0.004944801110554                      -0.009060978022593                      -0.169481974413209                      -0.004248481344234                       0.004940215584300                       0.009040316298497                       0.002402360209110                      -0.000018308985484                       0.990998943856019                      -0.000066481622976                       0.002124562797085                      -0.000008421302975                       0.991010156938854                      -0.000104680589441                       0.915218139940532                      -0.000130276271856                       0.032795383742993                      -0.000008047067605                       0.989089461524531                      -0.000084282048078                       0.993235133241970
                      98.999999999996518                      -0.169381301631563                       0.004395854053395                       0.004959978899087                      -0.009057254918270                      -0.169390090373648                      -0.004384148921856                       0.004953051209376                       0.009042085013386                       0.002379203337146                      -0.000012930137672                       0.990953163457155                      -0.000041478050122                       0.002157518258834                       0.000010127981479                       0.990969449536445                      -0.000055463146641                       0.915121906405649                      -0.000104102187132                       0.032753883702988                      -0.000005334059431                       0.989048273112012                      -0.000059102736036                       0.993197610072146


==> data_siam_mu0.2_NE8_mc100_NC6_measurements.dat <==
                time                        vAdag{1}vA{2}_re                        vAdag{1}vA{2}_im                   vAdag{1}vF{2}vA{3}_re                   vAdag{1}vF{2}vA{3}_im                        vA{1}vAdag{2}_re                        vA{1}vAdag{2}_im                   vA{1}vF{2}vAdag{3}_re                   vA{1}vF{2}vAdag{3}_im                               vN{10}_re                               vN{10}_im                               vN{11}_re                               vN{11}_im                               vN{16}_re                               vN{16}_im                               vN{17}_re                               vN{17}_im                                vN{1}_re                                vN{1}_im                                vN{2}_re                                vN{2}_im                                vN{3}_re                                vN{3}_im                                    Norm
                       0.000000000000000                      -0.000325080436639                       0.010142475202986                      -0.000000001864504                      -0.000000240234411                      -0.000325080635872                      -0.010142476931299                      -0.000000002012997                       0.000000240050164                       0.000000001665140                       0.000000000046865                       1.000000002189898                       0.000000000017923                       0.000000000245555                       0.000000000072179                       0.999999999668670                       0.000000000240527                       0.999897002401285                       0.000000000822447                       0.000102982137281                       0.000000000004504                       1.000000000015465                       0.000000000458980                       0.999999999546800
                       1.000000000000000                      -0.114058615602582                       0.144589234939373                       0.000098804848720                      -0.001899732017446                      -0.114058662960600                      -0.144589188132554                       0.000098817478789                       0.001899720236768                       0.000000015838097                      -0.000000002549878                       1.000000148320461                      -0.000000025098977                       0.000000008165968                       0.000000007912142                       1.000000151487797                      -0.000000020550099                       0.962353968386034                      -0.000000026962250                       0.035333834672014                      -0.000000023800203                       0.999903255003380                      -0.000000009042545                       1.000000147530689
                       2.000000000000001                      -0.230477527467025                       0.078408707290635                       0.001202299823157                      -0.009002516274198                      -0.230477495826871                      -0.078408612643789                       0.001202306949219                       0.009002533147633                       0.000008907870847                      -0.000000008598651                       0.999999956101871                      -0.000000023695644                       0.000000003829856                       0.000000003623033                       0.999999953120841                      -0.000000033391652                       0.913114414103947                      -0.000000026477560                       0.065656322773509                      -0.000000045794772                       0.999008081661206                      -0.000000031775075                       0.999999949193341
                       2.999999999999997                      -0.205518281120555                       0.000743448194740                       0.004269801888175                      -0.014690001074684                      -0.205518186577630                      -0.000743465122733                       0.004269866059678                       0.014690001527421                       0.000295132712866                      -0.000000002323540                       0.999998935491030                      -0.000000080616440                       0.000000032618240                       0.000000002654803                       0.999999353590080                      -0.000000097283658                       0.902708261560352                      -0.000000112721301                       0.048099013503238                      -0.000000053827289                       0.997189803618894                      -0.000000082857217                       0.999999344359134
                       3.999999999999994                      -0.179654301762099                       0.009724054124446                       0.008233278085541                      -0.015008568412524                      -0.179654378765614                      -0.009724147925803                       0.008233340582731                       0.015008426033233                       0.002533673380538                      -0.000000005995087                       0.999988140450809                      -0.000000079321314                       0.000002632764963                       0.000000020615725                       0.999997659796673                      -0.000000101682547                       0.904702682148430                      -0.000000159169098                       0.036897999959588                      -0.000000033894821                       0.995575654476484                      -0.000000088438861                       0.999997668598192
                       4.999999999999990                      -0.190091780616572                       0.005073084754331                       0.010842533651429                      -0.013474752294024                      -0.190091850308835                      -0.005072892738502                       0.010842426908252                       0.013474394144809                       0.009103944618072                      -0.000000061466490                       0.999923801697732                      -0.000000102449375                       0.000051684927672                      -0.000000009257099                       0.999995283057516                      -0.000000103914667                       0.903072928192920                      -0.000000215005757                       0.041181441245031                      -0.000000071834105                       0.994725184161907                      -0.000000051237982                       0.999995382327984
                       5.999999999999987                      -0.178409594391727                      -0.006974040993811                       0.011503884465032                      -0.011671214238482                      -0.178409423513503                       0.006974129777615                       0.011503350765265                       0.011671093727757                       0.016323292935771                      -0.000000112349156                       0.999704057572493                      -0.000000330737674                       0.000454911847095                      -0.000000034421871                       0.999988060250640                      -0.000000244120440                       0.906648154586844                      -0.000000304304205                       0.036545542904290                      -0.000000116790811                       0.994364867679085                      -0.000000282947645                       0.999989733369816
                       6.999999999999983                      -0.173630003538700                       0.001362994766255                       0.011144911855527                      -0.009581875463499                      -0.173630074542510                      -0.001362930285275                       0.011144703531569                       0.009582417277435                       0.015056398236314                      -0.000000290407343                       0.999274909000770                      -0.000000359176754                       0.002181791082242                      -0.000000095899295                       0.999962452230860                      -0.000000282018278                       0.909869472642024                      -0.000000484114183                       0.034463274244300                      -0.000000122360305                       0.994348993443106                      -0.000000340165566                       0.999976133095045
                       7.999999999999980                      -0.178122685399191                      -0.002733076981674                       0.010271211964736                      -0.008223451090992                      -0.178122528705934                       0.002733799926907                       0.010272096803341                       0.008224178499995                       0.006976212463830                      -0.000001497519387                       0.998765654176635                       0.000000222284450                       0.006257619490929                      -0.000000233556621                       0.999884398365473                       0.000000249934435                       0.911260596502674                      -0.000001139168673                       0.036155758372056                      -0.000000065443460                       0.994548416898185                       0.000001214707675                       0.999951532018248
                       8.999999999999993                      -0.170444918021366                      -0.005449152953121                       0.009049704806872                      -0.007372362645908                      -0.170444001895086                       0.005449527279509                       0.009050863362833                       0.007373612622868                       0.003945747256951                      -0.000002006468708                       0.998368225640916                       0.000000958526915                       0.011129030845451                      -0.000000610176238                       0.999697112431066                       0.000001506659172                       0.914896160644681                      -0.000001705815963                       0.033199570443016                       0.000000711632865                       0.994783741853427                       0.000003837288636                       0.999916726253848
                      10.000000000000007                      -0.170221707057062                       0.000403614048965                       0.007808951418488                      -0.006695153999588                      -0.170222363469234                      -0.000403379738268                       0.007811307332619                       0.006696605702064                       0.006140834864263                      -0.000001666096434                       0.998082402482892                       0.000000227045500                       0.012082079520175                      -0.000001806218575                       0.999350492773204                       0.000002900200976                       0.917057998079209                      -0.000002728359426                       0.032966772423711                       0.000002038413875                       0.995031478687708                       0.000006557234692                       0.999855529698328
                      11.000000000000021                      -0.171846999992060                      -0.002663691177295                       0.006651496752907                      -0.006533603163137                      -0.171849180113535                       0.002667186505603                       0.006654089850290                       0.006533845527620                       0.005294650574023                      -0.000001312474699                       0.997813654872537                       0.000000060905903                       0.007455930149263                      -0.000003156585346                       0.998905407852497                       0.000003126538750                       0.918479348959360                      -0.000006084187045                       0.033548395334829                       0.000002606224826                       0.995260056853280                       0.000007957397678                       0.999767946073638
                      12.000000000000036                      -0.166886238076593                      -0.001667154625194                       0.005591049090719                      -0.006573930892705                      -0.166886615401330                       0.001674838043735                       0.005592270051542                       0.006573295453932                       0.003039406016332                      -0.000000672700431                       0.997576548298600                       0.000002479633360                       0.003009325618217                      -0.000004285780894                       0.998494544009850                       0.000002583497284                       0.920870996339846                      -0.000010436893114                       0.031654662222715                       0.000001809675708                       0.995415336071351                       0.000007910658340                       0.999660388619512
                      13.000000000000050                      -0.168559810496944                       0.002257250493882                       0.004733670374897                      -0.006717949810050                      -0.168558546372900                      -0.002251695838983                       0.004733961756783                       0.006717736910502                       0.003346514577062                       0.000002135683755                       0.997417091172250                       0.000002562723180                       0.003609202822673                      -0.000006214209018                       0.998184553057707                       0.000001962908073                       0.921711149023802                      -0.000013157022844                       0.032196460331960                       0.000001788879919                       0.995526295669276                       0.000007088430583                       0.999546785220806
                      14.000000000000064                      -0.168892537265942                       0.000084453287141                       0.004071629543464                      -0.007124692201506                      -0.168894647857395                      -0.000076905016633                       0.004071389536348                       0.007122949999163                       0.003444961658851                       0.000001731084490                       0.997296830438674                      -0.000000979420282                       0.005429676291874                      -0.000005940893046                       0.997930853457038                      -0.000002317710008                       0.922420062229192                      -0.000016412073934                       0.032300527267348                       0.000002193801121                       0.995601035179297                       0.000001703202045                       0.999450848346857
                      15.000000000000078                      -0.166170463450784                       0.002417377746194                       0.003599650909310                      -0.007528095481542                      -0.166170002653483                      -0.002405130465178                       0.003594994490142                       0.007524858051863                       0.002503557230642                      -0.000000263371882                       0.997186509320031                      -0.000005021781761                       0.004126856486557                      -0.000004693948486                       0.997689588534427                      -0.000006538594797                       0.923441781066383                      -0.000019830770133                       0.031265492213539                       0.000004153590668                       0.995634813951490                      -0.000004969313155                       0.999372110646884
                      16.000000000000092                      -0.168553147882225                       0.004517862628988                       0.003337558850317                      -0.007954333220393                      -0.168551985737840                      -0.004511007723637                       0.003328666073184                       0.007955054550295                       0.002409956269685                       0.000001454404027                       0.997120989138680                      -0.000000058228176                       0.002566239246430                      -0.000003368425122                       0.997506074723927                       0.000000686102287                       0.923230749001096                      -0.000017037838245                       0.032114371445108                       0.000007515447587                       0.995647616471543                      -0.000005666618314                       0.999310112847547
                      17.000000000000107                      -0.168151950740457                       0.003000668979193                       0.003237556291522                      -0.008455459089567                      -0.168157523764814                      -0.002994785181845                       0.003233140132055                       0.008460679669437                       0.002573223251781                       0.000005340987253                       0.997082923468813                       0.000002750781061                       0.003303570501644                      -0.000000498115588                       0.997401915928047                       0.000010439487363                       0.923267495712537                      -0.000007963927371                       0.031978538803177                       0.000008100523932                       0.995631547636284                      -0.000002081238900                       0.999270635276825
                      18.000000000000121                      -0.167116617175511                       0.005582276034895                       0.003288700307327                      -0.008845118078600                      -0.167117686113741                      -0.005571198575002                       0.003290146003798                       0.008845576808612                       0.002356911941875                       0.000007383659858                       0.997045939273258                      -0.000001896688311                       0.003688976263576                       0.000000543165593                       0.997322486697452                       0.000010521225526                       0.923239920727500                      -0.000003800076165                       0.031621676252085                       0.000005453429971                       0.995599820523020                      -0.000003838576093                       0.999255175062875
                      19.000000000000135                      -0.169632222528488                       0.006166945943269                       0.003476717753922                      -0.009214844464953                      -0.169625773817786                      -0.006162439022144                       0.003473247466194                       0.009212872991078                       0.002241216280881                       0.000007905951670                       0.997003723695707                      -0.000003788374394                       0.002694737544500                      -0.000001948659378                       0.997221596598645                       0.000003637610108                       0.922332587361106                      -0.000008024944817                       0.032560133225141                       0.000005656800083                       0.995531188524410                      -0.000012725308615                       0.999221969909848
                      20.000000000000149                      -0.168952234033851                       0.004955860119456                       0.003738895213750                      -0.009555842465954                      -0.168953874605520                      -0.004952448670432                       0.003733398203357                       0.009558360557018                       0.002336165075828                       0.000008199667439                       0.996953425407438                      -0.000007658499006                       0.002538993000242                      -0.000003191060679                       0.997137443751628                      -0.000003933413100                       0.921884428612003                      -0.000012322466683                       0.032324306116906                       0.000003781984005                       0.995409238271805                      -0.000021284693932                       0.999168973489158
                      21.000000000000163                      -0.168948046148133                       0.006903762791146                       0.004067003807776                      -0.009753351205073                      -0.168945654567572                      -0.006893251959943                       0.004068638323023                       0.009758783656347                       0.002449948110717                       0.000008704632964                       0.996857157007358                      -0.000016865938451                       0.003105702800907                       0.000000620881480                       0.997042751849935                      -0.000013348214938                       0.921248510639129                      -0.000015932789947                       0.032359003539973                      -0.000001738665129                       0.995238067288040                      -0.000024813879039                       0.999089944097384
                      22.000000000000178                      -0.170868759086927                       0.006312192417200                       0.004433954138629                      -0.009921954728171                      -0.170861230780145                      -0.006307692557594                       0.004443482195585                       0.009924400333858                       0.002367205103904                       0.000009725046321                       0.996797620793978                      -0.000021862038426                       0.002796761088750                       0.000001568615791                       0.996964295886736                      -0.000020108461166                       0.920247307699612                      -0.000020431965502                       0.033098492479570                      -0.000003393319258                       0.995104737349826                      -0.000024371794568                       0.999052202446302
                      23.000000000000192                      -0.169957065121057                       0.005496698079612                       0.004800122949638                      -0.010016719476085                      -0.169955400229991                      -0.005494485994836                       0.004810251918744                       0.010012485317478                       0.002403676101250                       0.000007756399506                       0.996744488812635                      -0.000026372041832                       0.002375569791490                       0.000000445804749                       0.996884963659590                      -0.000026611957664                       0.919795714565067                      -0.000029185979567                       0.032778116080874                      -0.000004320107156                       0.994965943368283                      -0.000029416566854                       0.999009622906661
                      24.000000000000206                      -0.170513128022733                       0.006732015639013                       0.005161305462151                      -0.009983171333262                      -0.170513268585058                      -0.006724843535276                       0.005169091410519                       0.009975746081669                       0.002644614560804                       0.000004817247723                       0.996664156921606                      -0.000031162525108                       0.002723184223933                       0.000002689731125                       0.996809141577604                      -0.000027651973769                       0.919114148168789                      -0.000033074604853                       0.033007002600445                      -0.000003741277648                       0.994818842176049                      -0.000034629382645                       0.998948542165847
                      25.000000000000220                      -0.171631540997380                       0.005512124374948                       0.005482866397785                      -0.009931813232054                      -0.171629625148622                      -0.005504928445976                       0.005485399242451                       0.009923937791705                       0.002576850787528                       0.000001282353533                       0.996593233031216                      -0.000031468589432                       0.002807543620602                       0.000004033841591                       0.996737378602232                      -0.000025508518266                       0.918381290049123                      -0.000031039299789                       0.033440850230176                      -0.000004629852948                       0.994693310172102                      -0.000035516882263                       0.998896438994364
                      26.000000000000234                      -0.170660238254820                       0.005153098428014                       0.005743714371962                      -0.009811562812616                      -0.170662859738649                      -0.005144401740289                       0.005738825283842                       0.009810980943268                       0.002568619020286                      -0.000000735760737                       0.996553803444978                      -0.000034105751838                       0.002429587865769                       0.000000467006701                       0.996675733688303                      -0.000023647575567                       0.918143451392072                      -0.000032698314521                       0.033087224569413                      -0.000006718987668                       0.994598869651040                      -0.000039125647988                       0.998866554217791
                      27.000000000000249                      -0.171462437577346                       0.005749243092449                       0.005949561692550                      -0.009634207593782                      -0.171461538296683                      -0.005723436917658                       0.005945101894859                       0.009638801851519                       0.002815752204057                      -0.000001996160458                       0.996479089082046                      -0.000036690884042                       0.002544534435422                      -0.000002972790509                       0.996606254538457                      -0.000025058656547                       0.917647065779954                      -0.000034390040344                       0.033390046957140                      -0.000006723664219                       0.994488435732099                      -0.000038139482140                       0.998807017475913
                      28.000000000000263                      -0.171811395805534                       0.004336823503856                       0.006083825297474                      -0.009479607755222                      -0.171789340792390                      -0.004316564731339                       0.006081099068313                       0.009482352284782                       0.002721754316808                      -0.000000710293042                       0.996382168823391                      -0.000032427942582                       0.002778590247605                      -0.000003049810229                       0.996510895053168                      -0.000029805017876                       0.917305374349732                      -0.000038132213192                       0.033514260262249                      -0.000001263574547                       0.994365988932074                      -0.000037164559739                       0.998723201830737
                      29.000000000000277                      -0.170906241910877                       0.004379579356852                       0.006147288090122                      -0.009288627515104                      -0.170896686432863                      -0.004382732181193                       0.006144417577930                       0.009288762604533                       0.002668541223939                       0.000002861932932                       0.996325615900371                      -0.000027315447136                       0.002525040188154                      -0.000004952050065                       0.996429087538997                      -0.000027903039798                       0.917320598799721                      -0.000040836652361                       0.033177478332915                       0.000003326712848                       0.994287621305205                      -0.000038584052259                       0.998664308218120
                      30.000000000000291                      -0.171665742894015                       0.004482666254871                       0.006162698310300                      -0.009096624085621                      -0.171676291371372                      -0.004476418437489                       0.006158097081152                       0.009097245618255                       0.002858857419169                       0.000000655349802                       0.996253489434513                      -0.000032011182799                       0.002470796416213                      -0.000006813857431                       0.996347221858082                      -0.000032100405908                       0.917112574687435                      -0.000044458286801                       0.033468508297553                       0.000000264774792                       0.994229738306905                      -0.000043478824245                       0.998597365414336
                      31.000000000000306                      -0.171365178738024                       0.003293866438232                       0.006112588207012                      -0.008940791067430                      -0.171376146258428                      -0.003272611364916                       0.006110368111010                       0.008941874898704                       0.002733529382387                      -0.000008635230913                       0.996159749705162                      -0.000040307577631                       0.002697902545728                      -0.000005944061861                       0.996264031321354                      -0.000045265552895                       0.917178452634171                      -0.000050663292669                       0.033359684249246                      -0.000000588579740                       0.994169270107131                      -0.000052313364513                       0.998515732551222
                      32.000000000000320                      -0.170678058055027                       0.003722210059680                       0.006007304365698                      -0.008779013272688                      -0.170684248706758                      -0.003689817646747                       0.006006323490642                       0.008769561009466                       0.002658400027115                      -0.000007859512481                       0.996076865179763                      -0.000045160817710                       0.002563137537259                      -0.000009608258700                       0.996171149691740                      -0.000052506950581                       0.917393334267654                      -0.000054266512394                       0.033099776255174                      -0.000002679789179                       0.994115249832175                      -0.000059010135651                       0.998429799150188
                      33.000000000000263                      -0.171300321240322                       0.003542669175676                       0.005878705015710                      -0.008661650954848                      -0.171290166948085                      -0.003513709065684                       0.005865152958479                       0.008646947513663                       0.002774283839310                      -0.000001966779172                       0.996015744934545                      -0.000049442433985                       0.002425674982172                      -0.000010528021414                       0.996094037258066                      -0.000052061007581                       0.917430686287434                      -0.000056921001532                       0.033321416353134                      -0.000004287334806                       0.994090377133862                      -0.000064831085896                       0.998362532797259
                      34.000000000000206                      -0.170652668346746                       0.002798578972162                       0.005711944078389                      -0.008586653160841                      -0.170646127860463                      -0.002783738376086                       0.005696866697788                       0.008582768396773                       0.002623483481430                      -0.000006175748935                       0.995930287526556                      -0.000053499392971                       0.002588930233817                      -0.000004302629034                       0.996013139405253                      -0.000049983937887                       0.917736049303864                      -0.000058560890015                       0.033072771880984                      -0.000002281034739                       0.994053117772476                      -0.000067258887148                       0.998280359652095
                      35.000000000000149                      -0.170324781681554                       0.003404029577062                       0.005529850231957                      -0.008524808479540                      -0.170321009701659                      -0.003388374217804                       0.005525255081717                       0.008522438200814                       0.002545284669870                      -0.000012067918777                       0.995856813982242                      -0.000053270142096                       0.002547954448778                      -0.000002952430720                       0.995923515176752                      -0.000048907143215                       0.918029397990807                      -0.000059421826958                       0.032940995021882                      -0.000000719589423                       0.994019988467467                      -0.000063427610109                       0.998199530201438
                      36.000000000000092                      -0.170688642164131                       0.003000267431324                       0.005357198065236                      -0.008511579078290                      -0.170684345215679                      -0.002990991683532                       0.005353193415959                       0.008509311049356                       0.002618248024127                      -0.000010311504691                       0.995813492312804                      -0.000056062184396                       0.002398403773708                      -0.000009385875063                       0.995857022395784                      -0.000041746414954                       0.918233663701130                      -0.000061658570255                       0.033062847562170                      -0.000001160514244                       0.994018622397995                      -0.000062234042011                       0.998147282900686
                      37.000000000000036                      -0.169823520882779                       0.002798831176027                       0.005175403686348                      -0.008518034466149                      -0.169833968363833                      -0.002793386334830                       0.005173293589825                       0.008522983388777                       0.002506922091827                      -0.000005093823378                       0.995734930441271                      -0.000051032644775                       0.002481444607225                      -0.000009493168228                       0.995786068388272                      -0.000032626990735                       0.918646419495784                      -0.000053592377048                       0.032728559295743                      -0.000000735535579                       0.993990009508924                      -0.000054361763473                       0.998071840464471
                      37.999999999999979                      -0.169835186739943                       0.003546375428653                       0.005003843048213                      -0.008540336744938                      -0.169854026389506                      -0.003526441076660                       0.005005985911105                       0.008544310782828                       0.002453584363881                       0.000000630669430                       0.995657020204395                      -0.000042415647680                       0.002490016804335                      -0.000005116796012                       0.995711123620998                      -0.000035184281516                       0.918872907200682                      -0.000039831283318                       0.032728685793857                       0.000001146084259                       0.993952422452929                      -0.000038181191378                       0.997992740500900
                      38.999999999999922                      -0.169993206864076                       0.003125162100552                       0.004867716886137                      -0.008615559627141                      -0.169995938925809                      -0.003096762743195                       0.004863650055474                       0.008615884015845                       0.002460415920551                       0.000005207846951                       0.995611238515980                      -0.000041171995996                       0.002371806372248                      -0.000007219849240                       0.995641108690994                      -0.000033710870504                       0.919040683624112                      -0.000028811784495                       0.032780804672223                      -0.000002003985025                       0.993922656866393                      -0.000026751874182                       0.997927419897485
                      39.999999999999865                      -0.169203276192297                       0.003425126790781                       0.004753091602099                      -0.008681316986935                      -0.169193256010438                      -0.003410869326426                       0.004750608546491                       0.008688537855443                       0.002369106064853                      -0.000004394578806                       0.995557459118310                      -0.000050758573264                       0.002410009927636                      -0.000007246290466                       0.995569334637683                      -0.000035248132439                       0.919330163497277                      -0.000033121876612                       0.032472765652562                      -0.000001655477252                       0.993881336979509                      -0.000036892073176                       0.997858999576376
                      40.999999999999808                      -0.169575791729809                       0.004148023379603                       0.004660542311332                      -0.008761409025328                      -0.169576817602389                      -0.004137813116830                       0.004670512708568                       0.008762795922399                       0.002358018522319                      -0.000013539074486                       0.995488649439842                      -0.000070167610176                       0.002449244250465                      -0.000006679491965                       0.995501510292440                      -0.000052960057874                       0.919331564282350                      -0.000051139252229                       0.032608505837790                       0.000001820579496                       0.993838824661314                      -0.000056997553194                       0.997791848961123
                      41.999999999999751                      -0.169620808286083                       0.003749328872811                       0.004612655573712                      -0.008890521299076                      -0.169628198753487                      -0.003735267509695                       0.004621575342970                       0.008879863046690                       0.002362507525544                      -0.000004466964279                       0.995435850400453                      -0.000080306433989                       0.002371223261538                      -0.000012817192754                       0.995437364940573                      -0.000060522143259                       0.919329564295551                      -0.000060303362106                       0.032636265082694                      -0.000000154961439                       0.993796883626827                      -0.000063758795078                       0.997736788421334
                      42.999999999999694                      -0.169100553057897                       0.004335830753854                       0.004608691525734                      -0.008990950317886                      -0.169113480163846                      -0.004314716982828                       0.004607459289868                       0.008981895217743                       0.002329140669675                       0.000002124703062                       0.995379529796973                      -0.000089442242408                       0.002368788107153                      -0.000012097559242                       0.995375661474499                      -0.000063712655132                       0.919357465796536                      -0.000070001610801                       0.032461098846655                      -0.000005656384160                       0.993729653009066                      -0.000071586571318                       0.997673550085023
                      43.999999999999638                      -0.169748542448688                       0.004793038967724                       0.004635592036029                      -0.009090717424110                      -0.169761833622317                      -0.004761294245561                       0.004632797783614                       0.009087268787980                       0.002352224585676                      -0.000005008827600                       0.995302698959742                      -0.000089438556502                       0.002417139669913                      -0.000004786701016                       0.995314439523194                      -0.000064874177518                       0.919101576101983                      -0.000074692741275                       0.032713896630902                      -0.000007829016716                       0.993652361818358                      -0.000077238225762                       0.997603566795813
                      44.999999999999581                      -0.169702222816277                       0.004370856138732                       0.004695440540942                      -0.009201515525328                      -0.169709606903208                      -0.004327773052407                       0.004695780108467                       0.009201501682321                       0.002349369291377                      -0.000007763602065                       0.995259067191676                      -0.000079580238831                       0.002378209697083                      -0.000008193273684                       0.995262432553521                      -0.000070614793993                       0.918941842369869                      -0.000075297518074                       0.032700894768542                      -0.000006653565457                       0.993595573621197                      -0.000084268130283                       0.997559515541994
                      45.999999999999524                      -0.169488759691564                       0.004963828063792                       0.004782438291411                      -0.009277265964707                      -0.169477676221293                      -0.004921349888340                       0.004794697894188                       0.009269382259885                       0.002370186403252                      -0.000004292654748                       0.995225352812110                      -0.000076046046628                       0.002363944436520                      -0.000012934544748                       0.995212013026140                      -0.000075718590530                       0.918773150412828                      -0.000081940046769                       0.032621058002552                      -0.000001715271497                       0.993527539963820                      -0.000088169494695                       0.997517362144645
                      46.999999999999467                      -0.170173564493455                       0.005033920432560                       0.004903478635954                      -0.009341793106265                      -0.170163630227748                      -0.004995928601836                       0.004906065280165                       0.009320280176371                       0.002405003616394                      -0.000004891296585                       0.995156133110129                      -0.000096066953221                       0.002412894429273                      -0.000006420036821                       0.995159806223978                      -0.000094182716192                       0.918406736149036                      -0.000099191917581                       0.032875641331109                       0.000000262887545                       0.993437762430309                      -0.000097005752036                       0.997461739960755
                      47.999999999999410                      -0.169983062159101                       0.004630097999822                       0.005028125036220                      -0.009374570850402                      -0.169976695477052                      -0.004583872709355                       0.005015868543824                       0.009365667223565                       0.002378910420581                      -0.000013858784120                       0.995100825226055                      -0.000125860836454                       0.002392657634918                      -0.000004157248597                       0.995114074925272                      -0.000121553038748                       0.918200750560476                      -0.000119452393158                       0.032807653287875                       0.000001975526868                       0.993357543894554                      -0.000115522523144                       0.997416476940430
                      48.999999999999353                      -0.169976172553625                       0.005118779021583                       0.005139838172866                      -0.009369020222660                      -0.169968309246447                      -0.005074311869483                       0.005135156240275                       0.009372414389156                       0.002452261192544                      -0.000019768304077                       0.995068399789446                      -0.000138152201376                       0.002357088451611                      -0.000009508176468                       0.995066634310783                      -0.000126284099876                       0.917950546111617                      -0.000128724226227                       0.032816277623911                      -0.000002368042618                       0.993292500834164                      -0.000126132249083                       0.997373007858282
                      49.999999999999297                      -0.170512459524159                       0.004874929196349                       0.005251714563781                      -0.009378417423827                      -0.170516532513387                      -0.004834125870241                       0.005256676004621                       0.009373777591994                       0.002523420621867                      -0.000019428278549                       0.995018518435966                      -0.000132355491012                       0.002401341802727                      -0.000002684416573                       0.995011000931346                      -0.000112995598588                       0.917600973009365                      -0.000126559974763                       0.033029605059150                      -0.000010922280771                       0.993214688816199                      -0.000128737004341                       0.997316939287259
                      50.999999999999240                      -0.170213380401317                       0.004588519982496                       0.005375027768422                      -0.009365057800453                      -0.170213461135232                      -0.004540880756566                       0.005369786370605                       0.009346555472867                       0.002498560991132                      -0.000013919551822                       0.994970034181812                      -0.000120046006465                       0.002405067360980                       0.000004732475879                       0.994958426681159                      -0.000109729318516                       0.917442284744248                      -0.000120556200479                       0.032925738869570                      -0.000018302300360                       0.993139318111261                      -0.000124679340744                       0.997267756909527
                      51.999999999999183                      -0.170377754040001                       0.004909276709086                       0.005488067968015                      -0.009291545002185                      -0.170373625399809                      -0.004868552646756                       0.005459534393155                       0.009287738272210                       0.002567622095389                      -0.000011145896530                       0.994932219890317                      -0.000109765027021                       0.002363121755836                      -0.000005350229793                       0.994925672086228                      -0.000118496876506                       0.917226117769638                      -0.000120615447182                       0.033003013401130                      -0.000018904540920                       0.993087012143131                      -0.000121873739231                       0.997232302843754
                      52.999999999999126                      -0.170673828650130                       0.004469841615897                       0.005555143200521                      -0.009213677684500                      -0.170671502943046                      -0.004427672732310                       0.005533325981455                       0.009243539281578                       0.002590359307298                      -0.000014810020106                       0.994882153535523                      -0.000105044011708                       0.002409372421491                      -0.000015506637342                       0.994887598889366                      -0.000115549955084                       0.917007520813755                      -0.000115676898373                       0.033123798183716                      -0.000013997871595                       0.993031692161130                      -0.000117639415942                       0.997191460030899
                      53.999999999999069                      -0.170332852500865                       0.004360356524356                       0.005582318776436                      -0.009139490447013                      -0.170330780386470                      -0.004326413791764                       0.005587195304662                       0.009169664858328                       0.002531922263264                      -0.000005636973784                       0.994815564385963                      -0.000095380851267                       0.002429068795913                      -0.000006728474394                       0.994829889373228                      -0.000096969553784                       0.916935789976639                      -0.000094461557455                       0.032984904377753                      -0.000004243260298                       0.992966276540535                      -0.000091732167864                       0.997141329861765
                      54.999999999999012                      -0.170607162336171                       0.004499678793831                       0.005592332154555                      -0.009071197445959                      -0.170605050430483                      -0.004466212290630                       0.005605303223773                       0.009078330640219                       0.002600727205095                       0.000016777830141                       0.994765804339748                      -0.000091117832343                       0.002380886190586                      -0.000000194830618                       0.994794636746184                      -0.000083973278614                       0.916781829327152                      -0.000076072315769                       0.033081196494760                       0.000000332737919                       0.992919842152125                      -0.000071180638539                       0.997099965808936
                      55.999999999998956                      -0.170643378372457                       0.003984622431701                       0.005590118782139                      -0.009026797392994                      -0.170629928691681                      -0.003959005140491                       0.005590913676312                       0.009020480991793                       0.002616949826592                       0.000021167122521                       0.994736119651970                      -0.000084481583610                       0.002414227001565                      -0.000000153793821                       0.994777709439560                      -0.000074478081383                       0.916718175299658                      -0.000072754881757                       0.033106543836932                       0.000002534604660                       0.992884616975969                      -0.000071201153291                       0.997066013555899
                      56.999999999998899                      -0.170325182620887                       0.004050919573454                       0.005573299570272                      -0.008965571426641                      -0.170322513301250                      -0.004033680310257                       0.005566705825860                       0.008963613844893                       0.002565732000643                       0.000008268819940                       0.994705387935236                      -0.000080739294501                       0.002447419188744                       0.000004101823781                       0.994737016386683                      -0.000078401822768                       0.916774005173198                      -0.000073879891861                       0.032999447450715                       0.000004229074862                       0.992852933902198                      -0.000079932520192                       0.997033023828740
                      57.999999999998842                      -0.170622622184936                       0.004014895439196                       0.005538967190502                      -0.008903149523522                      -0.170621521458601                      -0.003988646190799                       0.005534463864937                       0.008906003053314                       0.002604102965253                      -0.000005412049406                       0.994690485889494                      -0.000093258010934                       0.002401482074036                       0.000009140844705                       0.994693240957233                      -0.000097647159078                       0.916761085786628                      -0.000080438948620                       0.033113485213151                      -0.000002308321340                       0.992838274921238                      -0.000091449690534                       0.997011781600377
                      58.999999999998785                      -0.170402000436339                       0.003563589391164                       0.005480637969003                      -0.008854916400705                      -0.170405999481891                      -0.003533691143927                       0.005478031010530                       0.008862043262329                       0.002574885892232                      -0.000014253291509                       0.994674670000968                      -0.000111739765816                       0.002421908002143                       0.000010251105771                       0.994674683304571                      -0.000117288412603                       0.916878351433894                      -0.000096048503569                       0.033033799100428                      -0.000003319741127                       0.992829179288437                      -0.000103352974557                       0.996988565041128
                      59.999999999998728                      -0.170166126065007                       0.003804994714276                       0.005399286666944                      -0.008811079836597                      -0.170169767757232                      -0.003757423156315                       0.005407670565785                       0.008819606441558                       0.002517072500285                      -0.000013603894867                       0.994623546686598                      -0.000120613871759                       0.002464070163970                       0.000005143406317                       0.994639797279991                      -0.000117510152922                       0.917025676596718                      -0.000104383496838                       0.032940985486740                      -0.000001232014987                       0.992810134417511                      -0.000109266227270                       0.996944053450935
                      60.999999999998671                      -0.170412017539783                       0.003632349630528                       0.005314300921738                      -0.008800537568184                      -0.170403674856748                      -0.003587807360002                       0.005331195538959                       0.008791732117794                       0.002535537698090                      -0.000003599581833                       0.994565194551576                      -0.000121357718991                       0.002408754993173                      -0.000010815447509                       0.994571800304739                      -0.000113507203667                       0.917101563363028                      -0.000115360874724                       0.033018322223673                       0.000002736698009                       0.992775130176911                      -0.000109563162549                       0.996886373601116
                      61.999999999998614                      -0.169992206224815                       0.003374484261012                       0.005236922158964                      -0.008805844293352                      -0.169997522702827                      -0.003330308739980                       0.005242158854318                       0.008787842144620                       0.002489300467444                      -0.000004728284926                       0.994518558396018                      -0.000122950300274                       0.002383050717190                      -0.000017025131264                       0.994511336082718                      -0.000123749087107                       0.917309664004951                      -0.000124768647493                       0.032858057939914                       0.000003653995299                       0.992726670617023                      -0.000112763001632                       0.996825059462029
                      62.999999999998558                      -0.169890602743930                       0.003749610489678                       0.005159485099210                      -0.008792384663881                      -0.169890575238589                      -0.003694891546503                       0.005161576770734                       0.008781357442481                       0.002445578352790                      -0.000010152601287                       0.994463716357953                      -0.000122693128350                       0.002412125076426                      -0.000015282541270                       0.994450439679818                      -0.000134076587222                       0.917469588385772                      -0.000129158411380                       0.032821839991123                       0.000001244855112                       0.992673514991884                      -0.000116123420157                       0.996763131869412
                      63.999999999998501                      -0.170035923298249                       0.003516167828556                       0.005075720915517                      -0.008804642117625                      -0.170029592792893                      -0.003474639702818                       0.005080530919770                       0.008796833541877                       0.002456298067174                      -0.000001072244278                       0.994411461275238                      -0.000121699692235                       0.002389611271954                      -0.000014104824673                       0.994387724824099                      -0.000137021187075                       0.917589274223574                      -0.000138802289476                       0.032869972155827                      -0.000002100627015                       0.992638328109155                      -0.000116618466164                       0.996713803303951
                      64.999999999998451                      -0.169535786054720                       0.003534052574632                       0.005005437827672                      -0.008827399565985                      -0.169551149415474                      -0.003501514516161                       0.005001535405974                       0.008822692818717                       0.002421271621093                       0.000013885341235                       0.994389376166577                      -0.000126260609126                       0.002357674599846                      -0.000013674584938                       0.994360663704525                      -0.000139036073560                       0.917819684821722                      -0.000142660512513                       0.032680170589613                      -0.000008285157470                       0.992624825557741                      -0.000119746374505                       0.996683992608753
                      65.999999999998394                      -0.169627144751800                       0.003995080957436                       0.004936610056842                      -0.008837661435712                      -0.169649013784489                      -0.003938292330067                       0.004941765951560                       0.008849277809875                       0.002414480550170                       0.000012153117794                       0.994361656871051                      -0.000133741545411                       0.002385546505116                      -0.000011964864498                       0.994342283476957                      -0.000139548769778                       0.917905065958885                      -0.000133407367132                       0.032718722142315                      -0.000012349945363                       0.992611795074780                      -0.000124426398462                       0.996651856263379
                      66.999999999998337                      -0.169696585657756                       0.003758941204534                       0.004871735072961                      -0.008889004562316                      -0.169687336926006                      -0.003700841021154                       0.004893023219537                       0.008893305159157                       0.002413642406178                       0.000003216267247                       0.994326076941600                      -0.000136502649236                       0.002394450632774                      -0.000009650946446                       0.994310762391626                      -0.000144880686563                       0.917963203004010                      -0.000137358703954                       0.032747553310769                      -0.000000627297821                       0.992598867513652                      -0.000132148463132                       0.996625517073221
                      67.999999999998280                      -0.169260282000490                       0.004042173026515                       0.004841393077218                      -0.008943176115683                      -0.169265463697446                      -0.004005371792557                       0.004857580587126                       0.008935295032045                       0.002383658794109                      -0.000001127791304                       0.994284567082579                      -0.000128644111144                       0.002351649961818                      -0.000008359344701                       0.994256553222453                      -0.000141605982298                       0.918049151914833                      -0.000136134278613                       0.032589443667407                       0.000007550767368                       0.992558496588552                      -0.000129759166553                       0.996582415344950
                      68.999999999998224                      -0.169575671219154                       0.004454048364532                       0.004839487479490                      -0.008983275312547                      -0.169594055357073                      -0.004405057375817                       0.004843401667978                       0.008973500673937                       0.002396351982547                      -0.000006152399960                       0.994228857095292                      -0.000132335901924                       0.002352807852365                      -0.000004974021658                       0.994198214110966                      -0.000131311287378                       0.917927422779593                      -0.000123060921834                       0.032703436559179                      -0.000001660230650                       0.992498285439656                      -0.000114949235713                       0.996522688889520
                      69.999999999998167                      -0.169573114962909                       0.004196887735094                       0.004842712847295                      -0.009030340896753                      -0.169572688748779                      -0.004145087776865                       0.004842986570316                       0.009031879614053                       0.002379598605864                      -0.000008419521077                       0.994176169048833                      -0.000139006403830                       0.002386767804624                      -0.000003167244287                       0.994150831145028                      -0.000126368024573                       0.917820713049120                      -0.000114727322100                       0.032699815500623                      -0.000002464970754                       0.992445472407502                      -0.000109743633909                       0.996471246330003
                      70.999999999998110                      -0.169308652296292                       0.004638483895555                       0.004853181843963                      -0.009071590915454                      -0.169305342580646                      -0.004596687948339                       0.004864858034531                       0.009081148755810                       0.002374800573952                       0.000006139653464                       0.994126697537403                      -0.000130094256334                       0.002360791901526                      -0.000008352893558                       0.994096094287043                      -0.000132993060107                       0.917708872090331                      -0.000116974249550                       0.032601797146848                       0.000000535806782                       0.992392148785135                      -0.000112594749629                       0.996422041014846
                      71.999999999998053                      -0.169809095947608                       0.004846565642259                       0.004887701313115                      -0.009124729381712                      -0.169811244121849                      -0.004816975581880                       0.004909588601953                       0.009135126156107                       0.002444588900115                       0.000013957546728                       0.994082126423480                      -0.000125194192079                       0.002349297723361                       0.000000822127534                       0.994055812184303                      -0.000142345685325                       0.917413611091816                      -0.000120893236471                       0.032790879720985                      -0.000009051362693                       0.992344524989739                      -0.000114434703700                       0.996378507492237
                      72.999999999997996                      -0.169709973930498                       0.004537998188471                       0.004943932672430                      -0.009190025437476                      -0.169727202893579                      -0.004503257313053                       0.004968364237645                       0.009197196991523                       0.002452040829575                       0.000003978211652                       0.994027433110880                      -0.000123870256753                       0.002378018286147                       0.000006768659613                       0.994008133543152                      -0.000137102762453                       0.917199414707351                      -0.000110641449802                       0.032760375317391                      -0.000015853986435                       0.992283391853944                      -0.000102799546838                       0.996326540635325
                      73.999999999997939                      -0.169634978550336                       0.005013989547481                       0.005020695865035                      -0.009230135783852                      -0.169643746667289                      -0.004958472610600                       0.005047003327452                       0.009225736164855                       0.002458904007247                      -0.000010507980608                       0.993965066390925                      -0.000127875378604                       0.002372622414091                       0.000001767400558                       0.993932962743575                      -0.000147230702058                       0.916957915886499                      -0.000111115905118                       0.032738504461358                      -0.000010444740591                       0.992202973929026                      -0.000108485767470                       0.996264135634471
                      74.999999999997883                      -0.170210400571252                       0.004940026822943                       0.005114056794625                      -0.009266171139469                      -0.170205740273952                      -0.004880753789501                       0.005130228029802                       0.009252324406941                       0.002509121987810                      -0.000016106243333                       0.993902015894967                      -0.000123010323636                       0.002367495590755                       0.000006377376656                       0.993871309863478                      -0.000152730408975                       0.916587977254007                      -0.000120821618040                       0.032958012293291                       0.000001702300346                       0.992117218936819                      -0.000121800628292                       0.996201964102807
                      75.999999999997826                      -0.170010209310628                       0.004578665416217                       0.005210829254108                      -0.009287358697871                      -0.170000227249102                      -0.004522793679623                       0.005217507671026                       0.009278435917324                       0.002494759510854                      -0.000009004021970                       0.993828888212231                      -0.000125705033417                       0.002393329194905                       0.000015971035761                       0.993816660082093                      -0.000148295673674                       0.916377892914413                      -0.000126769970731                       0.032882306062919                      -0.000003239438290                       0.992029226300290                      -0.000130331933465                       0.996133055576513
                      76.999999999997769                      -0.170084145185286                       0.004945939230487                       0.005303197579292                      -0.009266345762378                      -0.170066946641387                      -0.004905226555971                       0.005312292928146                       0.009265330182754                       0.002518871655324                      -0.000002422802806                       0.993764524277770                      -0.000122530286360                       0.002392885899681                       0.000011849783575                       0.993744271805305                      -0.000151719369162                       0.916141556530808                      -0.000123838859637                       0.032911720855930                      -0.000007359696987                       0.991945251551596                      -0.000123479721735                       0.996063128785831
                      77.999999999997712                      -0.170552420588130                       0.004562641415942                       0.005383019645093                      -0.009252724304289                      -0.170544816622728                      -0.004529447022603                       0.005394093343086                       0.009241669944803                       0.002572436182262                      -0.000003415112151                       0.993683620492520                      -0.000115746172452                       0.002381735725637                       0.000000786859489                       0.993649223367691                      -0.000152548280932                       0.915844648748988                      -0.000125595527851                       0.033086877202846                      -0.000000397032841                       0.991840147156288                      -0.000106731693419                       0.995972511806744
                      78.999999999997655                      -0.170173072652476                       0.004237753862345                       0.005451619388522                      -0.009226786695884                      -0.170176472515028                      -0.004202238693467                       0.005448065613207                       0.009208807712891                       0.002537005709782                      -0.000007605607483                       0.993598214692880                      -0.000129879437476                       0.002391635868910                      -0.000004620175677                       0.993578622223994                      -0.000140910522726                       0.915761654723376                      -0.000134344189033                       0.032945799437308                      -0.000000469429755                       0.991742157254967                      -0.000099245287045                       0.995889150833059
                      79.999999999997598                      -0.170318990346417                       0.004529462800095                       0.005498650729106                      -0.009162722945099                      -0.170337870618911                      -0.004483707247115                       0.005491235928138                       0.009160287016378                       0.002543676397965                      -0.000011679903827                       0.993531532983771                      -0.000143498248105                       0.002387452505125                      -0.000003578815016                       0.993517159548444                      -0.000136106407316                       0.915648587062742                      -0.000138978926803                       0.033008182197037                      -0.000017002759478                       0.991670785583986                      -0.000108381938042                       0.995826671983428
                      80.999999999997542                      -0.170591035072871                       0.003981983100449                       0.005515625521489                      -0.009114859243647                      -0.170596267971648                      -0.003920739654942                       0.005514617816877                       0.009111465721781                       0.002562591182686                      -0.000006229835007                       0.993469824258306                      -0.000138687173810                       0.002380214108616                      -0.000003222347984                       0.993452244775079                      -0.000147593797811                       0.915571049025053                      -0.000142007403739                       0.033111058374591                      -0.000020137441158                       0.991611062576566                      -0.000123097150096                       0.995768899684548
                      81.999999999997485                      -0.170094315249153                       0.003806205226353                       0.005521317120604                      -0.009066430142945                      -0.170093252300954                      -0.003754863209451                       0.005507709513525                       0.009056722973313                       0.002514578900663                      -0.000005218535838                       0.993401474884719                      -0.000145967901345                       0.002385493086919                      -0.000009766889172                       0.993389232200492                      -0.000154424612963                       0.915682097334777                      -0.000140000556938                       0.032930505112244                      -0.000010321265667                       0.991542654187144                      -0.000131535298685                       0.995699972169140
                      82.999999999997428                      -0.170277719255467                       0.004028028282393                       0.005515767467525                      -0.008996043340676                      -0.170280255806398                      -0.003970705788423                       0.005495113880587                       0.009000174274552                       0.002520340444550                      -0.000012469986458                       0.993332978550226                      -0.000153087861797                       0.002385783714155                      -0.000016968428738                       0.993311956544906                      -0.000148015781706                       0.915708314799759                      -0.000130332433456                       0.033002105718570                      -0.000007254303109                       0.991469632925498                      -0.000128435605054                       0.995621272503025
                      83.999999999997371                      -0.170296345250938                       0.003466415312963                       0.005479822949479                      -0.008934594794519                      -0.170281735041425                      -0.003416235613424                       0.005471484804447                       0.008953502942252                       0.002516739242873                      -0.000004437110373                       0.993276438735795                      -0.000127026893896                       0.002386048140960                      -0.000013480500316                       0.993229672613505                      -0.000128802967473                       0.915817352618859                      -0.000119833928595                       0.033004299317813                      -0.000004832140840                       0.991405802888186                      -0.000110720497889                       0.995551736863672
                      84.999999999997314                      -0.169746327601653                       0.003554571276373                       0.005416798841806                      -0.008864699152063                      -0.169745091184875                      -0.003523978966596                       0.005416144052339                       0.008876532382665                       0.002459995472519                       0.000001382953418                       0.993195903843087                      -0.000094742825553                       0.002384395234778                      -0.000002263011934                       0.993157521015691                      -0.000111024631045                       0.916047087891248                      -0.000112259652620                       0.032802521782645                      -0.000005983588499                       0.991342346058391                      -0.000095423810941                       0.995480213730422
                      85.999999999997257                      -0.169987460815871                       0.003771092518593                       0.005337597071353                      -0.008803082671508                      -0.169991852295658                      -0.003727368291732                       0.005329152824522                       0.008803580538617                       0.002455744973658                      -0.000005943378454                       0.993110145955002                      -0.000086758618109                       0.002376742993397                       0.000003358700807                       0.993086852128828                      -0.000102077344859                       0.916126861679834                      -0.000103863673421                       0.032892767410078                      -0.000005310301135                       0.991287999196854                      -0.000093390775076                       0.995404231772935
                      86.999999999997200                      -0.169811113380199                       0.003321537459320                       0.005239014867414                      -0.008775491986728                      -0.169801357403252                      -0.003282193853044                       0.005222718939526                       0.008774553403551                       0.002439859777533                      -0.000003795407894                       0.993050637107591                      -0.000088712215149                       0.002374419958555                       0.000004233501376                       0.993013172540122                      -0.000096552313273                       0.916283610046907                      -0.000094768114288                       0.032811321449679                       0.000005921521848                       0.991240046992701                      -0.000094377989299                       0.995330892686535
                      87.999999999997144                      -0.169345338738678                       0.003685053533259                       0.005137720456437                      -0.008750905290814                      -0.169341185282104                      -0.003657260966189                       0.005119609904988                       0.008761701798537                       0.002405642970844                       0.000008555609077                       0.992987157935368                      -0.000085627948484                       0.002363784527534                       0.000005387500077                       0.992942518501416                      -0.000090998123908                       0.916475477250672                      -0.000088219925473                       0.032623883103692                       0.000009359125806                       0.991187594537275                      -0.000089873196624                       0.995260476596797
                      88.999999999997087                      -0.169660183637665                       0.003871343078880                       0.005042449551733                      -0.008743095703573                      -0.169664286498825                      -0.003847468551025                       0.005035149118720                       0.008767738836784                       0.002401567226491                       0.000013619413113                       0.992899106782153                      -0.000081186693417                       0.002350165942564                       0.000007103420572                       0.992874102121814                      -0.000085869998848                       0.916486966366459                      -0.000088074668154                       0.032730975979879                       0.000006063252367                       0.991122924216701                      -0.000088576769957                       0.995182664356311
                      89.999999999997030                      -0.169376926576382                       0.003603206142975                       0.004945323487466                      -0.008773470871079                      -0.169387107429619                      -0.003559266419619                       0.004962354750386                       0.008800170545838                       0.002358206433584                       0.000012437253375                       0.992842273079002                      -0.000093172006894                       0.002350478003714                       0.000000950445761                       0.992805755345427                      -0.000099530376467                       0.916576807737203                      -0.000092909390902                       0.032610672180909                       0.000004907418716                       0.991064477922046                      -0.000101571120410                       0.995110732132572
                      90.999999999996973                      -0.169129834888482                       0.004157086469269                       0.004876888476946                      -0.008808048433889                      -0.169120757155062                      -0.004109553896594                       0.004910181800070                       0.008813889776947                       0.002353980754846                       0.000008044952415                       0.992797301124834                      -0.000100790703852                       0.002345394051744                      -0.000000868750767                       0.992734837417286                      -0.000110030409110                       0.916626797182819                      -0.000095921573475                       0.032507176228968                       0.000008050034675                       0.991020166950225                      -0.000110981441292                       0.995048778599504
                      91.999999999996916                      -0.169525862648893                       0.004228668375799                       0.004831007595556                      -0.008852459954932                      -0.169524433501353                      -0.004195985486812                       0.004858264181052                       0.008842606487558                       0.002395675607469                      -0.000000977831454                       0.992725048385828                      -0.000102198966438                       0.002349373606327                      -0.000002604909451                       0.992677547216211                      -0.000110196292447                       0.916503356182520                      -0.000101292903710                       0.032664100929781                       0.000013388634901                       0.990982629203574                      -0.000122243207361                       0.994990922800504
                      92.999999999996859                      -0.169205145101146                       0.004089404020917                       0.004791158514975                      -0.008918471707690                      -0.169218568908500                      -0.004045205391529                       0.004812441125884                       0.008912994059272                       0.002368249738598                       0.000005417509761                       0.992662516756399                      -0.000102538075174                       0.002360616175930                      -0.000008822626611                       0.992635699688442                      -0.000095265931332                       0.916468275275392                      -0.000092728977137                       0.032561299405565                       0.000009248134395                       0.990948453592391                      -0.000114234097602                       0.994941961848411
                      93.999999999996803                      -0.169206091311498                       0.004671069223196                       0.004784394250997                      -0.008992723810529                      -0.169205509517429                      -0.004626231415422                       0.004811500166337                       0.008971942355283                       0.002382341150525                       0.000017081727067                       0.992636260979271                      -0.000103795223144                       0.002349335790635                      -0.000007979783972                       0.992606248032040                      -0.000092448897061                       0.916349615993827                      -0.000087793096718                       0.032569183477122                       0.000011847757980                       0.990912764055886                      -0.000097753800569                       0.994908940226984
                      94.999999999996746                      -0.169631061692259                       0.004565337641642                       0.004818781927367                      -0.009073409470953                      -0.169626098688869                      -0.004528944295843                       0.004827258902906                       0.009036771153449                       0.002419669289854                       0.000005362385014                       0.992600611877107                      -0.000093380144050                       0.002350929224311                       0.000001972515385                       0.992565612079728                      -0.000090444853331                       0.916099298321189                      -0.000085154933332                       0.032735813934825                       0.000012984054057                       0.990860358428696                      -0.000090277149262                       0.994865071132786
                      95.999999999996689                      -0.169329817275283                       0.004484819257026                       0.004861816810328                      -0.009141740625667                      -0.169326427934992                      -0.004461039202545                       0.004857801467982                       0.009113471302148                       0.002385727412016                      -0.000011194125745                       0.992559627384001                      -0.000079072097294                       0.002372931422657                       0.000003980417121                       0.992516864572761                      -0.000067158970039                       0.915953584482101                      -0.000066434908901                       0.032629347831886                       0.000007183759727                       0.990807206650967                      -0.000083240453823                       0.994821328605833
                      96.999999999996632                      -0.169528520028602                       0.004941681291605                       0.004924918622076                      -0.009200546706497                      -0.169534662488641                      -0.004929548144118                       0.004920296829321                       0.009172878788317                       0.002407682386358                      -0.000001299729764                       0.992520942396254                      -0.000078932959664                       0.002373590490996                      -0.000007718448148                       0.992462178259508                      -0.000051487812574                       0.915701142930810                      -0.000051559961581                       0.032707243637478                       0.000009307163332                       0.990753228515878                      -0.000076135492877                       0.994779798832927
                      97.999999999996575                      -0.169878145391936                       0.004627227033665                       0.005003808133883                      -0.009258391406557                      -0.169897548706441                      -0.004606691975612                       0.004995076549494                       0.009230057435942                       0.002452403218759                       0.000010231902143                       0.992454033571481                      -0.000068402663308                       0.002371979091752                      -0.000005965542553                       0.992402955276344                      -0.000044372406676                       0.915413334175385                      -0.000039107469826                       0.032852129445086                       0.000015603474247                       0.990677053562625                      -0.000054565115347                       0.994722334927173
                      98.999999999996518                      -0.169583773752502                       0.004602044880441                       0.005089729785795                      -0.009298353450893                      -0.169592143090287                      -0.004566436153497                       0.005074178474473                       0.009269381277520                       0.002441250625611                       0.000007420194549                       0.992382267568371                      -0.000047939356621                       0.002373081388707                      -0.000001611502175                       0.992355876706965                      -0.000034790386914                       0.915265077289089                      -0.000030519706241                       0.032759581352378                       0.000019174947540                       0.990593832616214                      -0.000041257372613                       0.994663313077637


==> data_siam_mu0.2_NE8_mc100_NC8_measurements.dat <==
                time                        vAdag{1}vA{2}_re                        vAdag{1}vA{2}_im                   vAdag{1}vF{2}vA{3}_re                   vAdag{1}vF{2}vA{3}_im                        vA{1}vAdag{2}_re                        vA{1}vAdag{2}_im                   vA{1}vF{2}vAdag{3}_re                   vA{1}vF{2}vAdag{3}_im                               vN{10}_re                               vN{10}_im                               vN{11}_re                               vN{11}_im                               vN{16}_re                               vN{16}_im                               vN{17}_re                               vN{17}_im                                vN{1}_re                                vN{1}_im                                vN{2}_re                                vN{2}_im                                vN{3}_re                                vN{3}_im                                    Norm
                       0.000000000000000                      -0.000325080981018                       0.010142479931853                      -0.000000000478778                      -0.000000238586760                      -0.000325078574452                      -0.010142478657300                      -0.000000000711849                       0.000000238402264                       0.000000000288440                      -0.000000000061111                       1.000000007923671                      -0.000000000419684                      -0.000000000001454                      -0.000000000191694                       1.000000001084707                       0.000000000057825                       0.999897001782178                       0.000000000183079                       0.000102983651792                       0.000000000830783                       1.000000001069692                      -0.000000000278723                       1.000000000716651
                       1.000000000000000                      -0.114058616907245                       0.144589200793095                       0.000098811876333                      -0.001899778602729                      -0.114058626704208                      -0.144589199625712                       0.000098845039351                       0.001899727652425                       0.000000024498961                      -0.000000001935916                       1.000000217324680                       0.000000030846360                      -0.000000005756056                      -0.000000003332656                       1.000000211346160                       0.000000031689489                       0.962354051294806                       0.000000036542866                       0.035333885822793                       0.000000002539564                       0.999903317867122                       0.000000041092142                       1.000000205054997
                       2.000000000000001                      -0.230477513955975                       0.078408716003829                       0.001202332372773                      -0.009002558850009                      -0.230477525255380                      -0.078408693487904                       0.001202351350906                       0.009002503152802                       0.000008940629478                       0.000000011122175                       1.000000011766892                       0.000000025556780                       0.000000002367810                      -0.000000004960862                       1.000000018238494                       0.000000009008153                       0.913114510662063                       0.000000031940244                       0.065656339651388                       0.000000001489179                       0.999008147460560                       0.000000021315698                       1.000000020434567
                       2.999999999999997                      -0.205518311352714                       0.000743517320829                       0.004269897562618                      -0.014690001196003                      -0.205518265079454                      -0.000743414607990                       0.004269880924699                       0.014689943744921                       0.000295146522255                       0.000000012137296                       0.999998877437067                       0.000000008234442                       0.000000020537132                       0.000000004998295                       0.999999295663823                      -0.000000021215318                       0.902708302279208                       0.000000019536574                       0.048098951381603                      -0.000000001397679                       0.997189738950918                      -0.000000030514115                       0.999999307301989
                       3.999999999999994                      -0.179654345319445                       0.009724061737945                       0.008233301883311                      -0.015008388513459                      -0.179654243123610                      -0.009724041128693                       0.008233255583381                       0.015008377302711                       0.002533562968810                      -0.000000055874938                       0.999987626033012                      -0.000000020587012                       0.000002588997093                      -0.000000002013547                       0.999997239376351                      -0.000000076916998                       0.904702543315808                       0.000000005929867                       0.036897979414073                      -0.000000005560053                       0.995575288899575                      -0.000000091258897                       0.999997238483227
                       4.999999999999990                      -0.190091694544701                       0.005072920949532                       0.010842368884997                      -0.013474386259439                      -0.190091667246284                      -0.005072991489489                       0.010842267502714                       0.013474465319943                       0.009103768220872                      -0.000000079099420                       0.999922801370477                       0.000000140142344                       0.000051661471283                      -0.000000037089346                       0.999994339272776                       0.000000009576411                       0.903072493318889                       0.000000086842490                       0.041181255085998                      -0.000000082045228                       0.994724435151177                      -0.000000062534314                       0.999994405342545
                       5.999999999999987                      -0.178409181320913                      -0.006974052071040                       0.011503413488839                      -0.011671017529386                      -0.178409231107346                       0.006973900839175                       0.011503422429448                       0.011671267028067                       0.016323166269754                       0.000000149793772                       0.999702283947379                       0.000000143652328                       0.000454843576181                      -0.000000025958455                       0.999986231536512                       0.000000150672336                       0.906647005024092                       0.000000186503879                       0.036545211633651                      -0.000000014139925                       0.994363201220310                      -0.000000023084426                       0.999987817746854
                       6.999999999999983                      -0.173629679217506                       0.001363026594688                       0.011144649650302                      -0.009581961846846                      -0.173629740944499                      -0.001363104422372                       0.011144769902469                       0.009582296585912                       0.015056264818865                       0.000000052808000                       0.999271997133233                       0.000000252735367                       0.002181392164757                       0.000000101243940                       0.999959260392468                       0.000000277242341                       0.909866810958210                       0.000000375550911                       0.034463017102397                       0.000000028443538                       0.994345474495047                       0.000000142448035                       0.999972809916307
                       7.999999999999980                      -0.178122015753372                      -0.002733572626845                       0.010270001333671                      -0.008223593174687                      -0.178121741962992                       0.002733550881066                       0.010270391134532                       0.008224102582175                       0.006975797957399                      -0.000000188060736                       0.998760043270412                       0.000000595411576                       0.006255721234334                       0.000000152107226                       0.999877875238384                       0.000000173485184                       0.911256125706131                       0.000000241501886                       0.036154936483411                       0.000000233737036                       0.994540319184851                       0.000000095502404                       0.999944720838402
                       8.999999999999993                      -0.170443924932086                      -0.005449045809906                       0.009046588768214                      -0.007373871892934                      -0.170443462117508                       0.005448896419775                       0.009047568523454                       0.007374027324571                       0.003943482642907                       0.000000143493460                       0.998360478441513                       0.000000702703007                       0.011122279979903                      -0.000000003464453                       0.999688026871618                      -0.000000250785876                       0.914891469029773                      -0.000000236519908                       0.033198302979358                       0.000000601237254                       0.994769974437287                      -0.000000316548181                       0.999907009701367
                      10.000000000000007                      -0.170222407159057                       0.000404413936060                       0.007805065522980                      -0.006699075066134                      -0.170222543570869                      -0.000404360578823                       0.007806776264082                       0.006698851429341                       0.006136506042301                       0.000000476752042                       0.998078153189000                      -0.000001658130329                       0.012068538905112                      -0.000000464886578                       0.999342608101482                      -0.000001615644323                       0.917057128702708                      -0.000001428973743                       0.032964671021377                       0.000000627083198                       0.995010783361348                      -0.000001313539982                       0.999846482062545
                      11.000000000000021                      -0.171851582154527                      -0.002664289511346                       0.006648737576411                      -0.006539554333280                      -0.171852178593484                       0.002666086187177                       0.006650377927996                       0.006538262837121                       0.005292579328918                       0.000000247120348                       0.997823452478382                      -0.000005232497386                       0.007440927612284                      -0.000001260878230                       0.998908177653635                      -0.000003739086196                       0.918491235415922                      -0.000003261204837                       0.033544686879858                       0.000000427124560                       0.995238320291855                      -0.000002273559436                       0.999768889577937
                      12.000000000000036                      -0.166893272439477                      -0.001670617480432                       0.005591836169490                      -0.006578483654063                      -0.166893401660234                       0.001673893710787                       0.005591460096359                       0.006577371321252                       0.003044271128272                      -0.000001286655885                       0.997602504585416                      -0.000006867758496                       0.003001699845740                      -0.000002394065033                       0.998515950625249                      -0.000005547288999                       0.920900962838873                      -0.000006445802909                       0.031652976341456                       0.000000262653528                       0.995407491899283                      -0.000003044843317                       0.999679670662053
                      13.000000000000050                      -0.168566009185858                       0.002251615297741                       0.004736597280936                      -0.006718227227281                      -0.168566235832053                      -0.002246924019148                       0.004735126608935                       0.006718340127123                       0.003359578062610                      -0.000001380619636                       0.997444929609942                      -0.000009762942975                       0.003602830076557                      -0.000003719239652                       0.998211033595124                      -0.000009484033438                       0.921746867670512                      -0.000010325934414                       0.032198304820866                      -0.000000148337134                       0.995530747913462                      -0.000006963992918                       0.999570859556727
                      14.000000000000064                      -0.168890265486563                       0.000077783470693                       0.004074908918428                      -0.007120138185667                      -0.168889016897923                      -0.000071281903142                       0.004071905823774                       0.007119489545958                       0.003454961884175                      -0.000002858038326                       0.997301769855750                      -0.000010594776523                       0.005411987294163                      -0.000002271042021                       0.997947062839665                      -0.000013823772435                       0.922448262547867                      -0.000013176203696                       0.032302210280326                       0.000000851709978                       0.995606713153134                      -0.000010989859587                       0.999462222120873
                      15.000000000000078                      -0.166160777435489                       0.002422703117654                       0.003598349601275                      -0.007519704871155                      -0.166158689283060                      -0.002417392305087                       0.003593794382005                       0.007519229568498                       0.002494837882557                      -0.000005362359354                       0.997172167102770                      -0.000015109252872                       0.004103203109478                       0.000000324989529                       0.997696767766786                      -0.000017955793739                       0.923467422371826                      -0.000018758727717                       0.031271275300698                       0.000002397372520                       0.995633163233195                      -0.000013093309239                       0.999372604272482
                      16.000000000000092                      -0.168551543998654                       0.004541427273176                       0.003333387263160                      -0.007945301124648                      -0.168554867554692                      -0.004535778601301                       0.003326706843720                       0.007946558833909                       0.002394052578741                      -0.000006234112029                       0.997066990738449                      -0.000023326642953                       0.002549696235345                       0.000000756709047                       0.997483645315980                      -0.000020855657439                       0.923214610659773                      -0.000025776277621                       0.032133206916108                       0.000000056567536                       0.995613022820685                      -0.000017176114235                       0.999270309793816
                      17.000000000000107                      -0.168181482590348                       0.003004957944371                       0.003231407155721                      -0.008449174490705                      -0.168183607594420                      -0.002997019993124                       0.003228355214773                       0.008454842056507                       0.002563315555398                      -0.000006511549499                       0.996988373610231                      -0.000026794836388                       0.003280700367353                       0.000002111870131                       0.997347413754383                      -0.000020295328660                       0.923205558098355                      -0.000026897747374                       0.032001904379340                      -0.000009031850733                       0.995562286813870                      -0.000023687249724                       0.999187114066704
                      18.000000000000121                      -0.167133296783353                       0.005524632389903                       0.003281787299242                      -0.008840721885931                      -0.167132057475267                      -0.005522475008525                       0.003288137963044                       0.008844285772032                       0.002341077420838                      -0.000003782942413                       0.996920301095089                      -0.000023992378172                       0.003642734062304                       0.000003182435267                       0.997225228587808                      -0.000016584361030                       0.923155131518575                      -0.000022120913622                       0.031623884450087                      -0.000013663397263                       0.995500785339055                      -0.000023973961336                       0.999137733226600
                      19.000000000000135                      -0.169575519215706                       0.006101531266802                       0.003468648037281                      -0.009212387293296                      -0.169577366163717                      -0.006107182691291                       0.003474727624604                       0.009210330856639                       0.002223691284389                       0.000001283955608                       0.996852405515579                      -0.000014236440635                       0.002645901370677                       0.000002680590513                       0.997081812767826                      -0.000009496944755                       0.922244408328889                      -0.000012652779102                       0.032540602487244                      -0.000009545619687                       0.995401270571868                      -0.000015122873467                       0.999079449473109
                      20.000000000000149                      -0.168865650105412                       0.004951015338688                       0.003731073768809                      -0.009553812442740                      -0.168872734054844                      -0.004955007474686                       0.003731427639441                       0.009549829276709                       0.002332852752864                       0.000005532327611                       0.996752049056920                      -0.000002784691309                       0.002493591401655                       0.000002657279791                       0.996941025067170                       0.000002204774943                       0.921758038245582                      -0.000002852894050                       0.032303824518151                      -0.000007782277799                       0.995216266563249                      -0.000006097654416                       0.998970481620019
                      21.000000000000163                      -0.168896192710842                       0.006916589489064                       0.004060511727541                      -0.009751896968358                      -0.168897813503313                      -0.006919172367770                       0.004059516582000                       0.009749250926837                       0.002450508852992                       0.000009458040758                       0.996662802119553                       0.000004595269279                       0.003040200147731                       0.000005778151248                       0.996849311297300                       0.000014580606207                       0.921111689084999                       0.000004482917271                       0.032337575461835                      -0.000007888921668                       0.995046254399239                      -0.000001280226436                       0.998890828393870
                      22.000000000000178                      -0.170802222048045                       0.006315271438070                       0.004431158101909                      -0.009918626415116                      -0.170805052727753                      -0.006321728230606                       0.004433154475433                       0.009916815216097                       0.002364752847570                       0.000005160057076                       0.996589373211022                       0.000006363868307                       0.002721882596484                       0.000003230887325                       0.996758052935946                       0.000018338403596                       0.920085923483506                       0.000010073777383                       0.033057398520920                      -0.000006778051661                       0.994903831401520                       0.000003557613283                       0.998837040135830
                      23.000000000000192                      -0.169877346556753                       0.005554528174210                       0.004795991370685                      -0.010010397324555                      -0.169880121524048                      -0.005553110440919                       0.004800785441720                       0.010004083285923                       0.002412179072412                      -0.000000352785205                       0.996474548332571                       0.000005308017130                       0.002322787896493                      -0.000003984720242                       0.996622453323130                       0.000019975886093                       0.919564205804281                       0.000012844006142                       0.032734895784658                      -0.000006447904310                       0.994709344830002                       0.000006042346081                       0.998733428686165
                      24.000000000000206                      -0.170491649008788                       0.006800520569424                       0.005159590416712                      -0.009984594154441                      -0.170482425494300                      -0.006798190043590                       0.005158173420498                       0.009973161596676                       0.002657703585676                       0.000001278377162                       0.996317843815324                      -0.000001708260179                       0.002665565856330                      -0.000009049511755                       0.996472670544649                       0.000013805569177                       0.918786803928181                       0.000003781063773                       0.032992322678309                      -0.000003965853927                       0.994480063079141                      -0.000001780082035                       0.998590009781270
                      25.000000000000220                      -0.171622826172216                       0.005524102255352                       0.005490447795877                      -0.009937261455302                      -0.171618860877964                      -0.005523868792429                       0.005482625929251                       0.009931424088131                       0.002572219470449                       0.000002019575892                       0.996250282804549                      -0.000016427146841                       0.002722161164571                      -0.000004657134187                       0.996397737125172                      -0.000006318124147                       0.918039723407525                      -0.000015202353539                       0.033433273432003                       0.000000269174380                       0.994347674644987                      -0.000019728874317                       0.998539567723655
                      26.000000000000234                      -0.170624212935817                       0.005169751832312                       0.005750714784996                      -0.009810110727745                      -0.170625576735067                      -0.005159538835826                       0.005744995277001                       0.009812231095107                       0.002560151859142                       0.000001780407870                       0.996198304279076                      -0.000025205615354                       0.002362682177128                      -0.000001220864253                       0.996332758717918                      -0.000016763192356                       0.917779790754407                      -0.000023798223209                       0.033078184016752                       0.000002780442974                       0.994232403360155                      -0.000027003684210                       0.998496546413077
                      27.000000000000249                      -0.171448747519600                       0.005754683321327                       0.005949982042787                      -0.009627990579428                      -0.171446194786709                      -0.005748220729034                       0.005944813025412                       0.009634638993563                       0.002822126654898                       0.000001640567773                       0.996064207422917                      -0.000022301340833                       0.002493377944039                      -0.000001501975016                       0.996213061166288                      -0.000013013146825                       0.917218743795955                      -0.000019814836957                       0.033405152762574                       0.000002807286698                       0.994058748858151                      -0.000018561634842                       0.998374731857134
                      28.000000000000263                      -0.171780117798188                       0.004288501032690                       0.006079068460782                      -0.009476054284556                      -0.171787392052678                      -0.004285126684147                       0.006075677400440                       0.009488680344659                       0.002722135970647                       0.000000570862409                       0.995964053612678                      -0.000014965222675                       0.002685370700522                      -0.000002343320209                       0.996117169483846                      -0.000017767550926                       0.916888466924568                      -0.000022797475564                       0.033547489167216                      -0.000000972362947                       0.993935721664403                      -0.000016833530742                       0.998292730563916
                      29.000000000000277                      -0.170847744768666                       0.004349891053260                       0.006139592540856                      -0.009284497024508                      -0.170857034768013                      -0.004333336935723                       0.006146756438377                       0.009298792281476                       0.002638454354752                      -0.000003964775375                       0.995910638734085                      -0.000015468926250                       0.002417582377010                      -0.000003849460082                       0.996039819200104                      -0.000029309117486                       0.916937160132070                      -0.000034546721949                       0.033208212359488                      -0.000007634783456                       0.993862368870977                      -0.000025165347530                       0.998244509343111
                      30.000000000000291                      -0.171635256422857                       0.004447778039953                       0.006149697008695                      -0.009097091302947                      -0.171638565789205                      -0.004424464479665                       0.006163258729139                       0.009097442323097                       0.002839835306609                      -0.000008572406038                       0.995794526148681                      -0.000025914896420                       0.002378006028731                      -0.000001930237920                       0.995931780920016                      -0.000040099575740                       0.916703287901419                      -0.000048820341742                       0.033503443559919                      -0.000005974506383                       0.993754480277188                      -0.000032413675740                       0.998136001467432
                      31.000000000000306                      -0.171300951595095                       0.003206101685981                       0.006102385316271                      -0.008944950484917                      -0.171299231986040                      -0.003178187304039                       0.006109017357380                       0.008939603510809                       0.002743579545911                      -0.000010791658826                       0.995650830109449                      -0.000031113208065                       0.002578061592992                      -0.000003068389792                       0.995808256644113                      -0.000046359045117                       0.916749705624483                      -0.000058433168854                       0.033383117613386                       0.000001003487859                       0.993631565260845                      -0.000036201575119                       0.998003893919496
                      32.000000000000320                      -0.170575806853681                       0.003659272105230                       0.005995826390726                      -0.008776086710949                      -0.170572118381163                      -0.003634077997989                       0.006003895612317                       0.008769934419354                       0.002643705370447                      -0.000012593538220                       0.995597317496948                      -0.000033574787900                       0.002436778342193                      -0.000006064488739                       0.995722791974535                      -0.000050558887914                       0.917018282057485                      -0.000067036117346                       0.033117780122343                       0.000007436717199                       0.993600565095260                      -0.000046464483251                       0.997946766785696
                      33.000000000000263                      -0.171215003538078                       0.003472125684519                       0.005859751639761                      -0.008657346634710                      -0.171222056108545                      -0.003453755018815                       0.005864345367130                       0.008642462024649                       0.002749385881217                      -0.000016618041860                       0.995537996847943                      -0.000033492574443                       0.002344317775625                      -0.000007364244233                       0.995640476006166                      -0.000045513860421                       0.917085575573365                      -0.000063773281850                       0.033351653600458                       0.000008035509520                       0.993583393667468                      -0.000048446337433                       0.997888987951091
                      34.000000000000206                      -0.170491105301634                       0.002694133500035                       0.005689717233405                      -0.008579496559933                      -0.170505359564925                      -0.002664975381558                       0.005687544811040                       0.008573323832618                       0.002638250889789                      -0.000012200821966                       0.995391512277182                      -0.000037113242771                       0.002514387614269                      -0.000009027144691                       0.995513954666087                      -0.000042563996743                       0.917384080537851                      -0.000056474569101                       0.033058227013667                       0.000005166170983                       0.993486351553958                      -0.000040016458041                       0.997751103740726
                      35.000000000000149                      -0.170093716850244                       0.003411481537836                       0.005504437127856                      -0.008501931913322                      -0.170088311395739                      -0.003376680197579                       0.005505274226745                       0.008506289472241                       0.002561401014502                      -0.000004267067215                       0.995294895605560                      -0.000051104806165                       0.002428525612147                      -0.000014786441028                       0.995405464846253                      -0.000047524487976                       0.917678917962197                      -0.000058701407045                       0.032883955395822                      -0.000002259087904                       0.993416865648975                      -0.000039489667155                       0.997641679978927
                      36.000000000000092                      -0.170537686381925                       0.003083503089805                       0.005318946874211                      -0.008482224745742                      -0.170530086204082                      -0.003072117363912                       0.005321626993177                       0.008485240329086                       0.002595562799143                       0.000001201623533                       0.995232551615382                      -0.000054160042833                       0.002293256582425                      -0.000012787915114                       0.995306456411366                      -0.000051060716318                       0.917832880660984                      -0.000063559788552                       0.033046796261794                      -0.000009239045815                       0.993388428175488                      -0.000039833372582                       0.997563660003647
                      37.000000000000036                      -0.169679506292071                       0.002829878537800                       0.005131141799679                      -0.008498477524490                      -0.169693381706985                      -0.002820700010329                       0.005131930299035                       0.008504656500836                       0.002494194458518                       0.000001852043326                       0.995108930384473                      -0.000048172545564                       0.002419366843785                      -0.000000996769086                       0.995196499571980                      -0.000044490427167                       0.918181324333102                      -0.000061062647178                       0.032734255680639                      -0.000010667437045                       0.993323153563425                      -0.000032382745756                       0.997446851256416
                      37.999999999999979                      -0.169644542121172                       0.003647654420781                       0.004960693199580                      -0.008529091004231                      -0.169660495525888                      -0.003618364420421                       0.004972104257465                       0.008540940704804                       0.002466799231845                      -0.000000068637449                       0.994987235874696                      -0.000051029733176                       0.002397290875735                      -0.000000483768814                       0.995076204311151                      -0.000035529339814                       0.918358389872011                      -0.000057659604379                       0.032714734849531                      -0.000014657885129                       0.993245020943664                      -0.000028680406793                       0.997324358442367
                      38.999999999999922                      -0.169916057339097                       0.003269291803106                       0.004826687097340                      -0.008617357765465                      -0.169907644012662                      -0.003241838517974                       0.004843325893266                       0.008618985974826                       0.002461802230365                       0.000009796577687                       0.994922612587230                      -0.000036667873933                       0.002258158749881                      -0.000011816962107                       0.994970903768103                      -0.000021605161789                       0.918472284835016                      -0.000042733598080                       0.032800398659437                      -0.000016891118464                       0.993198745527609                      -0.000013407178692                       0.997244222483781
                      39.999999999999865                      -0.169149315179653                       0.003462952738434                       0.004731305729831                      -0.008701336646250                      -0.169135174214160                      -0.003456697660629                       0.004738720721714                       0.008696648482449                       0.002351451753344                       0.000014385442582                       0.994824333463688                      -0.000044850221636                       0.002319435871147                      -0.000021237282152                       0.994871354150897                      -0.000027684095043                       0.918706505359001                      -0.000047760097345                       0.032517620456903                      -0.000012234501372                       0.993119742075105                      -0.000016006462041                       0.997142002412825
                      40.999999999999808                      -0.169456804940036                       0.004198680435891                       0.004662366817599                      -0.008766597640381                      -0.169457988591677                      -0.004194894179990                       0.004665461300659                       0.008767189975735                       0.002360511540145                       0.000002502654010                       0.994713427431715                      -0.000064167623870                       0.002348812156412                      -0.000014191613037                       0.994758942527072                      -0.000028718203975                       0.918653115172973                      -0.000063731598957                       0.032645066057939                      -0.000007061216013                       0.993010336020969                      -0.000028134089350                       0.997014354253648
                      41.999999999999751                      -0.169571170358710                       0.003813841795409                       0.004618189601137                      -0.008867899188133                      -0.169592761374366                      -0.003801829042025                       0.004619165497094                       0.008874206452976                       0.002375843311013                      -0.000002200579095                       0.994673112669915                      -0.000059793431691                       0.002245130141300                      -0.000005477805566                       0.994681998273138                      -0.000040461424778                       0.918620439104345                      -0.000067636423541                       0.032693013916148                      -0.000008853238050                       0.992953838840677                      -0.000042061886472                       0.996952068596891
                      42.999999999999694                      -0.169055343624521                       0.004292390796119                       0.004599253561090                      -0.008959497729819                      -0.169071725575888                      -0.004254721135865                       0.004602242671863                       0.008968515559803                       0.002332429235259                       0.000008470883630                       0.994602629847974                      -0.000042343882500                       0.002267359434655                      -0.000006611725057                       0.994613900823110                      -0.000056982858282                       0.918649816226534                      -0.000053104480704                       0.032506144365503                      -0.000017371471704                       0.992895091788705                      -0.000040023773154                       0.996896107453020
                      43.999999999999638                      -0.169616804136807                       0.004753404881517                       0.004616569957846                      -0.009057151957925                      -0.169602553108810                      -0.004719321038085                       0.004621861606476                       0.009061404272067                       0.002356678183866                       0.000008815958205                       0.994466057442194                      -0.000054108674265                       0.002308747544405                      -0.000004362337218                       0.994507788581228                      -0.000064065374388                       0.918374994848889                      -0.000065488975389                       0.032725261913044                      -0.000019188554866                       0.992774316318293                      -0.000051728792384                       0.996777132415728
                      44.999999999999581                      -0.169580922726805                       0.004363482060272                       0.004669229567524                      -0.009169734724511                      -0.169573567765055                      -0.004347250845493                       0.004668823465823                       0.009168682209858                       0.002354826057361                       0.000001310588915                       0.994372316639883                      -0.000049516630855                       0.002232102670020                      -0.000000551334246                       0.994403734679459                      -0.000051462462332                       0.918167564835064                      -0.000075910246933                       0.032716916771195                      -0.000015897570696                       0.992670110712752                      -0.000056105251033                       0.996673793893816
                      45.999999999999524                      -0.169351607015180                       0.004926387960448                       0.004756983587426                      -0.009249312958367                      -0.169356483124214                      -0.004907849760490                       0.004750484469233                       0.009254015888895                       0.002370394232856                       0.000001595795576                       0.994298437666921                      -0.000044812994452                       0.002236132327100                       0.000007647062146                       0.994324862651420                      -0.000062795208010                       0.917978245989695                      -0.000074757869790                       0.032622091127973                      -0.000012078410954                       0.992590216182736                      -0.000059916209222                       0.996602543285345
                      46.999999999999467                      -0.170004291262042                       0.005031116310065                       0.004863047568654                      -0.009314466688368                      -0.170018557290809                      -0.004999950479091                       0.004864438746123                       0.009326683575990                       0.002424120527152                      -0.000003552926534                       0.994199239913858                      -0.000076596686483                       0.002316917937983                       0.000000934886767                       0.994236987137423                      -0.000097247159238                       0.917576994708966                      -0.000092884673381                       0.032864051320934                      -0.000009432015746                       0.992471884947398                      -0.000090826119502                       0.996507384315278
                      47.999999999999410                      -0.169841301252577                       0.004649020018382                       0.004984343500434                      -0.009372083696235                      -0.169843403426692                      -0.004598177933941                       0.004989769528049                       0.009379326200735                       0.002410188747085                      -0.000010739770334                       0.994092588080621                      -0.000089135812092                       0.002270988199961                      -0.000012809137894                       0.994099083943374                      -0.000104537037665                       0.917295038189665                      -0.000095979115434                       0.032809511853805                      -0.000014034650010                       0.992302126857347                      -0.000093604963215                       0.996369092521194
                      48.999999999999353                      -0.169856582338108                       0.005104596541044                       0.005116072021617                      -0.009369727573889                      -0.169833995130626                      -0.005084449963543                       0.005118558402388                       0.009375326096175                       0.002451304328622                      -0.000013349278551                       0.993998568489048                      -0.000081268053555                       0.002233492157667                      -0.000007239251276                       0.993984424538890                      -0.000102158206129                       0.917003258728161                      -0.000095237036652                       0.032814684428182                      -0.000014789075605                       0.992167833701110                      -0.000084225291631                       0.996266096131577
                      49.999999999999297                      -0.170390696902149                       0.004835505304296                       0.005237274092200                      -0.009360116713206                      -0.170401175109830                      -0.004840885314853                       0.005233060366532                       0.009373940559295                       0.002499750513426                      -0.000020226117293                       0.993874544175765                      -0.000079588629068                       0.002303057726211                      -0.000003749099381                       0.993889031515754                      -0.000104439606308                       0.916601845297925                      -0.000098675761761                       0.033022265419784                      -0.000015062560708                       0.992038012651316                      -0.000075077966964                       0.996165004720343
                      50.999999999999240                      -0.170059998715358                       0.004525851538278                       0.005350417544895                      -0.009333813220526                      -0.170100404027266                      -0.004493989282046                       0.005343407783887                       0.009361840236881                       0.002481248318948                      -0.000028890679460                       0.993749537052903                      -0.000100012356218                       0.002285383607871                      -0.000020337166985                       0.993751293467711                      -0.000115850744836                       0.916377869561434                      -0.000107072585298                       0.032917240511488                      -0.000018181140196                       0.991877587924773                      -0.000083117693411                       0.996033367802387
                      51.999999999999183                      -0.170210463233358                       0.004880396564428                       0.005442581683094                      -0.009261733110317                      -0.170236771239059                      -0.004808343491599                       0.005446202666231                       0.009295401036234                       0.002522640158196                      -0.000021889695522                       0.993656957912975                      -0.000123420996979                       0.002233451516694                      -0.000028693880305                       0.993646558818822                      -0.000142925081113                       0.916133535104582                      -0.000118381186835                       0.032974308220266                      -0.000015053885980                       0.991756223054171                      -0.000109517168041                       0.995931215026494
                      52.999999999999126                      -0.170569946181867                       0.004406220589544                       0.005497419673821                      -0.009202721689242                      -0.170561017300091                      -0.004319183768175                       0.005517330678596                       0.009225490876818                       0.002529734715243                      -0.000015496625720                       0.993548434017523                      -0.000147830613069                       0.002287567610331                      -0.000032800177132                       0.993581533914753                      -0.000171430510629                       0.915886328246390                      -0.000135509536494                       0.033095782186279                      -0.000010177049264                       0.991671470150068                      -0.000143846504102                       0.995848896569088
                      53.999999999999069                      -0.170156984420480                       0.004194217336815                       0.005531705763777                      -0.009143892594596                      -0.170126615407855                      -0.004136443026449                       0.005556796502984                       0.009153763281539                       0.002504902216387                      -0.000023104735082                       0.993441791828219                      -0.000149657446656                       0.002308996511670                      -0.000039192982669                       0.993474386634768                      -0.000163708298392                       0.915817410792135                      -0.000130077437837                       0.032948006072892                      -0.000011699289596                       0.991566749479042                      -0.000141583236428                       0.995744064095884
                      54.999999999999012                      -0.170345788791288                       0.004396650221597                       0.005547212264596                      -0.009062499162545                      -0.170331142788295                      -0.004363149794017                       0.005577258644604                       0.009065197239026                       0.002560707153722                      -0.000029818194815                       0.993374241332026                      -0.000148805643474                       0.002247424351023                      -0.000028749073471                       0.993358891801734                      -0.000163352409405                       0.915686250480845                      -0.000123902115633                       0.033034039906667                      -0.000015654956373                       0.991458367459308                      -0.000130347677785                       0.995638809978906
                      55.999999999998956                      -0.170429913628386                       0.003881956178657                       0.005537574130421                      -0.008997926469330                      -0.170429155822124                      -0.003833313900285                       0.005562867809278                       0.008985634798714                       0.002549236816337                      -0.000012840139969                       0.993313248393396                      -0.000130564424617                       0.002272270003247                      -0.000016696760660                       0.993296569683496                      -0.000157853874031                       0.915643744187532                      -0.000129969974954                       0.033076738959799                      -0.000008851171186                       0.991390661950259                      -0.000116275827478                       0.995573221215078
                      56.999999999998899                      -0.170016572450881                       0.003889965217344                       0.005510627477588                      -0.008920489645313                      -0.170006922251110                      -0.003837635229889                       0.005512853633664                       0.008919826932110                       0.002521088881098                      -0.000009513524293                       0.993229867651604                      -0.000082585074191                       0.002298122590214                      -0.000013119283342                       0.993231515712622                      -0.000120515281386                       0.915727546499405                      -0.000118372551036                       0.032922783940546                      -0.000002958062089                       0.991320170424574                      -0.000093874795033                       0.995502304450448
                      57.999999999998842                      -0.170248675605137                       0.003972557370369                       0.005456399209549                      -0.008836410373219                      -0.170237291162469                      -0.003943012116233                       0.005460293541972                       0.008859397720977                       0.002551924085287                      -0.000019995837787                       0.993152509502585                      -0.000095621938448                       0.002252729998344                      -0.000013761399060                       0.993123066729044                      -0.000124161959324                       0.915696289402944                      -0.000130361767510                       0.033002829743549                       0.000000745675741                       0.991225622262697                      -0.000101438107232                       0.995405531911689
                      58.999999999998785                      -0.170082935429176                       0.003519927672304                       0.005365373960519                      -0.008792364810579                      -0.170110260891908                      -0.003489640054099                       0.005384494575267                       0.008808335501917                       0.002475010747275                      -0.000014094345850                       0.993065545156298                      -0.000132384097050                       0.002281403433424                      -0.000011431809051                       0.993036695825871                      -0.000135464726260                       0.915756798425646                      -0.000141555417580                       0.032937798398447                      -0.000005055674482                       0.991144965945296                      -0.000101007717408                       0.995317258455444
                      59.999999999998728                      -0.169705202870927                       0.003755190847923                       0.005283828499430                      -0.008777502973902                      -0.169732057125316                      -0.003680119180606                       0.005288778249966                       0.008775406123153                       0.002419016160432                       0.000000171702221                       0.992954144540237                      -0.000147432009102                       0.002313366637681                      -0.000013709592747                       0.992972803983254                      -0.000141155771633                       0.915883532876951                      -0.000147165521803                       0.032795575947843                      -0.000025709912651                       0.991081347867018                      -0.000104248682740                       0.995232624335344
                      60.999999999998671                      -0.169952341062485                       0.003816143835167                       0.005220468074399                      -0.008758625480759                      -0.169924506873221                      -0.003744626605647                       0.005212285077597                       0.008760880379993                       0.002467203876866                      -0.000003014250699                       0.992879067127602                      -0.000117325030040                       0.002260411541159                      -0.000013389224059                       0.992877371936909                      -0.000127027883260                       0.915904439054273                      -0.000128074116117                       0.032883887097334                      -0.000030385340716                       0.991010031429628                      -0.000090667124606                       0.995139866831620
                      61.999999999998614                      -0.169709378773810                       0.003532249435664                       0.005128803577530                      -0.008753498129269                      -0.169676955289740                      -0.003506349897975                       0.005127367208967                       0.008764261162223                       0.002414674418382                      -0.000014458972056                       0.992788271098214                      -0.000083458602439                       0.002244332206463                      -0.000009559276163                       0.992763784842204                      -0.000112031077423                       0.915995854382127                      -0.000108971889328                       0.032800095079608                      -0.000014641360506                       0.990929766576187                      -0.000076580893431                       0.995036885224365
                      62.999999999998558                      -0.169499194753145                       0.003854431595078                       0.005045278298133                      -0.008768684457975                      -0.169483833773370                      -0.003840111168071                       0.005043345181613                       0.008779122267545                       0.002357219556349                      -0.000006033263557                       0.992670722077755                      -0.000062104438809                       0.002267806577836                      -0.000007796029194                       0.992681965890817                      -0.000089053795927                       0.916084164355084                      -0.000085617367179                       0.032724756687506                       0.000002238264070                       0.990866881814839                      -0.000061158359583                       0.994956044687940
                      63.999999999998501                      -0.169704690365690                       0.003824240785621                       0.004982713571253                      -0.008793865670430                      -0.169699084724833                      -0.003815028195547                       0.004972701988725                       0.008814980989710                       0.002389226508901                       0.000008519824065                       0.992601114905214                      -0.000043039624995                       0.002242706167781                       0.000004697724404                       0.992617836738512                      -0.000051712279189                       0.916098675410673                      -0.000054659814234                       0.032789166461578                       0.000009741863721                       0.990809385975682                      -0.000038144340267                       0.994888921193998
                      64.999999999998451                      -0.169402245101519                       0.003721139610127                       0.004918448898695                      -0.008827100461948                      -0.169394627213357                      -0.003727317994488                       0.004923320034037                       0.008866749188048                       0.002366221551842                       0.000015420199206                       0.992530823796616                      -0.000001558736437                       0.002212222263941                       0.000010362796368                       0.992518093250533                      -0.000017950461129                       0.916174015511543                      -0.000015514529227                       0.032661836287174                       0.000008529707397                       0.990719749023354                      -0.000008283515369                       0.994794444355158
                      65.999999999998394                      -0.169352426805439                       0.004101392029686                       0.004869952369939                      -0.008873370761916                      -0.169359072477356                      -0.004122787697361                       0.004908381501748                       0.008892787232809                       0.002341166441956                       0.000025500602734                       0.992429945420426                       0.000029716948695                       0.002225801816703                       0.000009821425503                       0.992431534760671                       0.000014841561139                       0.916162690991286                       0.000020210599322                       0.032651727725532                       0.000006297143894                       0.990638052872671                       0.000024028080368                       0.994708084935877
                      66.999999999998337                      -0.169535744921979                       0.004039401369925                       0.004846429260304                      -0.008934080508174                      -0.169549324525341                      -0.004044196940277                       0.004876493590152                       0.008911265008123                       0.002350588748988                       0.000037075205784                       0.992348524245872                       0.000033012643788                       0.002223905614210                       0.000001908112464                       0.992358942647239                       0.000051177115525                       0.916100748928017                       0.000029894579930                       0.032732916102279                       0.000011243666824                       0.990569117619872                       0.000037189819590                       0.994636832922743
                      67.999999999998280                      -0.169304799396922                       0.004078173865436                       0.004839347827889                      -0.008999169791216                      -0.169301743043193                      -0.004078328047004                       0.004831265949476                       0.008966180317326                       0.002346439114610                       0.000025579942225                       0.992275640031644                       0.000051553587047                       0.002207762263823                       0.000002925112653                       0.992252387643866                       0.000070051622660                       0.916076082365874                       0.000033741945963                       0.032646475057877                       0.000014102955850                       0.990466159960604                       0.000039630927654                       0.994542407532619
                      68.999999999998224                      -0.169423387682859                       0.004352061055999                       0.004864720320557                      -0.009047014116276                      -0.169424867389157                      -0.004368876201874                       0.004838402421625                       0.009034640572325                       0.002345826484815                       0.000017434277489                       0.992167918814867                       0.000087690965562                       0.002232341533729                       0.000014265287001                       0.992153158154802                       0.000071464473282                       0.915949018085498                       0.000029884202440                       0.032687055001772                       0.000016435084971                       0.990344466269802                       0.000032693864877                       0.994438937589274
                      69.999999999998167                      -0.169487672712919                       0.004204502276103                       0.004894472337253                      -0.009084546243321                      -0.169519807112416                      -0.004205399534227                       0.004875365163850                       0.009086473177879                       0.002346531318991                       0.000018346621363                       0.992069261776679                       0.000113019460640                       0.002255834791474                       0.000016237391116                       0.992088526676416                       0.000081699105450                       0.915824706455537                       0.000047545801668                       0.032718198905272                       0.000016294532912                       0.990251500401972                       0.000040275310666                       0.994353790296456
                      70.999999999998110                      -0.169306298153762                       0.004374303738293                       0.004928880333756                      -0.009115160249269                      -0.169302824748916                      -0.004348662903150                       0.004921398192189                       0.009117366448824                       0.002361955190934                       0.000002289943417                       0.992032097120933                       0.000093687490832                       0.002221875354853                       0.000007824744859                       0.992022308061272                       0.000077495432373                       0.915756608288535                       0.000058915512526                       0.032660523769402                       0.000006924646216                       0.990183045121759                       0.000041752606719                       0.994298476775213
                      71.999999999998053                      -0.169548881980569                       0.004542398318915                       0.004972745752968                      -0.009126332875044                      -0.169521351648528                      -0.004547274533689                       0.004963821308313                       0.009134278990710                       0.002377883439528                      -0.000024023518903                       0.991967955711117                       0.000074809699198                       0.002220629812221                      -0.000004784610018                       0.991934055085419                       0.000065048052907                       0.915559132321764                       0.000045447803380                       0.032766185435087                       0.000012261917124                       0.990095979609841                       0.000025881580696                       0.994223789486278
                      72.999999999997996                      -0.169541170410024                       0.004339075888587                       0.005007323625631                      -0.009145902843540                      -0.169545704525909                      -0.004364027319208                       0.005003231914826                       0.009156020648625                       0.002359042687420                      -0.000019243448702                       0.991858425539063                       0.000079908816259                       0.002244476835060                      -0.000015538362353                       0.991850603773566                       0.000094535421619                       0.915369369504118                       0.000057765150809                       0.032787730606080                       0.000014183850930                       0.989990486732946                       0.000029322590713                       0.994117079994090
                      73.999999999997939                      -0.169436486444733                       0.004528383772185                       0.005056575795201                      -0.009157362790983                      -0.169443478372711                      -0.004534178124391                       0.005052538363338                       0.009164714134750                       0.002389162532221                      -0.000000483681576                       0.991795181901091                       0.000080087185028                       0.002237096599837                      -0.000003154977639                       0.991786165389509                       0.000119162642705                       0.915248349058294                       0.000083167838319                       0.032762195754459                       0.000001248547542                       0.989922351999117                       0.000050491494677                       0.994048458332743
                      74.999999999997883                      -0.169698572912737                       0.004547402989608                       0.005109693548036                      -0.009142617745316                      -0.169686510836398                      -0.004555718589007                       0.005108867562891                       0.009157233815964                       0.002428049681125                      -0.000005607071274                       0.991722267776685                       0.000060734333236                       0.002232351809891                      -0.000004422277682                       0.991710616967961                       0.000097156858493                       0.915041840031728                       0.000080043547530                       0.032845155221641                      -0.000000080163251                       0.989852860766489                       0.000053960656143                       0.993985855506300
                      75.999999999997826                      -0.169630771231723                       0.004372164896662                       0.005135008578241                      -0.009141011008589                      -0.169606643996666                      -0.004383436693365                       0.005152768478219                       0.009157942476145                       0.002414465555440                      -0.000007437765852                       0.991628536074097                       0.000080942149164                       0.002255861169004                      -0.000026740601083                       0.991657440973051                       0.000102738804694                       0.914885136522665                       0.000084372975790                       0.032805040975682                       0.000003294470282                       0.989784072325620                       0.000073503225033                       0.993928773884521
                      76.999999999997769                      -0.169645293093722                       0.004529639588664                       0.005179644491701                      -0.009153477607790                      -0.169606934941946                      -0.004561224333783                       0.005199615687716                       0.009142165886309                       0.002470602450246                       0.000008223799777                       0.991582349256016                       0.000112567704367                       0.002247082010750                      -0.000021103679491                       0.991631908348555                       0.000126397814048                       0.914749741214873                       0.000081064888670                       0.032814464989322                       0.000007794106853                       0.989727243042371                       0.000087449779154                       0.993888032091159
                      77.999999999997712                      -0.169839217288409                       0.004377459536550                       0.005238440598891                      -0.009141935624470                      -0.169813637853107                      -0.004440088529799                       0.005230092112449                       0.009123769111278                       0.002511969731242                       0.000022273687570                       0.991546749897684                       0.000109654060607                       0.002232198202938                       0.000008164990861                       0.991564332296585                       0.000122016730501                       0.914572414277961                       0.000074292730792                       0.032905257843611                       0.000003643605702                       0.989655266436014                       0.000088256840653                       0.993830613396904
                      78.999999999997655                      -0.169676239083596                       0.004253379930438                       0.005277580884490                      -0.009117251614991                      -0.169683285084603                      -0.004320034134590                       0.005257041587681                       0.009114327168534                       0.002451606943565                       0.000023461116012                       0.991474793629771                       0.000088996137212                       0.002268387313930                      -0.000002434064549                       0.991498760114460                       0.000119523427224                       0.914466811195567                       0.000087007827787                       0.032858271447222                       0.000001517607581                       0.989590082426187                       0.000093186274514                       0.993777389945402
                      79.999999999997598                      -0.169756230653319                       0.004386532418335                       0.005314510305308                      -0.009080192828917                      -0.169767709554057                      -0.004423674902866                       0.005302527193244                       0.009089157701677                       0.002475867862103                       0.000021221390005                       0.991367858893199                       0.000068929246829                       0.002273600010090                      -0.000030911290054                       0.991413485910501                       0.000114282676849                       0.914324029712362                       0.000090080860707                       0.032896238048519                      -0.000007073385357                       0.989488975754403                       0.000082727381965                       0.993687891470868
                      80.999999999997542                      -0.169885316955430                       0.004135511154290                       0.005331562595557                      -0.009031990406523                      -0.169875647888170                      -0.004173213219501                       0.005326271874921                       0.009042481699216                       0.002517985896655                       0.000024053026673                       0.991314614162111                       0.000060059384274                       0.002258038184656                      -0.000016860434898                       0.991349130095372                       0.000095890068420                       0.914219331814361                       0.000085200942710                       0.032950217622108                      -0.000006211505318                       0.989411823934066                       0.000070467135023                       0.993621088075473
                      81.999999999997485                      -0.169685980220696                       0.004052124216769                       0.005327420735293                      -0.008987675990799                      -0.169695774645371                      -0.004095185303980                       0.005320149340453                       0.009006644104617                       0.002457126058158                       0.000024991250203                       0.991270526237300                       0.000066730068036                       0.002281240848163                       0.000011691803438                       0.991314980324369                       0.000070556233456                       0.914223573758984                       0.000076039171074                       0.032874820942841                       0.000000597848834                       0.989376220680039                       0.000071174005568                       0.993579919075624
                      82.999999999997428                      -0.169761834415827                       0.004113624894330                       0.005308069070685                      -0.008942235758747                      -0.169774518716299                      -0.004124398544063                       0.005309662952138                       0.008970623170971                       0.002463058732193                       0.000016645971143                       0.991180252054438                       0.000076385079149                       0.002270511446611                       0.000016913447334                       0.991237415012581                       0.000066435357463                       0.914162276215019                       0.000075851386464                       0.032907354253152                       0.000007324264737                       0.989302661428069                       0.000080973954060                       0.993494484177927
                      83.999999999997371                      -0.169729363035118                       0.003892348479156                       0.005264173310415                      -0.008914167063632                      -0.169713755349921                      -0.003903388428032                       0.005286039499941                       0.008941820674126                       0.002496414591873                       0.000000826573431                       0.991097987460154                       0.000072192093448                       0.002244179246814                       0.000013624406772                       0.991112809376826                       0.000067947820446                       0.914118737383333                       0.000071659601550                       0.032897411958052                       0.000007694477952                       0.989198754755018                       0.000071830207875                       0.993384960220243
                      84.999999999997314                      -0.169566979879539                       0.003943533229249                       0.005215149488581                      -0.008902985935529                      -0.169550565848610                      -0.003976885376431                       0.005248110690978                       0.008914651628653                       0.002439449752306                      -0.000009933905771                       0.991022179534259                       0.000043817089529                       0.002258560438209                       0.000008489178488                       0.991006019633689                       0.000048955796405                       0.914119881590072                       0.000049414807445                       0.032842692831846                       0.000000303094608                       0.989102850098486                       0.000051313156750                       0.993292338125132
                      85.999999999997257                      -0.169673913439509                       0.003901265357076                       0.005180834171224                      -0.008904273696739                      -0.169679900909057                      -0.003937245013628                       0.005202606151081                       0.008899849287407                       0.002421371834379                      -0.000004966397736                       0.990927550727172                       0.000008022178649                       0.002258388372889                       0.000008803829291                       0.990918740995939                       0.000027482171172                       0.914096053908479                       0.000030541902796                       0.032888980910856                      -0.000008476050886                       0.989006050135836                       0.000045215277492                       0.993203931468071
                      86.999999999997200                      -0.169492532146401                       0.003710828875483                       0.005146134072988                      -0.008900586240501                      -0.169515455455091                      -0.003733973629751                       0.005148032072119                       0.008897634241586                       0.002455796048268                      -0.000009131326326                       0.990849460485755                      -0.000000243637025                       0.002228193495268                       0.000005860357990                       0.990840133630330                       0.000024817075802                       0.914156292166989                       0.000027435074974                       0.032823477107765                      -0.000011892518519                       0.988931892917876                       0.000060218692792                       0.993119530905727
                      87.999999999997144                      -0.169361686704051                       0.003899531743444                       0.005118441994316                      -0.008907422079706                      -0.169380952119408                      -0.003891130027087                       0.005116985336212                       0.008900695443981                       0.002433234176149                      -0.000004440097654                       0.990770875345714                       0.000015989248547                       0.002224943598526                       0.000001659463552                       0.990754589093178                       0.000024097076624                       0.914199868641097                       0.000025451434822                       0.032762571120312                      -0.000008614560211                       0.988868728081555                       0.000065010045804                       0.993026131719730
                      88.999999999997087                      -0.169482782807481                       0.003843426087649                       0.005105990047147                      -0.008902872564510                      -0.169468509878493                      -0.003826655683686                       0.005099931576250                       0.008887131854225                       0.002388895551521                       0.000013202058135                       0.990690192453497                       0.000037568549906                       0.002240667178890                      -0.000005039952834                       0.990697182474554                       0.000018264475249                       0.914220658053262                       0.000021895950202                       0.032796534284305                      -0.000007422403574                       0.988820986784142                       0.000071780574656                       0.992960585557213
                      89.999999999997030                      -0.169257671915470                       0.003764186113338                       0.005064115578047                      -0.008885529618472                      -0.169234969693141                      -0.003771640718211                       0.005048803110835                       0.008868575221092                       0.002390399110263                       0.000022610701984                       0.990614154854429                       0.000047051953110                       0.002231845075934                       0.000006306935463                       0.990629705566309                       0.000012463554550                       0.914285575774233                       0.000015222722845                       0.032720138027867                      -0.000004971785917                       0.988767796476803                       0.000081897805313                       0.992891931954462
                      90.999999999996973                      -0.169226125495086                       0.003997778146634                       0.005021490552693                      -0.008890408223784                      -0.169207497638289                      -0.004009291345229                       0.004994464448688                       0.008878827736028                       0.002414987022255                       0.000020890882191                       0.990557737657858                       0.000045537752051                       0.002222147549608                       0.000000305826392                       0.990544189122021                       0.000028253323493                       0.914301823463236                       0.000019024604617                       0.032708144107187                       0.000002111960939                       0.988709972319922                       0.000082066301782                       0.992820818450674
                      91.999999999996916                      -0.169308144631943                       0.003890191939605                       0.004991535194157                      -0.008905228721285                      -0.169278530368617                      -0.003924827479257                       0.004959168408124                       0.008904299146206                       0.002373571046338                       0.000031372256110                       0.990473126648224                       0.000069484119289                       0.002250141408828                      -0.000012189708900                       0.990467733720694                       0.000058367421457                       0.914275821801938                       0.000045058088571                       0.032719733445321                       0.000011639311482                       0.988629472955850                       0.000092218959290                       0.992733281041884
                      92.999999999996859                      -0.169049881253644                       0.003927294208072                       0.004955260987558                      -0.008928839821528                      -0.169037778440107                      -0.003997795209764                       0.004923393366770                       0.008925672183580                       0.002355223703643                       0.000030913556977                       0.990407960138243                       0.000094282659004                       0.002258875636515                      -0.000010896248339                       0.990428199943678                       0.000075870825950                       0.914316698250944                       0.000065512225892                       0.032625265870265                       0.000014673745502                       0.988575119673178                       0.000104363855316                       0.992679571100633
                      93.999999999996803                      -0.169107236187323                       0.004204283967955                       0.004943167925183                      -0.008950855051486                      -0.169143170568596                      -0.004266942089414                       0.004898456635639                       0.008959178654357                       0.002413417324902                       0.000018701005210                       0.990360886010292                       0.000095534694049                       0.002234461346676                       0.000011812728595                       0.990371255245797                       0.000090809022880                       0.914267476557249                       0.000080344208680                       0.032666698401881                       0.000006609309968                       0.988524035911262                       0.000109447032203                       0.992628634828090
                      94.999999999996746                      -0.169186243669610                       0.004110044103645                       0.004935350001865                      -0.008967821360830                      -0.169211374053307                      -0.004116334284740                       0.004890141791478                       0.009007215545389                       0.002399547754344                       0.000012653977170                       0.990292054046298                       0.000088007382478                       0.002245788821037                       0.000024625597115                       0.990305953926200                       0.000090507786245                       0.914165315180478                       0.000085350914011                       0.032703024231439                      -0.000013777489921                       0.988453720284548                       0.000090146630468                       0.992557696042303
                      95.999999999996689                      -0.169000841774424                       0.004230768074083                       0.004915439869770                      -0.008990337258222                      -0.168974197821786                      -0.004248050697592                       0.004898552698790                       0.009058713271977                       0.002353768501898                       0.000019385625655                       0.990201771471257                       0.000085909991861                       0.002260411620225                       0.000017066479056                       0.990212154240604                       0.000073215783918                       0.914082335618057                       0.000067891646580                       0.032637348495279                      -0.000023018837224                       0.988361681573801                       0.000076086702526                       0.992465889761821
                      96.999999999996632                      -0.169159919594687                       0.004425687880112                       0.004917134025428                      -0.009035082614666                      -0.169152548114549                      -0.004466643153038                       0.004941148813921                       0.009091078185872                       0.002390034439321                       0.000010743095735                       0.990080999685154                       0.000083656360920                       0.002238175300415                       0.000012182434654                       0.990064053173481                       0.000062163723337                       0.913868334229567                       0.000049685025840                       0.032705380136156                      -0.000016816091010                       0.988231941048794                       0.000083064542708                       0.992327451901637
                      97.999999999996575                      -0.169165995406301                       0.004282308885555                       0.004944867088583                      -0.009078187263321                      -0.169179629938502                      -0.004290649304385                       0.004982234558976                       0.009110478124493                       0.002377771813443                      -0.000005245093833                       0.989957442315961                       0.000052257189037                       0.002234891075832                       0.000017673490596                       0.989952018996538                       0.000030038115516                       0.913666754172423                       0.000021095554001                       0.032721530155121                      -0.000009576219502                       0.988110232834197                       0.000067564833021                       0.992195504015743
                      98.999999999996518                      -0.169038694658629                       0.004471305157906                       0.004983865201812                      -0.009102079349340                      -0.169030471947384                      -0.004468787099841                       0.005020860171156                       0.009137009812322                       0.002338504720925                      -0.000016750017577                       0.989857995165547                       0.000034406447567                       0.002241421971233                       0.000018083953871                       0.989867486646025                       0.000011587550069                       0.913509529761112                      -0.000001885890513                       0.032690993059407                      -0.000005563358141                       0.988003985486869                       0.000048796139068                       0.992091868232689


==> data_siam_mu0.2_pure40_measurements.dat <==
                time                          Adag{1}A{2}_re                          Adag{1}A{2}_im                      Adag{1}F{2}A{3}_re                      Adag{1}F{2}A{3}_im                          A{1}Adag{2}_re                          A{1}Adag{2}_im                      A{1}F{2}Adag{3}_re                      A{1}F{2}Adag{3}_im                                n{10}_re                                n{10}_im                                n{11}_re                                n{11}_im                                n{16}_re                                n{16}_im                                n{17}_re                                n{17}_im                                 n{1}_re                                 n{1}_im                                 n{2}_re                                 n{2}_im                                 n{3}_re                                 n{3}_im                                    Norm
                       0.000000000000000                      -0.000325079391960                      -0.010142480716489                       0.000000000538860                       0.000000241324864                      -0.000325079391960                       0.010142480716489                       0.000000000538860                      -0.000000241324864                       0.000000000000000                      -0.000000000000000                       1.000000000000090                       0.000000000000000                       0.000000000000000                       0.000000000000000                       1.000000000000091                       0.000000000000000                       0.999896999252025                       0.000000000000000                       0.000102986764713                       0.000000000000000                       0.999999999434667                       0.000000000000000                       1.000000000000052
                       1.000000000000000                      -0.114058572885393                      -0.144589201534304                       0.000098848201537                       0.001899745564461                      -0.114058572885393                       0.144589201534306                       0.000098848201537                      -0.001899745564461                       0.000000014725256                       0.000000000000000                       0.999999999997695                       0.000000000000000                       0.000000000000038                      -0.000000000000000                       1.000000000000333                       0.000000000000000                       0.962353894180163                       0.000000000000000                       0.035333810494302                       0.000000000000000                       0.999903105747816                       0.000000000000000                       1.000000000000207
                       2.000000000000001                      -0.230477508078969                      -0.078408733885761                       0.001202353051221                       0.009002514312100                      -0.230477508078971                       0.078408733885761                       0.001202353051221                      -0.009002514312100                       0.000008935172896                       0.000000000000000                       0.999999993594571                       0.000000000000000                       0.000000000105255                       0.000000000000000                       1.000000000000421                       0.000000000000000                       0.913114432624144                       0.000000000000000                       0.065656329263854                       0.000000000000000                       0.999008126947571                       0.000000000000000                       1.000000000000332
                       2.999999999999997                      -0.205518358695117                      -0.000743491649847                       0.004269894551749                       0.014690016805173                      -0.205518358695120                       0.000743491649847                       0.004269894551749                      -0.014690016805173                       0.000295272509383                       0.000000000000000                       0.999999470028639                       0.000000000000000                       0.000000044354893                      -0.000000000000000                       0.999999999969850                       0.000000000000000                       0.902708545451587                       0.000000000000000                       0.048099087849055                      -0.000000000000000                       0.997190343852271                       0.000000000000000                       1.000000000000661
                       3.999999999999994                      -0.179654473196689                      -0.009724042416980                       0.008233390830554                       0.015008516528893                      -0.179654473196690                       0.009724042416980                       0.008233390830554                      -0.015008516528893                       0.002534286663484                       0.000000000000000                       0.999990281834845                      -0.000000000000000                       0.000002681642659                       0.000000000000000                       0.999999996400038                       0.000000000000000                       0.904703675604463                       0.000000000000000                       0.036898308565111                       0.000000000000000                       0.995577354338471                      -0.000000000000000                       1.000000000000849
                       4.999999999999990                      -0.190091821484975                      -0.005073008165540                       0.010842632463104                       0.013474655061799                      -0.190091821484976                       0.005073008165540                       0.010842632463104                      -0.013474655061799                       0.009105159530128                      -0.000000000000000                       0.999927696232569                      -0.000000000000000                       0.000051776950414                       0.000000000000000                       0.999999879352545                      -0.000000000000000                       0.903074965970112                      -0.000000000000000                       0.041182551305234                       0.000000000000000                       0.994729037592798                       0.000000000000000                       1.000000000001067
                       5.999999999999987                      -0.178409552763840                       0.006973803634833                       0.011504122499972                       0.011671621176353                      -0.178409552763842                      -0.006973803634833                       0.011504122499972                      -0.011671621176353                       0.016326673113032                      -0.000000000000000                       0.999713610209958                       0.000000000000000                       0.000455292567949                       0.000000000000000                       0.999998238685705                       0.000000000000000                       0.906651678807814                      -0.000000000000000                       0.036547655149611                      -0.000000000000000                       0.994373058699349                       0.000000000000000                       1.000000000001470
                       6.999999999999983                      -0.173630542581233                      -0.001363406395690                       0.011146280727549                       0.009583321105040                      -0.173630542581234                       0.001363406395690                       0.011146280727549                      -0.009583321105040                       0.015063766127108                       0.000000000000000                       0.999297855598510                       0.000000000000000                       0.002182994786760                       0.000000000000000                       0.999986072015168                      -0.000000000000000                       0.909875533044182                       0.000000000000000                       0.034465914104357                       0.000000000000000                       0.994366294346654                       0.000000000000000                       1.000000000001792
                       7.999999999999980                      -0.178124393523705                       0.002732685611144                       0.010273965209014                       0.008226078274946                      -0.178124393523705                      -0.002732685611144                       0.010273965209014                      -0.008226078274946                       0.006987226253044                      -0.000000000000000                       0.998811674375919                       0.000000000000000                       0.006260919014673                      -0.000000000000000                       0.999932217241446                       0.000000000000000                       0.911275799668265                      -0.000000000000000                       0.036159541356119                      -0.000000000000000                       0.994583862982347                      -0.000000000000000                       1.000000000001940
                       8.999999999999993                      -0.170448998370244                       0.005447032607177                       0.009054077653621                       0.007376578575540                      -0.170448998370246                      -0.005447032607177                       0.009054077653621                      -0.007376578575540                       0.003959149202533                      -0.000000000000000                       0.998445839294110                       0.000000000000000                       0.011134268622153                       0.000000000000000                       0.999779807643489                       0.000000000000000                       0.914929249544862                       0.000000000000000                       0.033208128861572                       0.000000000000000                       0.994847502665738                       0.000000000000000                       1.000000000002176
                      10.000000000000007                      -0.170236176407198                      -0.000406908411888                       0.007816078435383                       0.006701775880693                      -0.170236176407200                       0.000406908411888                       0.007816078435383                      -0.006701775880693                       0.006160283353636                       0.000000000000000                       0.998212759255021                       0.000000000000000                       0.012086164084239                      -0.000000000000000                       0.999494321359362                      -0.000000000000000                       0.917129524385197                      -0.000000000000000                       0.032979929931528                      -0.000000000000000                       0.995145000226744                       0.000000000000000                       1.000000000002678
                      11.000000000000021                      -0.171876049113439                       0.002666222820226                       0.006662862164787                       0.006541837751151                      -0.171876049113440                      -0.002666222820226                       0.006662862164787                      -0.006541837751150                       0.005329524694535                      -0.000000000000000                       0.998021950833198                      -0.000000000000000                       0.007458158937326                      -0.000000000000000                       0.999136284099263                       0.000000000000000                       0.918610239595965                       0.000000000000000                       0.033559818573391                      -0.000000000000000                       0.995444370191892                       0.000000000000000                       1.000000000002820
                      12.000000000000036                      -0.166925221137153                       0.001675809923371                       0.005607684389262                       0.006579926421409                      -0.166925221137154                      -0.001675809923371                       0.005607684389262                      -0.006579926421409                       0.003098792450823                      -0.000000000000000                       0.997877323346698                       0.000000000000000                       0.003017393155824                      -0.000000000000000                       0.998831486043941                       0.000000000000000                       0.921075129838318                      -0.000000000000000                       0.031670911233094                      -0.000000000000000                       0.995693364276213                      -0.000000000000000                       1.000000000002909
                      13.000000000000050                      -0.168609075647314                      -0.002246587560297                       0.004753596639056                       0.006719868859091                      -0.168609075647313                       0.002246587560297                       0.004753596639056                      -0.006719868859092                       0.003434249074005                       0.000000000000000                       0.997805550453161                       0.000000000000000                       0.003627761286242                      -0.000000000000000                       0.998628936867697                      -0.000000000000000                       0.921993521484016                      -0.000000000000000                       0.032221643058188                       0.000000000000000                       0.995913279815500                       0.000000000000000                       1.000000000003257
                      14.000000000000064                      -0.168942972449154                      -0.000070888034135                       0.004093150484322                       0.007121648970477                      -0.168942972449154                       0.000070888034135                       0.004093150484322                      -0.007121648970477                       0.003565691168316                       0.000000000000000                       0.997762142032899                       0.000000000000000                       0.005450685398403                       0.000000000000000                       0.998463451707540                       0.000000000000000                       0.922774348769953                       0.000000000000000                       0.032326560407332                       0.000000000000000                       0.996085770217146                      -0.000000000000000                       1.000000000003481
                      15.000000000000078                      -0.166214878847522                      -0.002425125973341                       0.003618323072617                       0.007519848739901                      -0.166214878847524                       0.002425125973341                       0.003618323072617                      -0.007519848739901                       0.002632127378515                       0.000000000000000                       0.997722541231263                      -0.000000000000000                       0.004148325635222                      -0.000000000000000                       0.998293802547715                      -0.000000000000000                       0.923856169703725                       0.000000000000000                       0.031300595966232                       0.000000000000000                       0.996199184348294                      -0.000000000000000                       1.000000000003821
                      16.000000000000092                      -0.168632161159023                      -0.004565523712512                       0.003352519330984                       0.007945249401849                      -0.168632161159024                       0.004565523712512                       0.003352519330984                      -0.007945249401849                       0.002520083124859                       0.000000000000000                       0.997704181422178                      -0.000000000000000                       0.002603102720857                      -0.000000000000000                       0.998161161210842                      -0.000000000000000                       0.923673296890685                      -0.000000000000000                       0.032173931646518                       0.000000000000000                       0.996276274170487                       0.000000000000000                       1.000000000004277
                      17.000000000000107                      -0.168306450127440                      -0.003016241682162                       0.003250257821507                       0.008450054234154                      -0.168306450127444                       0.003016241682163                       0.003250257821507                      -0.008450054234154                       0.002675331378435                       0.000000000000000                       0.997697740002267                       0.000000000000000                       0.003364191259173                       0.000000000000000                       0.998079690132420                       0.000000000000000                       0.923721586332062                      -0.000000000000000                       0.032054485650404                      -0.000000000000000                       0.996304449458104                      -0.000000000000000                       1.000000000004630
                      18.000000000000121                      -0.167257207645512                      -0.005493265609172                       0.003297981294435                       0.008842794149698                      -0.167257207645512                       0.005493265609172                       0.003297981294435                      -0.008842794149698                       0.002459012450213                       0.000000000000000                       0.997685967226645                       0.000000000000000                       0.003759931432039                      -0.000000000000000                       0.998006309454265                       0.000000000000000                       0.923722176558245                       0.000000000000000                       0.031678149314575                       0.000000000000000                       0.996291488809827                      -0.000000000000000                       1.000000000004943
                      19.000000000000135                      -0.169665474900973                      -0.006073457169451                       0.003480392658544                       0.009216228755553                      -0.169665474900971                       0.006073457169452                       0.003480392658544                      -0.009216228755553                       0.002333362552359                       0.000000000000000                       0.997675624459028                      -0.000000000000000                       0.002767666088023                       0.000000000000000                       0.997932553923500                      -0.000000000000000                       0.922887663304997                       0.000000000000000                       0.032578449657857                      -0.000000000000000                       0.996255429914611                       0.000000000000000                       1.000000000005465
                      20.000000000000149                      -0.168970853848015                      -0.004963087666236                       0.003743534169842                       0.009558296284226                      -0.168970853848012                       0.004963087666236                       0.003743534169842                      -0.009558296284226                       0.002421607859070                       0.000000000000000                       0.997669454089836                       0.000000000000000                       0.002613248737377                      -0.000000000000000                       0.997883558251258                       0.000000000000000                       0.922506141293485                       0.000000000000000                       0.032335501391789                       0.000000000000000                       0.996188277439450                       0.000000000000000                       1.000000000005948
                      21.000000000000163                      -0.169033601817435                      -0.006933202129712                       0.004076506476953                       0.009756596513172                      -0.169033601817436                       0.006933202129712                       0.004076506476953                      -0.009756596513172                       0.002547972568445                       0.000000000000000                       0.997659014639922                       0.000000000000000                       0.003176600807257                       0.000000000000000                       0.997849117413480                      -0.000000000000000                       0.921926248239129                      -0.000000000000000                       0.032383871297925                       0.000000000000000                       0.996105970801632                       0.000000000000000                       1.000000000006059
                      22.000000000000178                      -0.170940182337934                      -0.006328091135931                       0.004449301262135                       0.009925515688399                      -0.170940182337933                       0.006328091135931                       0.004449301262135                      -0.009925515688399                       0.002470212402033                      -0.000000000000000                       0.997644903756668                      -0.000000000000000                       0.002874927839492                      -0.000000000000000                       0.997809221808354                      -0.000000000000000                       0.920951033926461                       0.000000000000000                       0.033109748580204                      -0.000000000000000                       0.996019206180512                       0.000000000000000                       1.000000000006405
                      23.000000000000192                      -0.170030799965274                      -0.005588987198025                       0.004817916753216                       0.010017906268965                      -0.170030799965273                       0.005588987198025                       0.004817916753216                      -0.010017906268965                       0.002497084533324                       0.000000000000000                       0.997632758958660                       0.000000000000000                       0.002469536871815                      -0.000000000000000                       0.997775780173646                      -0.000000000000000                       0.920515192889716                      -0.000000000000000                       0.032789023465949                      -0.000000000000000                       0.995923086679999                       0.000000000000000                       1.000000000006730
                      24.000000000000206                      -0.170691585234246                      -0.006838962691701                       0.005180205896796                       0.009991785761199                      -0.170691585234248                       0.006838962691701                       0.005180205896796                      -0.009991785761199                       0.002745903271781                       0.000000000000000                       0.997619849779454                      -0.000000000000000                       0.002807593458016                       0.000000000000000                       0.997755013311662                      -0.000000000000000                       0.919835744235207                       0.000000000000000                       0.033058000178203                       0.000000000000000                       0.995834322124019                      -0.000000000000000                       1.000000000007081
                      25.000000000000220                      -0.171835907699124                      -0.005537144031019                       0.005507101688153                       0.009954768715115                      -0.171835907699127                       0.005537144031019                       0.005507101688153                      -0.009954768715115                       0.002682330855084                       0.000000000000000                       0.997603792162642                       0.000000000000000                       0.002881958735655                      -0.000000000000000                       0.997732192375515                       0.000000000000000                       0.919120758677871                       0.000000000000000                       0.033498652719053                      -0.000000000000000                       0.995755617997895                       0.000000000000000                       1.000000000007393
                      26.000000000000234                      -0.170838222100021                      -0.005184488563027                       0.005774176340633                       0.009844204554098                      -0.170838222100022                       0.005184488563027                       0.005774176340633                      -0.009844204554098                       0.002656480251339                       0.000000000000000                       0.997589900857360                      -0.000000000000000                       0.002520514864952                       0.000000000000000                       0.997708103781306                       0.000000000000000                       0.918905384966649                       0.000000000000000                       0.033138057629524                       0.000000000000000                       0.995683836012855                      -0.000000000000000                       1.000000000007579
                      27.000000000000249                      -0.171701804387261                      -0.005769492529637                       0.005990132303881                       0.009671387152137                      -0.171701804387261                       0.005769492529637                       0.005990132303881                      -0.009671387152137                       0.002903115202389                      -0.000000000000000                       0.997578317864358                      -0.000000000000000                       0.002631337520022                       0.000000000000000                       0.997692611868080                       0.000000000000000                       0.918446012034178                      -0.000000000000000                       0.033472554105958                      -0.000000000000000                       0.995632026090195                      -0.000000000000000                       1.000000000007837
                      28.000000000000263                      -0.172046172136807                      -0.004276257215202                       0.006135143139746                       0.009517965958908                      -0.172046172136805                       0.004276257215202                       0.006135143139746                      -0.009517965958908                       0.002818912171129                      -0.000000000000000                       0.997565396801731                       0.000000000000000                       0.002838610788321                       0.000000000000000                       0.997678608046323                       0.000000000000000                       0.918184347170378                       0.000000000000000                       0.033606629524934                      -0.000000000000000                       0.995595956991882                      -0.000000000000000                       1.000000000008009
                      29.000000000000277                      -0.171101863617296                      -0.004338658298477                       0.006205873161096                       0.009318760979172                      -0.171101863617297                       0.004338658298477                       0.006205873161095                      -0.009318760979172                       0.002752951845326                       0.000000000000000                       0.997555146677181                       0.000000000000000                       0.002594799918373                       0.000000000000000                       0.997661436869623                       0.000000000000000                       0.918282546178493                       0.000000000000000                       0.033255283274440                      -0.000000000000000                       0.995573586866686                      -0.000000000000000                       1.000000000008201
                      30.000000000000291                      -0.171920195228789                      -0.004443998910241                       0.006219328143532                       0.009117759687804                      -0.171920195228790                       0.004443998910241                       0.006219328143532                      -0.009117759687804                       0.002938772868102                       0.000000000000000                       0.997548724950367                      -0.000000000000000                       0.002557629195583                      -0.000000000000000                       0.997649232596886                      -0.000000000000000                       0.918150623201425                       0.000000000000000                       0.033561198706062                       0.000000000000000                       0.995572552217548                      -0.000000000000000                       1.000000000008418
                      31.000000000000306                      -0.171609136393850                      -0.003174330804485                       0.006166472237309                       0.008960533827992                      -0.171609136393851                       0.003174330804485                       0.006166472237309                      -0.008960533827993                       0.002824957268576                      -0.000000000000000                       0.997542169124926                      -0.000000000000000                       0.002768151905495                      -0.000000000000000                       0.997640456857196                       0.000000000000000                       0.918318042524484                      -0.000000000000000                       0.033441777589509                       0.000000000000000                       0.995584107980751                       0.000000000000000                       1.000000000008475
                      32.000000000000320                      -0.170868188594910                      -0.003628160371499                       0.006060121073710                       0.008788281150251                      -0.170868188594908                       0.003628160371498                       0.006060121073710                      -0.008788281150251                       0.002740452782234                      -0.000000000000000                       0.997538092971322                      -0.000000000000000                       0.002632783047913                       0.000000000000000                       0.997628899459581                      -0.000000000000000                       0.918650470433865                       0.000000000000000                       0.033157388579101                      -0.000000000000000                       0.995607341179226                      -0.000000000000000                       1.000000000008620
                      33.000000000000263                      -0.171526071041465                      -0.003456292898403                       0.005919740702435                       0.008658276278460                      -0.171526071041466                       0.003456292898403                       0.005919740702435                      -0.008658276278460                       0.002852678946986                      -0.000000000000000                       0.997537729820181                      -0.000000000000000                       0.002522290992108                       0.000000000000000                       0.997619648618306                       0.000000000000000                       0.918774551596945                      -0.000000000000000                       0.033395197846089                      -0.000000000000000                       0.995644767603475                      -0.000000000000000                       1.000000000008810
                      34.000000000000206                      -0.170814148312273                      -0.002659920379871                       0.005743953329788                       0.008578810305413                      -0.170814148312274                       0.002659920379871                       0.005743953329788                      -0.008578810305414                       0.002724824766933                       0.000000000000000                       0.997537410275839                      -0.000000000000000                       0.002682962476012                       0.000000000000000                       0.997614410368777                      -0.000000000000000                       0.919194341804988                       0.000000000000000                       0.033121014667898                       0.000000000000000                       0.995686213979138                       0.000000000000000                       1.000000000009126
                      35.000000000000149                      -0.170400331767427                      -0.003396175137946                       0.005553288839933                       0.008503836760856                      -0.170400331767427                       0.003396175137946                       0.005553288839933                      -0.008503836760856                       0.002648546167918                       0.000000000000000                       0.997538578102990                      -0.000000000000000                       0.002626867418357                      -0.000000000000000                       0.997607412798431                       0.000000000000000                       0.919582810058233                      -0.000000000000000                       0.032954924945165                       0.000000000000000                       0.995732314477791                      -0.000000000000000                       1.000000000009446
                      36.000000000000092                      -0.170872291994578                      -0.003096218187603                       0.005363086732715                       0.008488757405529                      -0.170872291994578                       0.003096218187603                       0.005363086732715                      -0.008488757405529                       0.002701167992605                      -0.000000000000000                       0.997542227902405                       0.000000000000000                       0.002496767524775                      -0.000000000000000                       0.997600799511080                       0.000000000000000                       0.919799861075644                       0.000000000000000                       0.033120986604266                       0.000000000000000                       0.995781977549219                       0.000000000000000                       1.000000000009627
                      37.000000000000036                      -0.170037453793463                      -0.002835861954452                       0.005174730627635                       0.008510929480036                      -0.170037453793463                       0.002835861954452                       0.005174730627635                      -0.008510929480036                       0.002586502697592                       0.000000000000000                       0.997545481419842                       0.000000000000000                       0.002596853871161                      -0.000000000000000                       0.997597767195300                       0.000000000000000                       0.920246296134257                       0.000000000000000                       0.032801120535500                       0.000000000000000                       0.995826512437271                       0.000000000000000                       1.000000000009712
                      37.999999999999979                      -0.170008405012452                      -0.003672778320683                       0.005007849597386                       0.008541528464437                      -0.170008405012451                       0.003672778320683                       0.005007849597386                      -0.008541528464437                       0.002541268297367                      -0.000000000000000                       0.997548947607951                      -0.000000000000000                       0.002593189655926                       0.000000000000000                       0.997594042298781                      -0.000000000000000                       0.920511092809032                      -0.000000000000000                       0.032780445064660                      -0.000000000000000                       0.995868426818378                       0.000000000000000                       1.000000000009892
                      38.999999999999922                      -0.170309480193343                      -0.003321467802683                       0.004868830099034                       0.008624730035934                      -0.170309480193344                       0.003321467802683                       0.004868830099034                      -0.008624730035935                       0.002557263307755                       0.000000000000000                       0.997553314108913                       0.000000000000000                       0.002476966353180                       0.000000000000000                       0.997589521470733                      -0.000000000000000                       0.920664099163447                       0.000000000000000                       0.032885699089262                       0.000000000000000                       0.995904848754460                       0.000000000000000                       1.000000000010151
                      39.999999999999865                      -0.169579146649626                      -0.003504231821679                       0.004757921458175                       0.008718527415847                      -0.169579146649627                       0.003504231821679                       0.004757921458175                      -0.008718527415847                       0.002480084508738                      -0.000000000000000                       0.997556769495299                       0.000000000000000                       0.002524857205668                       0.000000000000000                       0.997587555239662                       0.000000000000000                       0.920959770646373                       0.000000000000000                       0.032609191958150                       0.000000000000000                       0.995930500592890                      -0.000000000000000                       1.000000000010302
                      40.999999999999808                      -0.169902366712676                      -0.004234778130249                       0.004688039270142                       0.008813586768850                      -0.169902366712678                       0.004234778130249                       0.004688039270142                      -0.008813586768850                       0.002476601429452                      -0.000000000000000                       0.997559422728006                      -0.000000000000000                       0.002553313834790                      -0.000000000000000                       0.997585666734686                      -0.000000000000000                       0.920998749344975                       0.000000000000000                       0.032725396856398                       0.000000000000000                       0.995949526709261                       0.000000000000000                       1.000000000010576
                      41.999999999999751                      -0.170049503979756                      -0.003858038879478                       0.004655282449797                       0.008938740427064                      -0.170049503979756                       0.003858038879478                       0.004655282449797                      -0.008938740427064                       0.002475066183657                      -0.000000000000000                       0.997561707336980                       0.000000000000000                       0.002467971301786                      -0.000000000000000                       0.997582462923198                      -0.000000000000000                       0.921006855616480                      -0.000000000000000                       0.032778883436962                      -0.000000000000000                       0.995958708336833                       0.000000000000000                       1.000000000011027
                      42.999999999999694                      -0.169557631901373                      -0.004305280582870                       0.004657252760987                       0.009045905905459                      -0.169557631901371                       0.004305280582870                       0.004657252760987                      -0.009045905905459                       0.002446610136068                      -0.000000000000000                       0.997562916888405                       0.000000000000000                       0.002477973423599                      -0.000000000000000                       0.997580694485839                      -0.000000000000000                       0.921079726593231                      -0.000000000000000                       0.032597104225290                       0.000000000000000                       0.995956802455403                       0.000000000000000                       1.000000000011082
                      43.999999999999638                      -0.170118051108060                      -0.004759295582534                       0.004698281089474                       0.009144677797998                      -0.170118051108059                       0.004759295582534                       0.004698281089474                      -0.009144677797997                       0.002480033114665                       0.000000000000000                       0.997562931004271                       0.000000000000000                       0.002523601456126                       0.000000000000000                       0.997579452506094                      -0.000000000000000                       0.920900287048267                      -0.000000000000000                       0.032807752413982                       0.000000000000000                       0.995948767835116                      -0.000000000000000                       1.000000000011100
                      44.999999999999581                      -0.170115835617241                      -0.004368712816396                       0.004766660653141                       0.009248311409462                      -0.170115835617244                       0.004368712816396                       0.004766660653141                      -0.009248311409462                       0.002470252482327                      -0.000000000000000                       0.997562040871519                       0.000000000000000                       0.002473223396927                       0.000000000000000                       0.997576871641423                      -0.000000000000000                       0.920779256783416                       0.000000000000000                       0.032810688960535                      -0.000000000000000                       0.995931828354446                       0.000000000000000                       1.000000000011203
                      45.999999999999524                      -0.169895475174077                      -0.004892063009712                       0.004858458931633                       0.009314443060122                      -0.169895475174077                       0.004892063009712                       0.004858458931633                      -0.009314443060122                       0.002486183233500                       0.000000000000000                       0.997560468897412                      -0.000000000000000                       0.002458212410239                       0.000000000000000                       0.997574853177646                      -0.000000000000000                       0.920666450053459                       0.000000000000000                       0.032734407550939                      -0.000000000000000                       0.995908164493694                      -0.000000000000000                       1.000000000011255
                      46.999999999999467                      -0.170528962738481                      -0.004987970397802                       0.004970979858248                       0.009367950534503                      -0.170528962738480                       0.004987970397802                       0.004970979858248                      -0.009367950534503                       0.002539212639862                      -0.000000000000000                       0.997557963022452                       0.000000000000000                       0.002509402387551                       0.000000000000000                       0.997573618516871                      -0.000000000000000                       0.920366618594210                      -0.000000000000000                       0.032976070051136                       0.000000000000000                       0.995882286695086                       0.000000000000000                       1.000000000011568
                      47.999999999999410                      -0.170378206008630                      -0.004613072542151                       0.005089518418569                       0.009408492171851                      -0.170378206008626                       0.004613072542151                       0.005089518418569                      -0.009408492171851                       0.002521579763198                       0.000000000000000                       0.997554680755576                      -0.000000000000000                       0.002489743173345                      -0.000000000000000                       0.997571331144147                       0.000000000000000                       0.920201355218400                       0.000000000000000                       0.032926008719708                      -0.000000000000000                       0.995851982929988                       0.000000000000000                       1.000000000011793
                      48.999999999999353                      -0.170387181044822                      -0.005071572214588                       0.005211204288786                       0.009407277101228                      -0.170387181044821                       0.005071572214588                       0.005211204288786                      -0.009407277101228                       0.002566042093778                      -0.000000000000000                       0.997551395670415                       0.000000000000000                       0.002459496499291                       0.000000000000000                       0.997569040277028                       0.000000000000000                       0.920007519322306                       0.000000000000000                       0.032936262813737                      -0.000000000000000                       0.995821444141884                       0.000000000000000                       1.000000000011797
                      49.999999999999297                      -0.170929590856415                      -0.004834240062047                       0.005329949465729                       0.009398115990101                      -0.170929590856415                       0.004834240062046                       0.005329949465729                      -0.009398115990101                       0.002616471140222                      -0.000000000000000                       0.997547753524723                      -0.000000000000000                       0.002507118565955                       0.000000000000000                       0.997567626308163                      -0.000000000000000                       0.919721567256641                      -0.000000000000000                       0.033144290247186                      -0.000000000000000                       0.995793521842394                      -0.000000000000000                       1.000000000011837
                      50.999999999999240                      -0.170645161381103                      -0.004531445508145                       0.005433354790066                       0.009370049292097                      -0.170645161381104                       0.004531445508145                       0.005433354790066                      -0.009370049292097                       0.002587869713702                       0.000000000000000                       0.997543877172367                      -0.000000000000000                       0.002509157383142                      -0.000000000000000                       0.997565559080027                      -0.000000000000000                       0.919612342253081                       0.000000000000000                       0.033043379683537                       0.000000000000000                       0.995766358607079                      -0.000000000000000                       1.000000000011841
                      51.999999999999183                      -0.170805593083515                      -0.004856173566948                       0.005522064471011                       0.009310834820470                      -0.170805593083518                       0.004856173566949                       0.005522064471011                      -0.009310834820470                       0.002641644993281                       0.000000000000000                       0.997540737167459                      -0.000000000000000                       0.002470374401959                      -0.000000000000000                       0.997563263039317                      -0.000000000000000                       0.919449289832564                       0.000000000000000                       0.033107924799413                       0.000000000000000                       0.995744517252992                       0.000000000000000                       1.000000000012036
                      52.999999999999126                      -0.171138982276613                      -0.004398563020226                       0.005590160741288                       0.009255214392634                      -0.171138982276611                       0.004398563020226                       0.005590160741288                      -0.009255214392634                       0.002671312902983                      -0.000000000000000                       0.997537765039217                       0.000000000000000                       0.002508269176152                       0.000000000000000                       0.997561940132163                      -0.000000000000000                       0.919286392509874                       0.000000000000000                       0.033235459671867                       0.000000000000000                       0.995728464646385                      -0.000000000000000                       1.000000000012169
                      53.999999999999069                      -0.170764352834209                      -0.004235604564942                       0.005631173347327                       0.009184757792727                      -0.170764352834210                       0.004235604564942                       0.005631173347327                      -0.009184757792727                       0.002630752440937                       0.000000000000000                       0.997535053188080                      -0.000000000000000                       0.002522394725872                       0.000000000000000                       0.997560356997944                       0.000000000000000                       0.919296661522495                       0.000000000000000                       0.033097564987151                       0.000000000000000                       0.995716561144249                       0.000000000000000                       1.000000000012260
                      54.999999999999012                      -0.170999144949986                      -0.004421483550467                       0.005650147530604                       0.009102481279328                      -0.170999144949989                       0.004421483550467                       0.005650147530604                      -0.009102481279328                       0.002678185950636                      -0.000000000000000                       0.997533577808654                       0.000000000000000                       0.002479996159095                      -0.000000000000000                       0.997558401723875                      -0.000000000000000                       0.919232425487201                       0.000000000000000                       0.033185930774339                       0.000000000000000                       0.995712488592691                       0.000000000000000                       1.000000000012365
                      55.999999999998956                      -0.171079596243547                      -0.003899473857779                       0.005643510451650                       0.009036470570153                      -0.171079596243546                       0.003899473857779                       0.005643510451650                      -0.009036470570152                       0.002678989004571                      -0.000000000000000                       0.997532563590205                      -0.000000000000000                       0.002504928652024                       0.000000000000000                       0.997557374152100                      -0.000000000000000                       0.919234694325025                      -0.000000000000000                       0.033215453686495                      -0.000000000000000                       0.995714328527208                      -0.000000000000000                       1.000000000012319
                      56.999999999998899                      -0.170688315867968                      -0.003924980286077                       0.005611649846471                       0.008964127011100                      -0.170688315867969                       0.003924980286076                       0.005611649846471                      -0.008964127011101                       0.002631394992946                       0.000000000000000                       0.997531964135575                       0.000000000000000                       0.002523457453961                      -0.000000000000000                       0.997556402061053                       0.000000000000000                       0.919363289757667                       0.000000000000000                       0.033067560643379                       0.000000000000000                       0.995720717988259                      -0.000000000000000                       1.000000000012222
                      57.999999999998842                      -0.170941985825798                      -0.004000801757706                       0.005562757352667                       0.008899618988148                      -0.170941985825797                       0.004000801757706                       0.005562757352667                      -0.008899618988148                       0.002664941247270                       0.000000000000000                       0.997532537875988                       0.000000000000000                       0.002482226216687                      -0.000000000000000                       0.997554988749288                       0.000000000000000                       0.919400850493080                       0.000000000000000                       0.033159320717769                       0.000000000000000                       0.995733813844903                      -0.000000000000000                       1.000000000012184
                      58.999999999998785                      -0.170799170317398                      -0.003559714155232                       0.005495860594590                       0.008859014042182                      -0.170799170317397                       0.003559714155232                       0.005495860594590                      -0.008859014042182                       0.002640261389220                      -0.000000000000000                       0.997533471120887                      -0.000000000000000                       0.002494334008502                       0.000000000000000                       0.997554363718676                       0.000000000000000                       0.919536563769938                       0.000000000000000                       0.033102691978781                       0.000000000000000                       0.995750045038327                       0.000000000000000                       1.000000000012161
                      59.999999999998728                      -0.170478990380675                      -0.003777337754065                       0.005416662942222                       0.008818989381041                      -0.170478990380673                       0.003777337754065                       0.005416662942222                      -0.008818989381041                       0.002595767175315                       0.000000000000000                       0.997534725939362                       0.000000000000000                       0.002512541683735                       0.000000000000000                       0.997554045231718                       0.000000000000000                       0.919724045424050                       0.000000000000000                       0.032978929258822                       0.000000000000000                       0.995768688870037                      -0.000000000000000                       1.000000000011986
                      60.999999999998671                      -0.170721584408553                      -0.003774873356619                       0.005333650723361                       0.008799482137296                      -0.170721584408555                       0.003774873356619                       0.005333650723361                      -0.008799482137295                       0.002616011593086                       0.000000000000000                       0.997536826997229                      -0.000000000000000                       0.002476997833962                      -0.000000000000000                       0.997553253960722                      -0.000000000000000                       0.919813301028467                      -0.000000000000000                       0.033064827691248                      -0.000000000000000                       0.995790448702659                      -0.000000000000000                       1.000000000012006
                      61.999999999998614                      -0.170436486738375                      -0.003506534900701                       0.005247011276909                       0.008802506518469                      -0.170436486738374                       0.003506534900701                       0.005247011276909                      -0.008802506518469                       0.002577901819814                       0.000000000000000                       0.997539005452247                      -0.000000000000000                       0.002478992536338                       0.000000000000000                       0.997552907931890                       0.000000000000000                       0.920002237048095                      -0.000000000000000                       0.032954357899304                       0.000000000000000                       0.995811260523703                      -0.000000000000000                       1.000000000011855
                      62.999999999998558                      -0.170261874925030                      -0.003864325735487                       0.005164649101425                       0.008807835970534                      -0.170261874925029                       0.003864325735487                       0.005164649101425                      -0.008807835970534                       0.002547898183178                       0.000000000000000                       0.997541154134914                      -0.000000000000000                       0.002495227618734                       0.000000000000000                       0.997552883623422                       0.000000000000000                       0.920164122068162                       0.000000000000000                       0.032884795374032                       0.000000000000000                       0.995831368778064                       0.000000000000000                       1.000000000011640
                      63.999999999998501                      -0.170477840394072                      -0.003801299031997                       0.005092419611754                       0.008836391373682                      -0.170477840394073                       0.003801299031997                       0.005092419611754                      -0.008836391373682                       0.002559370490796                      -0.000000000000000                       0.997543500017926                      -0.000000000000000                       0.002468978150158                       0.000000000000000                       0.997552430510983                      -0.000000000000000                       0.920236757962941                      -0.000000000000000                       0.032961383074479                       0.000000000000000                       0.995850423142589                      -0.000000000000000                       1.000000000011583
                      64.999999999998451                      -0.170149492301247                      -0.003728816309536                       0.005030040865757                       0.008877615664828                      -0.170149492301248                       0.003728816309536                       0.005030040865757                      -0.008877615664828                       0.002522110004551                      -0.000000000000000                       0.997545510176490                       0.000000000000000                       0.002463886555637                       0.000000000000000                       0.997552211526631                       0.000000000000000                       0.920391928669911                       0.000000000000000                       0.032836163205860                      -0.000000000000000                       0.995865036056317                       0.000000000000000                       1.000000000011589
                      65.999999999998394                      -0.170157964626041                      -0.004131057206993                       0.004984405187509                       0.008917777646186                      -0.170157964626040                       0.004131057206993                       0.004984405187509                      -0.008917777646186                       0.002514546582300                      -0.000000000000000                       0.997547160292307                      -0.000000000000000                       0.002477718405933                      -0.000000000000000                       0.997552327639035                      -0.000000000000000                       0.920459480105083                      -0.000000000000000                       0.032836841616449                      -0.000000000000000                       0.995876615255746                       0.000000000000000                       1.000000000011629
                      66.999999999998337                      -0.170332366941524                      -0.004009120746537                       0.004956645636916                       0.008975161788213                      -0.170332366941526                       0.004009120746537                       0.004956645636916                      -0.008975161788213                       0.002521996239198                       0.000000000000000                       0.997548479240145                      -0.000000000000000                       0.002463215109548                       0.000000000000000                       0.997552033018989                       0.000000000000000                       0.920466906113181                       0.000000000000000                       0.032900361901418                       0.000000000000000                       0.995884337845657                      -0.000000000000000                       1.000000000011554
                      67.999999999998280                      -0.170043958223511                      -0.004096862261358                       0.004944981315182                       0.009030902004489                      -0.170043958223512                       0.004096862261358                       0.004944981315182                      -0.009030902004489                       0.002496747623798                      -0.000000000000000                       0.997549260597758                      -0.000000000000000                       0.002454675180890                       0.000000000000000                       0.997551707490324                       0.000000000000000                       0.920533433969871                      -0.000000000000000                       0.032792735980317                      -0.000000000000000                       0.995886334646329                       0.000000000000000                       1.000000000011467
                      68.999999999998224                      -0.170222482070963                      -0.004435910858961                       0.004953377606962                       0.009080235745710                      -0.170222482070960                       0.004435910858961                       0.004953377606962                      -0.009080235745710                       0.002512522463853                       0.000000000000000                       0.997549611302549                      -0.000000000000000                       0.002466563223464                       0.000000000000000                       0.997551679671871                       0.000000000000000                       0.920483878433090                       0.000000000000000                       0.032859657737245                      -0.000000000000000                       0.995884956292343                      -0.000000000000000                       1.000000000011231
                      69.999999999998167                      -0.170334664241734                      -0.004254827097119                       0.004978131817968                       0.009136632142422                      -0.170334664241734                       0.004254827097119                       0.004978131817968                      -0.009136632142422                       0.002517503534556                       0.000000000000000                       0.997549450340514                       0.000000000000000                       0.002463681083774                       0.000000000000000                       0.997551310692190                      -0.000000000000000                       0.920419779504441                      -0.000000000000000                       0.032902756404836                       0.000000000000000                       0.995879233843028                       0.000000000000000                       1.000000000011116
                      70.999999999998110                      -0.170135017798369                      -0.004436019780658                       0.005016116594821                       0.009178390282963                      -0.170135017798369                       0.004436019780658                       0.005016116594821                      -0.009178390282963                       0.002508691495207                      -0.000000000000000                       0.997548823178906                      -0.000000000000000                       0.002453542497977                       0.000000000000000                       0.997550726173079                       0.000000000000000                       0.920392758107840                      -0.000000000000000                       0.032830748151247                       0.000000000000000                       0.995869035654539                       0.000000000000000                       1.000000000011028
                      71.999999999998053                      -0.170424870668794                      -0.004627512463937                       0.005067941701358                       0.009210465016116                      -0.170424870668792                       0.004627512463937                       0.005067941701358                      -0.009210465016116                       0.002541071284811                       0.000000000000000                       0.997547787290974                      -0.000000000000000                       0.002463426613347                       0.000000000000000                       0.997550487309594                      -0.000000000000000                       0.920255346360299                       0.000000000000000                       0.032941458384814                       0.000000000000000                       0.995857099280341                      -0.000000000000000                       1.000000000010957
                      72.999999999997996                      -0.170451625262726                      -0.004401108857025                       0.005126802488015                       0.009240527257631                      -0.170451625262727                       0.004401108857025                       0.005126802488015                      -0.009240527257631                       0.002541525308112                       0.000000000000000                       0.997546163447667                       0.000000000000000                       0.002470217735727                      -0.000000000000000                       0.997550123182504                       0.000000000000000                       0.920154642617114                      -0.000000000000000                       0.032954507705942                       0.000000000000000                       0.995842402175390                      -0.000000000000000                       1.000000000011100
                      73.999999999997939                      -0.170352545054815                      -0.004608655778768                       0.005189783743257                       0.009249205511305                      -0.170352545054815                       0.004608655778768                       0.005189783743257                      -0.009249205511305                       0.002547011738424                       0.000000000000000                       0.997544367091276                       0.000000000000000                       0.002459347554884                      -0.000000000000000                       0.997549359782419                       0.000000000000000                       0.920072181300493                       0.000000000000000                       0.032921129738292                       0.000000000000000                       0.995826188401029                      -0.000000000000000                       1.000000000011149
                      74.999999999997883                      -0.170669283577576                      -0.004617797065264                       0.005255319045376                       0.009249739838293                      -0.170669283577577                       0.004617797065264                       0.005255319045376                      -0.009249739838293                       0.002584604579949                      -0.000000000000000                       0.997542584555976                      -0.000000000000000                       0.002466640770390                      -0.000000000000000                       0.997548774515782                       0.000000000000000                       0.919910554947921                       0.000000000000000                       0.033042525561571                       0.000000000000000                       0.995810835664219                       0.000000000000000                       1.000000000011554
                      75.999999999997826                      -0.170595989358814                      -0.004382474624586                       0.005315986974781                       0.009243758496892                      -0.170595989358812                       0.004382474624586                       0.005315986974781                      -0.009243758496892                       0.002576981269991                      -0.000000000000000                       0.997540571045037                       0.000000000000000                       0.002479541393870                      -0.000000000000000                       0.997548297711871                       0.000000000000000                       0.919828026369888                      -0.000000000000000                       0.033018333292803                      -0.000000000000000                       0.995795273823457                      -0.000000000000000                       1.000000000011541
                      76.999999999997769                      -0.170583492773198                      -0.004570390353657                       0.005370541724205                       0.009217788557766                      -0.170583492773196                       0.004570390353657                       0.005370541724205                      -0.009217788557766                       0.002590434271473                       0.000000000000000                       0.997538742090116                       0.000000000000000                       0.002467875540663                      -0.000000000000000                       0.997547589519466                       0.000000000000000                       0.919745802480207                       0.000000000000000                       0.033016604622437                      -0.000000000000000                       0.995781494424042                       0.000000000000000                       1.000000000011768
                      77.999999999997712                      -0.170844599455385                      -0.004418457065276                       0.005416828730855                       0.009189993033386                      -0.170844599455384                       0.004418457065276                       0.005416828730855                      -0.009189993033385                       0.002621044614656                       0.000000000000000                       0.997537176502166                      -0.000000000000000                       0.002471793462445                       0.000000000000000                       0.997547002909216                      -0.000000000000000                       0.919626841069202                       0.000000000000000                       0.033116225165693                       0.000000000000000                       0.995770808116080                      -0.000000000000000                       1.000000000011959
                      78.999999999997655                      -0.170676929865690                      -0.004227676045397                       0.005449397031443                       0.009156265578454                      -0.170676929865693                       0.004227676045397                       0.005449397031443                      -0.009156265578454                       0.002602952027014                       0.000000000000000                       0.997535695889211                       0.000000000000000                       0.002486924111983                       0.000000000000000                       0.997546485428030                      -0.000000000000000                       0.919607899676025                       0.000000000000000                       0.033055366907763                      -0.000000000000000                       0.995761956543070                       0.000000000000000                       1.000000000012090
                      79.999999999997598                      -0.170727457374584                      -0.004377531407107                       0.005469845003759                       0.009110623221196                      -0.170727457374587                       0.004377531407107                       0.005469845003759                      -0.009110623221196                       0.002617866555040                      -0.000000000000000                       0.997534757860475                       0.000000000000000                       0.002474443656610                      -0.000000000000000                       0.997545782072560                      -0.000000000000000                       0.919569428844282                       0.000000000000000                       0.033075236756011                      -0.000000000000000                       0.995756937693505                      -0.000000000000000                       1.000000000012301
                      80.999999999997542                      -0.170877720999489                      -0.004128716987486                       0.005476866621828                       0.009071707336206                      -0.170877720999488                       0.004128716987486                       0.005476866621828                      -0.009071707336206                       0.002633601013408                       0.000000000000000                       0.997534253436241                      -0.000000000000000                       0.002474667245739                      -0.000000000000000                       0.997545387330088                      -0.000000000000000                       0.919533571744214                      -0.000000000000000                       0.033131496091703                      -0.000000000000000                       0.995755707107238                      -0.000000000000000                       1.000000000012339
                      81.999999999997485                      -0.170647869830902                      -0.004034482107194                       0.005468465633199                       0.009030400035371                      -0.170647869830902                       0.004034482107194                       0.005468465633199                      -0.009030400035371                       0.002606620026340                       0.000000000000000                       0.997533956995424                      -0.000000000000000                       0.002488859583839                       0.000000000000000                       0.997545276218834                      -0.000000000000000                       0.919591573440467                      -0.000000000000000                       0.033045217695498                      -0.000000000000000                       0.995756976336085                      -0.000000000000000                       1.000000000012631
                      82.999999999997428                      -0.170740293631827                      -0.004146081362576                       0.005448795668430                       0.008987881739078                      -0.170740293631825                       0.004146081362576                       0.005448795668430                      -0.008987881739078                       0.002618758634812                      -0.000000000000000                       0.997534210619935                       0.000000000000000                       0.002476035762588                      -0.000000000000000                       0.997544904061782                      -0.000000000000000                       0.919608988516252                      -0.000000000000000                       0.033078445107147                      -0.000000000000000                       0.995762251973791                      -0.000000000000000                       1.000000000012743
                      83.999999999997371                      -0.170763299749390                      -0.003881152094351                       0.005417589000819                       0.008959105048853                      -0.170763299749389                       0.003881152094351                       0.005417589000819                      -0.008959105048853                       0.002617486558932                      -0.000000000000000                       0.997534728470878                       0.000000000000000                       0.002472773443293                      -0.000000000000000                       0.997544642129916                       0.000000000000000                       0.919656280301951                      -0.000000000000000                       0.033085362039854                       0.000000000000000                       0.995770166051412                       0.000000000000000                       1.000000000012890
                      84.999999999997314                      -0.170524851320577                      -0.003913844385755                       0.005376264371769                       0.008931367394473                      -0.170524851320579                       0.003913844385755                       0.005376264371769                      -0.008931367394472                       0.002587321925570                      -0.000000000000000                       0.997535367673892                       0.000000000000000                       0.002483951489733                      -0.000000000000000                       0.997544753336372                      -0.000000000000000                       0.919767214003683                      -0.000000000000000                       0.032994239363268                       0.000000000000000                       0.995779661811930                      -0.000000000000000                       1.000000000013122
                      85.999999999997257                      -0.170645578146687                      -0.003990920593262                       0.005330328536251                       0.008911234167883                      -0.170645578146687                       0.003990920593262                       0.005330328536251                      -0.008911234167883                       0.002596538783741                      -0.000000000000000                       0.997536559365860                      -0.000000000000000                       0.002472114014941                       0.000000000000000                       0.997544742658147                      -0.000000000000000                       0.919819694489637                      -0.000000000000000                       0.033036639073262                      -0.000000000000000                       0.995791682712626                      -0.000000000000000                       1.000000000013380
                      86.999999999997200                      -0.170561315333984                      -0.003778380935928                       0.005280029335203                       0.008906952161454                      -0.170561315333983                       0.003778380935928                       0.005280029335202                      -0.008906952161454                       0.002582727726502                       0.000000000000000                       0.997538043908090                       0.000000000000000                       0.002466788242644                      -0.000000000000000                       0.997544694938370                       0.000000000000000                       0.919915227154998                       0.000000000000000                       0.033002683098002                       0.000000000000000                       0.995804068922333                      -0.000000000000000                       1.000000000013669
                      87.999999999997144                      -0.170373758211310                      -0.003932339121447                       0.005228896093982                       0.008904492191325                      -0.170373758211312                       0.003932339121447                       0.005228896093982                      -0.008904492191326                       0.002557531008755                       0.000000000000000                       0.997539501911342                       0.000000000000000                       0.002474786845677                       0.000000000000000                       0.997544930646934                       0.000000000000000                       0.920030795121987                       0.000000000000000                       0.032930121091857                       0.000000000000000                       0.995816230656961                       0.000000000000000                       1.000000000013981
                      88.999999999997087                      -0.170513331769160                      -0.003972051735042                       0.005181905477733                       0.008913582878301                      -0.170513331769158                       0.003972051735041                       0.005181905477733                      -0.008913582878301                       0.002565401682459                      -0.000000000000000                       0.997540945271098                       0.000000000000000                       0.002466058443386                       0.000000000000000                       0.997545150802498                      -0.000000000000000                       0.920079646026406                      -0.000000000000000                       0.032979584546958                       0.000000000000000                       0.995828568664829                      -0.000000000000000                       1.000000000014342
                      89.999999999997030                      -0.170364493193132                      -0.003849215783368                       0.005138920848081                       0.008934622702550                      -0.170364493193135                       0.003849215783368                       0.005138920848081                      -0.008934622702550                       0.002545978389767                      -0.000000000000000                       0.997542189181733                       0.000000000000000                       0.002460362262493                      -0.000000000000000                       0.997545219612682                      -0.000000000000000                       0.920173900410561                       0.000000000000000                       0.032922042112942                      -0.000000000000000                       0.995838926178424                      -0.000000000000000                       1.000000000014624
                      90.999999999996973                      -0.170273906622939                      -0.004081675217400                       0.005103746315797                       0.008955051071599                      -0.170273906622937                       0.004081675217400                       0.005103746315797                      -0.008955051071599                       0.002532856967997                      -0.000000000000000                       0.997543284589321                      -0.000000000000000                       0.002465210733424                      -0.000000000000000                       0.997545286994964                       0.000000000000000                       0.920245192094907                       0.000000000000000                       0.032886476706866                       0.000000000000000                       0.995847571995753                       0.000000000000000                       1.000000000015155
                      91.999999999996916                      -0.170419477528818                      -0.004073282665742                       0.005078906230267                       0.008985895330334                      -0.170419477528819                       0.004073282665742                       0.005078906230267                      -0.008985895330334                       0.002541823088672                       0.000000000000000                       0.997544245956848                      -0.000000000000000                       0.002460505578718                       0.000000000000000                       0.997545287675001                       0.000000000000000                       0.920256307617462                      -0.000000000000000                       0.032939369599711                       0.000000000000000                       0.995854506179205                       0.000000000000000                       1.000000000015586
                      92.999999999996859                      -0.170253237329148                      -0.004043131973505                       0.005063132760115                       0.009020714744045                      -0.170253237329151                       0.004043131973505                       0.005063132760115                      -0.009020714744045                       0.002524647456248                      -0.000000000000000                       0.997544888618266                      -0.000000000000000                       0.002455653362928                      -0.000000000000000                       0.997545336891526                      -0.000000000000000                       0.920309433437179                       0.000000000000000                       0.032876794449307                       0.000000000000000                       0.995858007803445                      -0.000000000000000                       1.000000000016056
                      93.999999999996803                      -0.170277729028070                      -0.004288181862882                       0.005059270736910                       0.009050986328624                      -0.170277729028071                       0.004288181862882                       0.005059270736910                      -0.009050986328624                       0.002527065495020                       0.000000000000000                       0.997545254514707                       0.000000000000000                       0.002458522117306                      -0.000000000000000                       0.997545639928903                       0.000000000000000                       0.920309229220930                       0.000000000000000                       0.032885731317148                      -0.000000000000000                       0.995859134025797                      -0.000000000000000                       1.000000000016508
                      94.999999999996746                      -0.170408483867127                      -0.004220375361717                       0.005066816957637                       0.009087260865893                      -0.170408483867125                       0.004220375361717                       0.005066816957637                      -0.009087260865893                       0.002536472960580                       0.000000000000000                       0.997545267845503                      -0.000000000000000                       0.002458870456988                      -0.000000000000000                       0.997545858503280                       0.000000000000000                       0.920271186490766                       0.000000000000000                       0.032934821721692                      -0.000000000000000                       0.995857680139890                       0.000000000000000                       1.000000000016795
                      95.999999999996689                      -0.170261135387353                      -0.004261303243620                       0.005083408870933                       0.009118458962598                      -0.170261135387352                       0.004261303243620                       0.005083408870933                      -0.009118458962598                       0.002525080726943                       0.000000000000000                       0.997544996805981                      -0.000000000000000                       0.002455536283603                       0.000000000000000                       0.997545678120261                       0.000000000000000                       0.920269858417176                       0.000000000000000                       0.032881014334794                       0.000000000000000                       0.995852871164002                       0.000000000000000                       1.000000000017063
                      96.999999999996632                      -0.170385797377417                      -0.004452757373650                       0.005110280108740                       0.009141644234008                      -0.170385797377414                       0.004452757373650                       0.005110280108740                      -0.009141644234008                       0.002541127058666                       0.000000000000000                       0.997544632328484                       0.000000000000000                       0.002457030803446                      -0.000000000000000                       0.997545433955376                       0.000000000000000                       0.920203445002293                      -0.000000000000000                       0.032928907132748                      -0.000000000000000                       0.995846537682126                       0.000000000000000                       1.000000000017615
                      97.999999999996575                      -0.170475368616783                      -0.004324774369122                       0.005144115465766                       0.009165543791932                      -0.170475368616780                       0.004324774369122                       0.005144115465766                      -0.009165543791932                       0.002549106968026                       0.000000000000000                       0.997543900410709                       0.000000000000000                       0.002461988659888                      -0.000000000000000                       0.997545307404616                       0.000000000000000                       0.920132363152418                      -0.000000000000000                       0.032964017480196                      -0.000000000000000                       0.995838491617870                       0.000000000000000                       1.000000000018001
                      98.999999999996518                      -0.170365969608289                      -0.004405457516082                       0.005181887284447                       0.009177917522717                      -0.170365969608290                       0.004405457516082                       0.005181887284447                      -0.009177917522717                       0.002544703825307                      -0.000000000000000                       0.997542899313425                       0.000000000000000                       0.002459603267376                      -0.000000000000000                       0.997545043907977                      -0.000000000000000                       0.920091775175702                      -0.000000000000000                       0.032925369763382                       0.000000000000000                       0.995828796565845                       0.000000000000000                       1.000000000018469


==> data_siam_mu1_NE6_mc200_NC6_measurements.dat <==
                time                        vAdag{1}vA{2}_re                        vAdag{1}vA{2}_im                   vAdag{1}vF{2}vA{3}_re                   vAdag{1}vF{2}vA{3}_im                        vA{1}vAdag{2}_re                        vA{1}vAdag{2}_im                   vA{1}vF{2}vAdag{3}_re                   vA{1}vF{2}vAdag{3}_im                               vN{12}_re                               vN{12}_im                               vN{13}_re                               vN{13}_im                                vN{1}_re                                vN{1}_im                                vN{2}_re                                vN{2}_im                                vN{3}_re                                vN{3}_im                                    Norm
                       0.000000000000000                      -0.000510168305362                       0.015792296164448                      -0.000000021961871                      -0.000001985078151                      -0.000510195043488                      -0.015792281357939                       0.000000011739023                       0.000001975549595                      -0.000000058899721                       0.000000160191917                       0.999999994982050                      -0.000000048235405                       0.999750165464017                      -0.000000050758899                       0.000249673725543                      -0.000000032124068                       1.000000000986439                      -0.000000040567062                       1.000000003229562
                       0.500000000000000                      -0.017793544364841                       0.090815438406641                      -0.000015198022669                      -0.000415940650239                      -0.017793589652466                      -0.090815405709091                      -0.000015107235086                       0.000415909925324                      -0.000000514816139                       0.000001237825973                       1.000000071425626                       0.000000016809958                       0.991213713580149                      -0.000000003637339                       0.008659309651006                      -0.000000005791387                       0.999980405727373                       0.000000122751272                       1.000000140466616
                       1.000000000000000                      -0.055385763669072                       0.150219012168339                      -0.000158203856870                      -0.002411557131802                      -0.055385833321923                      -0.150218945888346                      -0.000158080210341                       0.002411506549595                      -0.000000838594535                       0.000001674293304                       1.000000080162556                      -0.000000181671869                       0.972079469574968                      -0.000000153052536                       0.026570348925483                       0.000000018253906                       0.999789693298647                      -0.000000061822988                       1.000000198958859
                       1.500000000000000                      -0.103788905597379                       0.185749888769921                      -0.000623477467730                      -0.006745517256320                      -0.103788971888138                      -0.185749791241039                      -0.000623279255152                       0.006745432294592                      -0.000000833636874                       0.000001310472350                       1.000000180916384                      -0.000000215085063                       0.945868025754449                      -0.000000180338002                       0.048639563253928                       0.000000026970738                       0.999140691616048                      -0.000000093914331                       1.000000287284568
                       2.000000000000000                      -0.151634479687699                       0.195805520776268                      -0.001552360497786                      -0.013418482729864                      -0.151634497521767                      -0.195805425355019                      -0.001552218225245                       0.013418367484952                      -0.000000371239757                       0.000000413818851                       1.000000330018925                      -0.000000058653981                       0.916952458913109                      -0.000000135649216                       0.068740147353260                       0.000000032222494                       0.997748181307171                       0.000000070322001                       1.000000404802592
                       2.500000000000001                      -0.189193784835620                       0.185200876512976                      -0.002913835451398                      -0.021753399044421                      -0.189193776412688                      -0.185200880297191                      -0.002913865615651                       0.021753272005335                       0.000001975376014                      -0.000000502195655                       1.000000342276402                       0.000000148900283                       0.889377047086130                      -0.000000058653635                       0.082090848437642                       0.000000059872998                       0.995470906621874                       0.000000289885359                       1.000000360164093
                       3.000000000000001                      -0.211011187015416                       0.162881573011385                      -0.004474679734284                      -0.030711891707548                      -0.211011186030502                      -0.162881657252989                      -0.004474938904787                       0.030711789585607                       0.000015496330116                      -0.000001012297089                       0.999999912859379                       0.000000212391457                       0.865917342110505                       0.000000011802606                       0.086693927260134                       0.000000082465057                       0.992387806412627                       0.000000404657428                       1.000000019003380
                       3.500000000000002                      -0.216817520613228                       0.138602953965940                      -0.005879319320408                      -0.039293459155924                      -0.216817604463732                      -0.138603022243802                      -0.005879705548887                       0.039293410055996                       0.000076433972876                      -0.000000929582439                       0.999998767583401                      -0.000000024719273                       0.847659301728738                      -0.000000146528682                       0.083584780926557                       0.000000103578912                       0.988776773690423                       0.000000198565034                       0.999999313703748
                       4.000000000000002                      -0.210618334820757                       0.119878729956488                      -0.006797661051279                      -0.046845401654288                      -0.210618430502839                      -0.119878746722315                      -0.006798176818732                       0.046845392969794                       0.000289975078682                      -0.000000439031055                       0.999995597505391                      -0.000000040830409                       0.834156873473483                      -0.000000160901774                       0.075937511253489                       0.000000221722626                       0.985013439249291                       0.000000087427949                       0.999998416225688
                       4.500000000000000                      -0.198548758801232                       0.110232126919848                      -0.007063654772372                      -0.053176132953737                      -0.198548821428705                      -0.110232140142978                      -0.007064314203073                       0.053176182788601                       0.000891725209501                      -0.000000042727361                       0.999985681846410                       0.000000316115299                       0.824012415940419                       0.000000081934384                       0.067539651640443                       0.000000316483448                       0.981442702517204                       0.000000279017583                       0.999997483901588
                       4.999999999999998                      -0.186462263585977                       0.109138358525032                      -0.006734947086031                      -0.058467618322858                      -0.186462186169896                      -0.109138279559297                      -0.006735649491327                       0.058467681790671                       0.002300815792863                      -0.000000035883077                       0.999955767258351                       0.000000571221585                       0.815602239611757                       0.000000238609699                       0.061334029029893                       0.000000322640620                       0.978280590138817                       0.000000465684986                       0.999995598799672
                       5.499999999999996                      -0.178156011996876                       0.113346049579363                      -0.006048813376506                      -0.063071117494817                      -0.178155933281286                      -0.113346054877889                      -0.006049559757742                       0.063071187276244                       0.005107028294188                      -0.000000323983482                       0.999879506340886                       0.000000620901513                       0.807670480058804                       0.000000319108228                       0.058586046915247                       0.000000466945008                       0.975585781825429                       0.000000614981281                       0.999993400566203
                       5.999999999999995                      -0.174730467252788                       0.118807747272064                      -0.005305650456797                      -0.067301340012680                      -0.174730615235876                      -0.118807750763260                      -0.005306306043579                       0.067301456248863                       0.009928473211200                      -0.000000653834769                       0.999707732933885                       0.000000637280232                       0.799618700904138                       0.000000403046003                       0.058875671891945                       0.000000747085571                       0.973293747466054                       0.000000655587635                       0.999991570619353
                       6.499999999999993                      -0.175054834747278                       0.122377748725836                      -0.004742481346517                      -0.071316848642640                      -0.175055197375252                      -0.122377675160589                      -0.004742988258924                       0.071316945866532                       0.017129984262811                      -0.000000735994757                       0.999362257716230                       0.000000730388264                       0.791472875673145                       0.000000418302929                       0.060736099413978                       0.000001204531949                       0.971286725118491                       0.000000649252437                       0.999988949039649
                       6.999999999999991                      -0.176899959537958                       0.122713040918393                      -0.004456002510150                      -0.075113820712768                      -0.176900396839870                      -0.122712869898423                      -0.004456307474383                       0.075113859574375                       0.026484261758694                      -0.000000531764364                       0.998744214221435                       0.000001005075892                       0.783631586226193                       0.000000554458772                       0.062533214364391                       0.000001817919513                       0.969464267869111                       0.000000880348732                       0.999986180796246
                       7.499999999999989                      -0.178152488364699                       0.120246038832249                      -0.004401384391507                      -0.078597767491386                      -0.178153122932402                      -0.120245767257917                      -0.004401463585814                       0.078597706128613                       0.036949227226421                      -0.000000187906955                       0.997749146332895                       0.000001270353219                       0.776550555133551                       0.000000753404806                       0.063173459326180                       0.000002474366205                       0.967776937029932                       0.000001105871453                       0.999983153853142
                       7.999999999999988                      -0.177634743285239                       0.116484580121566                      -0.004452066471255                      -0.081675619396140                      -0.177635651222720                      -0.116484200323699                      -0.004452085645188                       0.081675492088084                       0.046754470265817                       0.000000069436914                       0.996298341814193                       0.000001720349504                       0.770503956135688                       0.000001115604428                       0.062399103515031                       0.000003078376315                       0.966224828676668                       0.000001418594627                       0.999979262493529
                       8.499999999999986                      -0.175323688770398                       0.113088532423813                      -0.004479469552156                      -0.084317242850164                      -0.175324782736812                      -0.113087816541544                      -0.004479524069780                       0.084316953483891                       0.053876602413389                       0.000000119303160                       0.994373933382442                       0.000002068111114                       0.765493293970965                       0.000001523407730                       0.060660407849790                       0.000003377771287                       0.964831491875718                       0.000001708733821                       0.999973307346131
                       8.999999999999984                      -0.172046636893881                       0.111140212480583                      -0.004411038738119                      -0.086566517381719                      -0.172047559416782                      -0.111139171707844                      -0.004411094727812                       0.086566064953605                       0.056785123054853                       0.000000103041789                       0.992044525064891                       0.000002076693208                       0.761297813018983                       0.000001749188862                       0.058731676469688                       0.000003185718673                       0.963615927114947                       0.000001819394189                       0.999964952730551
                       9.499999999999982                      -0.168911040015565                       0.110843769252438                      -0.004245939080213                      -0.088513340911309                      -0.168911476205490                      -0.110842931057926                      -0.004246036796932                       0.088512999411489                       0.055139386054443                       0.000000054314946                       0.989462775527522                       0.000001811450318                       0.757605481224901                       0.000001667019052                       0.057296291172724                       0.000002592144842                       0.962574568896205                       0.000001758385418                       0.999953963458526
                       9.999999999999980                      -0.166763286504772                       0.111661014281858                      -0.004033240940473                      -0.090253109955510                      -0.166763102470033                      -0.111661057562757                      -0.004033402703303                       0.090253051987573                       0.050069729390183                      -0.000000050158693                       0.986831287762930                       0.000001745359669                       0.754149071998680                       0.000001529931251                       0.056679644797614                       0.000001897932951                       0.961680286585709                       0.000001829259352                       0.999939403447542
                      10.499999999999979                      -0.165886161842738                       0.112719034227645                      -0.003833497696808                      -0.091854763900102                      -0.165885690489117                      -0.112720132948620                      -0.003833637157481                       0.091854819525788                       0.043830065442257                      -0.000000101122749                       0.984346495781006                       0.000002249804504                       0.750793117398385                       0.000001540770646                       0.056798859761499                       0.000001418198484                       0.960894143303373                       0.000002355018318                       0.999920165799775
                      10.999999999999977                      -0.166001567144216                       0.113260263633880                      -0.003686569870059                      -0.093349370625547                      -0.166001179595251                      -0.113261929421494                      -0.003686639643427                       0.093349397674537                       0.038919279291083                       0.000000023606119                       0.982140797814496                       0.000002967793373                       0.747547460212149                       0.000001557640020                       0.057293633658735                       0.000000947012207                       0.960183459875833                       0.000003052836023                       0.999899383153105
                      11.499999999999975                      -0.166504878676824                       0.112940662753343                      -0.003599086468136                      -0.094736625597564                      -0.166504735501280                      -0.112942325072633                      -0.003599159413490                       0.094736553160405                       0.037059948932071                       0.000000286474156                       0.980238060970525                       0.000003407540754                       0.744507404186172                       0.000001491550632                       0.057739940326805                       0.000000459059949                       0.959520266728473                       0.000003521228392                       0.999873296183206
                      11.999999999999973                      -0.166788682365631                       0.111890948770908                      -0.003550277270421                      -0.096001536688648                      -0.166788509602381                      -0.111892280740421                      -0.003550404661145                       0.096001398600587                       0.038526690059207                       0.000000628054914                       0.978573700452221                       0.000003344977717                       0.741790855255084                       0.000001230915594                       0.057843539344008                      -0.000000058857239                       0.958899017035297                       0.000003574367374                       0.999846673155539
                      12.499999999999972                      -0.166498072951897                       0.110559461475764                      -0.003508326183131                      -0.097130869685295                      -0.166497874502519                      -0.110560279270329                      -0.003508555219512                       0.097130753925149                       0.042149865274817                       0.000000835454700                       0.977034310335783                       0.000003020798335                       0.739456027801935                       0.000000819836432                       0.057534077298968                      -0.000000448386228                       0.958316534603267                       0.000003241159413                       0.999816349997825
                      12.999999999999970                      -0.165632333290429                       0.109453707767051                      -0.003446949296720                      -0.098123753396555                      -0.165632114298157                      -0.109453887960640                      -0.003447198980156                       0.098123697557882                       0.045974547676780                       0.000000732254863                       0.975524617534977                       0.000002456181765                       0.737487597974542                       0.000000489392339                       0.056949320398333                      -0.000000668564253                       0.957780758203425                       0.000002789938041                       0.999785902666426
                      13.499999999999968                      -0.164471020795127                       0.108902825630231                      -0.003354908939637                      -0.098994743003063                      -0.164470207028543                      -0.108902540740170                      -0.003355034017577                       0.098994880235397                       0.048217803226276                       0.000000717399697                       0.974003423415361                       0.000001840243869                       0.735800060267577                       0.000000439797124                       0.056330447570994                      -0.000000725636090                       0.957295296929131                       0.000002768657844                       0.999755438070121
                      13.999999999999966                      -0.163390565818949                       0.108942176985153                      -0.003238121787997                      -0.099769354691269                      -0.163388660710450                      -0.108941992911674                      -0.003237756033317                       0.099769548359993                       0.048035497192472                       0.000001000309656                       0.972493463561829                       0.000001743967277                       0.734275089148106                       0.000000188813782                       0.055896660846595                      -0.000000615331519                       0.956850137156720                       0.000003416417378                       0.999715603345939
                      14.499999999999964                      -0.162678861393907                       0.109349979111127                      -0.003113296103756                      -0.100476998537149                      -0.162676458595342                      -0.109350638270133                      -0.003113239508072                       0.100477175809460                       0.045752673629185                       0.000001370920274                       0.971073997051797                       0.000002689451108                       0.732822430604971                      -0.000000031763524                       0.055750668141145                      -0.000000284397945                       0.956438945830358                       0.000004646646434                       0.999666767799269
                      14.999999999999963                      -0.162420440727833                       0.109791628226454                      -0.003000498790203                      -0.101142997878847                      -0.162418676206193                      -0.109792951156466                      -0.003001541844833                       0.101143350225296                       0.042517338595370                       0.000001085484897                       0.969842552100296                       0.000003930647500                       0.731412295338803                      -0.000000413376781                       0.055852349656778                       0.000000128073335                       0.956068904657595                       0.000005417642225                       0.999626710805953
                      15.499999999999961                      -0.162487849859336                       0.109987361529672                      -0.002914348383132                      -0.101777227824763                      -0.162487125674063                      -0.109988530679671                      -0.002916807009580                       0.101777551397271                       0.039640931388033                       0.000001276493488                       0.968834905938506                       0.000005372539777                       0.730056557256409                      -0.000000466276709                       0.056059545497025                       0.000000631431335                       0.955729043549469                       0.000005945071799                       0.999593536762248
                      15.999999999999959                      -0.162639092623615                       0.109829890258994                      -0.002859044606497                      -0.102375326150412                      -0.162638937493969                      -0.109830424023651                      -0.002862822404222                       0.102375286880162                       0.037995278730251                       0.000002134340551                       0.968035508065831                       0.000006591208225                       0.728799049685259                       0.000000489360629                       0.056210208572742                       0.000001031499239                       0.955410235128309                       0.000006960461835                       0.999563991264483
                      16.499999999999964                      -0.162648384979261                       0.109398740362283                      -0.002828025633966                      -0.102924776571380                      -0.162647960833834                      -0.109399305483162                      -0.002832110856481                       0.102924282921165                       0.037737722102693                       0.000002962094165                       0.967394081794048                       0.000007207803274                       0.727681660375916                       0.000002607857133                       0.056199208168300                       0.000001306893918                       0.955107375764040                       0.000008167409398                       0.999534101222909
                      16.999999999999972                      -0.162405949251270                       0.108889763786769                      -0.002807605747310                      -0.103413914905272                      -0.162404829228301                      -0.108890781168407                      -0.002811221460284                       0.103413287421647                       0.038426713847264                       0.000002108361867                       0.966847142851474                       0.000007054820436                       0.726721954481575                       0.000004260215003                       0.056017116965911                       0.000001604713338                       0.954820855451821                       0.000008374284415                       0.999501065392847
                      17.499999999999979                      -0.161946755944432                       0.108503252526749                      -0.002784761720009                      -0.103839804173168                      -0.161944683177064                      -0.108504936610201                      -0.002787504122690                       0.103839320302094                       0.039368927370130                      -0.000000026209281                       0.966342904237972                       0.000006895631013                       0.725904443247498                       0.000005328173248                       0.055737138822729                       0.000002121770637                       0.954553759443245                       0.000007837791946                       0.999463584219444
                      17.999999999999986                      -0.161409349516225                       0.108350621396746                      -0.002752752487383                      -0.104209566459516                      -0.161406367122991                      -0.108353382804628                      -0.002754664796216                       0.104209283805461                       0.039975691736172                      -0.000002062493120                       0.965860756884515                       0.000008050934783                       0.725188674253198                       0.000006624933979                       0.055468096269581                       0.000002825548380                       0.954307840468187                       0.000008146725664                       0.999420605871217
                      18.499999999999993                      -0.160954293930786                       0.108417756970716                      -0.002713430754189                      -0.104537481170774                      -0.160951306278506                      -0.108421251599954                      -0.002714480985273                       0.104537557106807                       0.039968773878120                      -0.000003497048099                       0.965411658034151                       0.000008738663431                       0.724532397792326                       0.000006895195985                       0.055298079812299                       0.000003385852844                       0.954087592376935                       0.000007553621826                       0.999377321415928
                      19.000000000000000                      -0.160686080091436                       0.108592563041725                      -0.002675055001645                      -0.104837597534522                      -0.160684196681832                      -0.108596353884760                      -0.002675300236903                       0.104838200046899                       0.039393999351158                      -0.000003671014964                       0.965020557272052                       0.000008399869165                       0.723908789806168                       0.000006401394385                       0.055256090229001                       0.000003627334485                       0.953897202277312                       0.000006392895654                       0.999341179412590
                      19.500000000000007                      -0.160612182308262                       0.108733094743821                      -0.002646032972560                      -0.105117063545554                      -0.160611489458078                      -0.108737175946236                      -0.002645759631045                       0.105118251593880                       0.038516993965424                      -0.000002621193931                       0.964695480786653                       0.000008482299846                       0.723305888999686                       0.000006366612268                       0.055308315156074                       0.000003304043849                       0.953727829105288                       0.000006641173739                       0.999307450423532
                      20.000000000000014                      -0.160658103084191                       0.108739849631706                      -0.002629886049652                      -0.105376205786987                      -0.160657950803109                      -0.108743776779038                      -0.002629658910633                       0.105377579677813                       0.037677322854420                      -0.000000674015837                       0.964428706891679                       0.000008746269014                       0.722732915032041                       0.000006535497367                       0.055385447265502                       0.000002344142980                       0.953571633580903                       0.000008097889448                       0.999271972716983
                      20.500000000000021                      -0.160715173689121                       0.108594835719033                      -0.002624524646397                      -0.105612691573380                      -0.160715027022916                      -0.108598227165753                      -0.002624632835881                       0.105613582202511                       0.037170593702037                       0.000000028976808                       0.964209559001923                       0.000008078067900                       0.722212881740144                       0.000006060260082                       0.055421838221346                       0.000001343771179                       0.953431017165114                       0.000009039933485                       0.999240065618009
                      21.000000000000028                      -0.160693717607318                       0.108354926561216                      -0.002623864344640                      -0.105822871763227                      -0.160693823809267                      -0.108357437848069                      -0.002624139205480                       0.105822801922212                       0.037145630048999                      -0.000000621012779                       0.964012730412163                       0.000006844042501                       0.721758976779807                       0.000004802202658                       0.055383938223429                       0.000000766123870                       0.953301490750651                       0.000008706031071                       0.999209118921671
                      21.500000000000036                      -0.160562304617986                       0.108114152101735                      -0.002620477383582                      -0.106003994245818                      -0.160563061476583                      -0.108115166135343                      -0.002621272638839                       0.106003223295569                       0.037564174864960                      -0.000000963321487                       0.963816605912332                       0.000005733074421                       0.721372477756754                       0.000003290580896                       0.055280778247883                       0.000000374399822                       0.953178954970735                       0.000006995012575                       0.999175442319480
                      22.000000000000043                      -0.160351856281615                       0.107954754245402                      -0.002609856542481                      -0.106157574911219                      -0.160353001012358                      -0.107954214852664                      -0.002612075789517                       0.106156640759662                       0.038224933847565                      -0.000000233246795                       0.963613956765318                       0.000004734542502                       0.721044468655042                       0.000001935344137                       0.055152487550357                      -0.000000154208714                       0.953065538634098                       0.000004567234109                       0.999140515383990
                      22.500000000000050                      -0.160129775319268                       0.107912147159697                      -0.002592412637957                      -0.106289620133186                      -0.160130486800716                      -0.107910950962179                      -0.002596305692273                       0.106289130939187                       0.038837032061052                       0.000000738750764                       0.963405242226825                       0.000003494068891                       0.720756077844576                       0.000001698954594                       0.055046068159189                      -0.000000649037706                       0.952963463741549                       0.000003045421282                       0.999106295629186
                      23.000000000000057                      -0.159963886372518                       0.107966208804270                      -0.002571875926864                      -0.106406853619929                      -0.159963553703557                      -0.107965764828886                      -0.002576821591073                       0.106407352273539                       0.039146543933701                       0.000002197436587                       0.963193562632948                       0.000002022963715                       0.720487684628285                       0.000003285006565                       0.054993383615909                      -0.000000792548608                       0.952872547750829                       0.000003603919507                       0.999073339761589
                      23.500000000000064                      -0.159891022586880                       0.108058321026965                      -0.002552527767767                      -0.106515624752308                      -0.159889648584692                      -0.108059178721538                      -0.002557464491997                       0.106517151191532                       0.039053886473017                       0.000003520410546                       0.962983244549917                       0.000000291516908                       0.720226483875379                       0.000005734407026                       0.054998892688377                      -0.000000880471304                       0.952790624021069                       0.000005311722345                       0.999042287019995
                      24.000000000000071                      -0.159903472379212                       0.108122305069549                      -0.002537175838440                      -0.106619758319622                      -0.159901154550175                      -0.108124329873471                      -0.002541095525511                       0.106621953522839                       0.038656241187442                       0.000003309909077                       0.962780487021396                      -0.000001137166249                       0.719970518890669                       0.000007970094270                       0.055041436815645                      -0.000001081273828                       0.952715116239049                       0.000006817142639                       0.999013976940000
                      24.500000000000078                      -0.159957357084320                       0.108116216041459                      -0.002526435334743                      -0.106719398749791                      -0.159954446159399                      -0.108119399918647                      -0.002529180355192                       0.106721924742299                       0.038183195457242                       0.000002018152142                       0.962589068200327                      -0.000001630105149                       0.719724350173330                       0.000009450363342                       0.055086440889668                      -0.000001174298155                       0.952640588253523                       0.000007435516947                       0.998984923386205
                      25.000000000000085                      -0.159997464456455                       0.108038876938203                      -0.002519310734918                      -0.106812391814519                      -0.159994580350434                      -0.108043017593964                      -0.002521070593811                       0.106815053696374                       0.037867736657676                       0.000000469884476                       0.962411282065802                      -0.000001539627417                       0.719496703711242                       0.000009939616760                       0.055103126832687                      -0.000001295696253                       0.952563225311812                       0.000007250773839                       0.998951804103789
                      25.500000000000092                      -0.159984421758026                       0.107925612072400                      -0.002514177490765                      -0.106896084028673                      -0.159982375031230                      -0.107930026512883                      -0.002514907666194                       0.106898724718674                       0.037829598861825                      -0.000001094567709                       0.962250320287005                      -0.000001820613022                       0.719298231467027                       0.000008916410574                       0.055079243046289                      -0.000001658559762                       0.952487382687142                       0.000005771455315                       0.998918180798335
                      26.000000000000099                      -0.159910729491199                       0.107825254980902                      -0.002509380507623                      -0.106968991714608                      -0.159910141834359                      -0.107829144147151                      -0.002508566134347                       0.106971361518350                       0.038025696379862                      -0.000002058810388                       0.962103785238694                      -0.000001396581725                       0.719131656509592                       0.000007512486767                       0.055024750492631                      -0.000002107457159                       0.952417472978426                       0.000004005531074                       0.998886898386039
                      26.500000000000107                      -0.159799967887334                       0.107774425830453                      -0.002502824675109                      -0.107032248554285                      -0.159800880341528                      -0.107777216404579                      -0.002500342090625                       0.107034244780172                       0.038295223914495                      -0.000002237526565                       0.961967481583396                      -0.000000878131019                       0.718991023569051                       0.000006330449239                       0.054962843722129                      -0.000002469561443                       0.952355519132499                       0.000002617680203                       0.998859116608819
                      27.000000000000114                      -0.159690437935478                       0.107782209227392                      -0.002492997512059                      -0.107088167887924                      -0.159692860488299                      -0.107783863737631                      -0.002489851614961                       0.107089798612056                       0.038464683941395                      -0.000002361020552                       0.961838905140072                      -0.000001840266084                       0.718865001483339                       0.000005305663859                       0.054916665755967                      -0.000002862036416                       0.952300051323836                       0.000001772657202                       0.998833303353447
                      27.500000000000121                      -0.159615425161752                       0.107829720327369                      -0.002481168184918                      -0.107139242354470                      -0.159619094206946                      -0.107830601778885                      -0.002478743055463                       0.107140036323987                       0.038439810183010                      -0.000002846635227                       0.961718430130162                      -0.000002930048016                       0.718742753199527                       0.000005122713438                       0.054899394787681                      -0.000003350352796                       0.952247896554893                       0.000002484265488                       0.998806997221394
                      28.000000000000128                      -0.159588664861893                       0.107882477736957                      -0.002470621071120                      -0.107187402141440                      -0.159592566096390                      -0.107883106773665                      -0.002469309409871                       0.107186920312570                       0.038237972693349                      -0.000003291907816                       0.961608673430493                      -0.000002519635219                       0.718618931722087                       0.000005859216230                       0.054909179702721                      -0.000003888934145                       0.952196983796351                       0.000004618502090                       0.998778842156961
                      28.500000000000135                      -0.159599537949954                       0.107908620844090                      -0.002463995523558                      -0.107233150679826                      -0.159602765450479                      -0.107908978343721                      -0.002462963013387                       0.107231596648008                       0.037956995682378                      -0.000003299684413                       0.961511185432424                      -0.000001779035495                       0.718494377393953                       0.000005820733051                       0.054931109896097                      -0.000004654055126                       0.952145555444114                       0.000005794152187                       0.998748039984647
                      29.000000000000142                      -0.159621811347006                       0.107893519491092                      -0.002461747415227                      -0.107275962311262                      -0.159624017103774                      -0.107893485146564                      -0.002460405169569                       0.107273441503695                       0.037712485252777                      -0.000003030374222                       0.961427868551371                      -0.000002324988859                       0.718375668863842                       0.000004363320978                       0.054946842548856                      -0.000005569636197                       0.952094117225773                       0.000005030670996                       0.998716050816286
                      29.500000000000149                      -0.159629060121324                       0.107844169007903                      -0.002462281895969                      -0.107314351031963                      -0.159630231548009                      -0.107843742256695                      -0.002461149286081                       0.107310944818627                       0.037580419989835                      -0.000002894705097                       0.961358847142138                      -0.000003816608882                       0.718270490029930                       0.000002735109938                       0.054944290604132                      -0.000006053198767                       0.952044881703253                       0.000003513499479                       0.998685157169482
                      30.000000000000156                      -0.159606984272078                       0.107782728264596                      -0.002463501496711                      -0.107347083973018                      -0.159607006071637                      -0.107782010098066                      -0.002463065589085                       0.107343127641033                       0.037574544534959                      -0.000002663986476                       0.961299026926280                      -0.000004706786751                       0.718182005960488                       0.000002154962682                       0.054921891368340                      -0.000005987919524                       0.951998981878613                       0.000002921959115                       0.998655790553846
                      30.500000000000163                      -0.159557452043274                       0.107733424184249                      -0.002463911101298                      -0.107373707158165                      -0.159556223091367                      -0.107732648141838                      -0.002463784512846                       0.107369477193373                       0.037659711786634                      -0.000002338822946                       0.961241925525892                      -0.000004607413107                       0.718107250677866                       0.000002465520530                       0.054886719237951                      -0.000005391398300                       0.951955465794459                       0.000003029202596                       0.998626113094946
                      31.000000000000171                      -0.159495256447432                       0.107711560144812                      -0.002462598111476                      -0.107394940119103                      -0.159492765329244                      -0.107710757594874                      -0.002462591128655                       0.107390744478844                       0.037778666276967                      -0.000001852683956                       0.961184835890675                      -0.000003366354458                       0.718039813351280                       0.000003364775748                       0.054851304902520                      -0.000004193242824                       0.951912796832050                       0.000003252278569                       0.998594146937936
                      31.500000000000178                      -0.159440341417473                       0.107718053162361                      -0.002459578654518                      -0.107412670642880                      -0.159436363175662                      -0.107717223604940                      -0.002460492929303                       0.107409208924963                       0.037876111255108                      -0.000000772190692                       0.961129678436692                      -0.000001137192120                       0.717974586979570                       0.000004544001315                       0.054827721177416                      -0.000002526034141                       0.951871324463970                       0.000003433966800                       0.998560873197325
                      32.000000000000185                      -0.159407977370326                       0.107741296906220                      -0.002456088712756                      -0.107428499719055                      -0.159402001016185                      -0.107740780851944                      -0.002458442220783                       0.107426869506176                       0.037913680051715                       0.000000814763445                       0.961079244523310                       0.000000427453951                       0.717909228422265                       0.000005218441999                       0.054821260146175                      -0.000000522492920                       0.951832398777017                       0.000003019169571                       0.998528576179519
                      32.500000000000192                      -0.159402046785578                       0.107763636730369                      -0.002453977960767                      -0.107443557946166                      -0.159394015259485                      -0.107764323203576                      -0.002456708925349                       0.107444406553079                       0.037878776135078                       0.000002801805914                       0.961034034030166                      -0.000000295815321                       0.717843335370241                       0.000004732739439                       0.054829221964849                       0.000001799134045                       0.951796419582530                       0.000002127068930                       0.998498631619257
                      33.000000000000199                      -0.159414145004752                       0.107769482173053                      -0.002453830661146                      -0.107458447995019                      -0.159405670581882                      -0.107772599274952                      -0.002455674653726                       0.107461204789368                       0.037790341975955                       0.000004556085893                       0.960991806428051                      -0.000003156322717                       0.717778612175346                       0.000002984426205                       0.054842745557180                       0.000004139281284                       0.951762345787865                       0.000001157018269                       0.998470645150894
                      33.500000000000206                      -0.159429080733658                       0.107753487979506                      -0.002454780899406                      -0.107473029048769                      -0.159422920246137                      -0.107759113159379                      -0.002455416798534                       0.107475893804897                       0.037693234131096                       0.000005353330842                       0.960949648324548                      -0.000006592926820                       0.717717549983882                       0.000000549283966                       0.054851965408235                       0.000005825707589                       0.951728596431050                       0.000000240058868                       0.998443089768303
                      34.000000000000213                      -0.159433591430987                       0.107721976554656                      -0.002455273554563                      -0.107486665272060                      -0.159431263048526                      -0.107728680702253                      -0.002455366620834                       0.107487885509959                       0.037638256765640                       0.000005172090518                       0.960906956461250                      -0.000008006960734                       0.717662504805765                      -0.000001123126110                       0.054850991551508                       0.000006239888151                       0.951695000509678                       0.000000290213744                       0.998415387967218
                      34.500000000000220                      -0.159422149986307                       0.107687591213300                      -0.002454438751025                      -0.107498758296100                      -0.159422603386238                      -0.107693639654690                      -0.002454844116725                       0.107497831654941                       0.037656219305114                       0.000003350475351                       0.960864364637378                      -0.000006637890982                       0.717614791194652                      -0.000001500163567                       0.054839419401980                       0.000005415592157                       0.951661749357639                       0.000001084621260                       0.998387404741566
                      35.000000000000227                      -0.159397493804709                       0.107662610031402                      -0.002452715910023                      -0.107508982693683                      -0.159398585178466                      -0.107667010649239                      -0.002453495868942                       0.107506450554301                       0.037740020647386                      -0.000000306799991                       0.960822712615176                      -0.000004199244059                       0.717573866757566                      -0.000001007025407                       0.054822046191739                       0.000003916660949                       0.951629096889947                       0.000002291373958                       0.998359395031343
                      35.500000000000234                      -0.159367642332945                       0.107654021803493                      -0.002450519146556                      -0.107517509439743                      -0.159368211037131                      -0.107656676839198                      -0.002451826236514                       0.107514020120016                       0.037846313847605                      -0.000003826451548                       0.960782425752919                      -0.000002139279874                       0.717538073422313                      -0.000000200337594                       0.054806446472092                       0.000001837519645                       0.951598131427155                       0.000004181417666                       0.998332585492472
                      36.000000000000242                      -0.159342158740688                       0.107661256007469                      -0.002447677201633                      -0.107524840807209                      -0.159342600944642                      -0.107662456790584                      -0.002450250523179                       0.107520736159702                       0.037918514412596                      -0.000005493400435                       0.960742115333905                      -0.000001289008099                       0.717504925216243                       0.000000286152281                       0.054798757148026                      -0.000000757872269                       0.951568851785043                       0.000005200976139                       0.998306973021979
                      36.500000000000249                      -0.159328628771754                       0.107676850910372                      -0.002444317968758                      -0.107530964000950                      -0.159329401711212                      -0.107676812487890                      -0.002448399961508                       0.107526897107064                       0.037920792833811                      -0.000005811881034                       0.960699811670208                      -0.000001549500775                       0.717471334202110                       0.000000508637318                       0.054800800370363                      -0.000003714113973                       0.951539243867774                       0.000004405101592                       0.998280772370368
                      37.000000000000256                      -0.159329147884881                       0.107689815205933                      -0.002441014139748                      -0.107535820556120                      -0.159329448394046                      -0.107689587902316                      -0.002446216665953                       0.107532671924517                       0.037858264816981                      -0.000005560193635                       0.960655922662148                      -0.000000806316908                       0.717435469849649                       0.000001685595107                       0.054809687935499                      -0.000006517910853                       0.951507826036255                       0.000003542775470                       0.998252929185624
                      37.500000000000263                      -0.159338977074258                       0.107691896861687                      -0.002438376967819                      -0.107539648872172                      -0.159337504113771                      -0.107692583962439                      -0.002444228796374                       0.107537761747708                       0.037769373197533                      -0.000005183905828                       0.960612947237814                       0.000002637019428                       0.717397807369011                       0.000004145822620                       0.054819618145070                      -0.000008380909354                       0.951474745113553                       0.000003626270219                       0.998223590398508
                      38.000000000000270                      -0.159349210231499                       0.107681049817336                      -0.002436625762697                      -0.107542642710742                      -0.159345041782512                      -0.107682994286376                      -0.002443069015168                       0.107541502515452                       0.037699257831550                      -0.000004628274895                       0.960572962998793                       0.000007897238605                       0.717360546578870                       0.000006972477312                       0.054824867280278                      -0.000008911174432                       0.951440749135422                       0.000003439829235                       0.998193706276891
                      38.500000000000277                      -0.159351408989721                       0.107661392807564                      -0.002435661723645                      -0.107544812860274                      -0.159344630229224                      -0.107664714833471                      -0.002442598869101                       0.107544050085685                       0.037674144600729                      -0.000003329734935                       0.960536546349361                       0.000012618255456                       0.717326495154112                       0.000009137636404                       0.054822466745451                      -0.000007946088627                       0.951407475494300                       0.000002199968220                       0.998164766689007
                      39.000000000000284                      -0.159342088773358                       0.107641115789387                      -0.002435328406210                      -0.107546363508216                      -0.159333941988101                      -0.107645876140621                      -0.002442316184214                       0.107546432812663                       0.037691220086576                      -0.000001307763023                       0.960502834250590                       0.000015229186984                       0.717297185124822                       0.000010728500063                       0.054813333232565                      -0.000005870964734                       0.951376705386688                       0.000000527770027                       0.998137963467800
                      39.500000000000291                      -0.159324091674039                       0.107628039837070                      -0.002435729962782                      -0.107547264603528                      -0.159316093671998                      -0.107633981771079                      -0.002441795017326                       0.107549228036357                       0.037726281348326                       0.000001399680343                       0.960470533324606                       0.000016036345000                       0.717272107409270                       0.000012549779551                       0.054801977702520                      -0.000003509653262                       0.951348619847131                      -0.000000582479940                       0.998113681495394
                      40.000000000000298                      -0.159303917517527                       0.107625472941986                      -0.002436855814045                      -0.107547157326918                      -0.159296360663983                      -0.107631978415077                      -0.002440838250669                       0.107551915191633                       0.037752150681190                       0.000004726107980                       0.960438410572513                       0.000016596184747                       0.717249689215092                       0.000014775207356                       0.054793886931917                      -0.000001497237080                       0.951322397419720                      -0.000000138912717                       0.998091344024808
                      40.500000000000306                      -0.159287986773743                       0.107631137192585                      -0.002438361029932                      -0.107546152605885                      -0.159279565504848                      -0.107638308036110                      -0.002439866989688                       0.107553813250902                       0.037755293999653                       0.000007757800701                       0.960405946898831                       0.000017374679488                       0.717228119780508                       0.000016789126843                       0.054792024210622                       0.000000361112007                       0.951297255982358                       0.000002028990109                       0.998069814819136
                      41.000000000000313                      -0.159279578884404                       0.107639473262040                      -0.002440009566542                      -0.107545048418951                      -0.159269755983750                      -0.107648195848407                      -0.002439044784018                       0.107554479627296                       0.037738606321214                       0.000008744606572                       0.960374059347606                       0.000016665947800                       0.717205433782021                       0.000017762670332                       0.054795431707930                       0.000002598579072                       0.951272515075156                       0.000004962977172                       0.998047962082127
                      41.500000000000320                      -0.159277936317598                       0.107644983735935                      -0.002441498254589                      -0.107544691766736                      -0.159268802280608                      -0.107655407642374                      -0.002438455933476                       0.107554084149200                       0.037712736893565                       0.000006851815878                       0.960344292338373                       0.000013422971661                       0.717180406175116                       0.000017331576510                       0.054800807378646                       0.000004711466261                       0.951247604308642                       0.000007789191724                       0.998024757563598
                      42.000000000000327                      -0.159279903122278                       0.107644165791042                      -0.002442478383747                      -0.107545181410443                      -0.159274367364575                      -0.107654602117543                      -0.002438765645126                       0.107553036312234                       0.037686988688479                       0.000003223968920                       0.960318739901730                       0.000008982591917                       0.717153635706109                       0.000016181688132                       0.054804520860241                       0.000005537518941                       0.951222591987134                       0.000009736885083                       0.998000370698221
                      42.500000000000334                      -0.159281792164052                       0.107636763535649                      -0.002442906955457                      -0.107546318547799                      -0.159279871600793                      -0.107644849974506                      -0.002440355553781                       0.107551093590412                       0.037666870547385                      -0.000000557998147                       0.960298155208077                       0.000005488240421                       0.717126934142966                       0.000015192325477                       0.054803879373230                       0.000004747194443                       0.951197965206063                       0.000010477354601                       0.997975931362299
                      43.000000000000341                      -0.159280422651680                       0.107624999719053                      -0.002442842512769                      -0.107547854567048                      -0.159279749812269                      -0.107630560088947                      -0.002443047450829                       0.107548106627470                       0.037656718788486                      -0.000003307496616                       0.960280205187882                       0.000004762706649                       0.717101905632347                       0.000014832507392                       0.054798343847182                       0.000003336690677                       0.951173701023818                       0.000010884042570                       0.997951704169954
                      43.500000000000348                      -0.159274174533763                       0.107612547446622                      -0.002442045552154                      -0.107549019595712                      -0.159273091689436                      -0.107617542282298                      -0.002446164862984                       0.107545017476861                       0.037660896183786                      -0.000004314550490                       0.960261797172264                       0.000007207121398                       0.717079666453228                       0.000015649232761                       0.054789551373729                       0.000002448408943                       0.951149444545753                       0.000012180034074                       0.997927659745061
                      44.000000000000355                      -0.159264159511128                       0.107603544940910                      -0.002440604539342                      -0.107548734517651                      -0.159262338441304                      -0.107609617962638                      -0.002448464767564                       0.107543132919911                       0.037680598607379                      -0.000003882233034                       0.960241900641365                       0.000011337476302                       0.717060330458349                       0.000017822391907                       0.054780439337393                       0.000002718654898                       0.951125489663857                       0.000013827419720                       0.997904445087340
                      44.500000000000362                      -0.159253762960280                       0.107600112343487                      -0.002439908360869                      -0.107547078860104                      -0.159251054873759                      -0.107607684309128                      -0.002448766487631                       0.107542834463667                       0.037709277870410                      -0.000002844491044                       0.960220751475068                       0.000015275347528                       0.717042937118773                       0.000020746199383                       0.054773814255098                       0.000003914303258                       0.951102710671510                       0.000014721578574                       0.997882597211880
                      45.000000000000369                      -0.159245907813149                       0.107601109126977                      -0.002440393867291                      -0.107545257013090                      -0.159242627060308                      -0.107610633672377                      -0.002447179551024                       0.107543572493313                       0.037733362926877                      -0.000002211574211                       0.960198343569926                       0.000017865356652                       0.717026175332939                       0.000023421853311                       0.054770835877267                       0.000005448881986                       0.951081356796939                       0.000015595199769                       0.997861853959549
                      45.500000000000377                      -0.159241726341560                       0.107603846033977                      -0.002440677552163                      -0.107543809287183                      -0.159239643577284                      -0.107615596835904                      -0.002444812970146                       0.107544590117097                       0.037739586992428                      -0.000002683842864                       0.960175756584379                       0.000018136503629                       0.717009013056739                       0.000024916215199                       0.054771332985725                       0.000006675448931                       0.951061318161322                       0.000017072697355                       0.997842111475217
                      46.000000000000384                      -0.159240853514980                       0.107605293091962                      -0.002439992728364                      -0.107542711049365                      -0.159241886848287                      -0.107617937644749                      -0.002442022319096                       0.107545769034175                       0.037723776970135                      -0.000004041686214                       0.960153911600766                       0.000015906297305                       0.716990445944192                       0.000025053392665                       0.054774441057307                       0.000006979073875                       0.951041730270101                       0.000018547404270                       0.997822579141318
                      46.500000000000391                      -0.159241745761397                       0.107603359524471                      -0.002438736344047                      -0.107542089717043                      -0.159245444271575                      -0.107614311188209                      -0.002438385395969                       0.107546956594658                       0.037695349707134                      -0.000004597778927                       0.960131752349755                       0.000013440991955                       0.716970453774742                       0.000024742631112                       0.054778055557856                       0.000006360857425                       0.951020400045518                       0.000020150313434                       0.997801409023287
                      47.000000000000398                      -0.159241820726179                       0.107597810487231                      -0.002437295668476                      -0.107541500511426                      -0.159245675394935                      -0.107605801405857                      -0.002434273261768                       0.107547313680797                       0.037672256735135                      -0.000002920605984                       0.960107444389078                       0.000013303009014                       0.716949776975349                       0.000024683045942                       0.054780092509039                       0.000005293613002                       0.950995599490287                       0.000022206034504                       0.997777431285473
                      47.500000000000405                      -0.159239078572553                       0.107590224263672                      -0.002435627466175                      -0.107540337620591                      -0.159240952136789                      -0.107595991789364                      -0.002430605959890                       0.107546418748655                       0.037669126047534                       0.000000142859021                       0.960080242742824                       0.000015480288599                       0.716928944208135                       0.000024673392708                       0.054780008428125                       0.000004700960321                       0.950968015651003                       0.000023608588087                       0.997751377907223
                      48.000000000000412                      -0.159233041889832                       0.107582678355442                      -0.002433955923433                      -0.107538549898366                      -0.159232553852498                      -0.107587882034342                      -0.002427918299426                       0.107544207520452                       0.037686934727554                       0.000002439066098                       0.960050803546306                       0.000017601557394                       0.716908659454864                       0.000024010534372                       0.054778492660912                       0.000004842775294                       0.950939464888225                       0.000022605096173                       0.997724715611282
                      48.500000000000419                      -0.159224372411202                       0.107577238730920                      -0.002432804335873                      -0.107536568280252                      -0.159222552767560                      -0.107583266731933                      -0.002426072083614                       0.107540483078434                       0.037712830284085                       0.000002287948680                       0.960022022273438                       0.000017537420351                       0.716890171465813                       0.000022077952269                       0.054776377813792                       0.000004949085588                       0.950912225697251                       0.000018743479752                       0.997699444043510
                      49.000000000000426                      -0.159215283498827                       0.107574941350983                      -0.002431733047578                      -0.107534690675204                      -0.159213385145577                      -0.107582419760594                      -0.002424850800614                       0.107535536435737                       0.037730091845051                      -0.000000643292291                       0.959996968919545                       0.000015413112783                       0.716873756813699                       0.000019293497983                       0.054774781137046                       0.000004563927779                       0.950887940229243                       0.000013608621373                       0.997676946328798
                      49.500000000000433                      -0.159208361257635                       0.107574509043609                      -0.002429704211510                      -0.107532987312723                      -0.159206925809621                      -0.107583385213486                      -0.002424202791801                       0.107530642789023                       0.037728979319920                      -0.000005074966686                       0.959975537251338                       0.000012400189372                       0.716858253329948                       0.000016816378799                       0.054774238669452                       0.000003701429744                       0.950866614966110                       0.000009466178555                       0.997656450318540
                      50.000000000000441                      -0.159203973280471                       0.107573988243943                      -0.002426465332307                      -0.107531864694270                      -0.159202985865614                      -0.107583756711734                      -0.002424216057319                       0.107526776150460                       0.037711854923985                      -0.000008943771168                       0.959954902531140                       0.000009927963266                       0.716842336803999                       0.000015620381489                       0.054774238737969                       0.000002645667512                       0.950847114416178                       0.000007523524783                       0.997635885861058
                      50.500000000000448                      -0.159200979155714                       0.107572335165577                      -0.002423133621018                      -0.107531619772448                      -0.159200170304926                      -0.107582292120400                      -0.002424792408898                       0.107523906531528                       0.037690837509447                      -0.000010896214454                       0.959933011514710                       0.000009125561680                       0.716825999570641                       0.000016107617583                       0.054774151960991                       0.000002054843095                       0.950828586215257                       0.000007381384276                       0.997614702097795
                      51.000000000000455                      -0.159197942815584                       0.107569603762652                      -0.002420875911598                      -0.107531678753591                      -0.159197171361686                      -0.107579174192899                      -0.002425582878911                       0.107521880119658                       0.037677971336437                      -0.000010388793014                       0.959909907380617                       0.000009894499191                       0.716810078274667                       0.000017806526498                       0.054773420674669                       0.000001864025032                       0.950810785028417                       0.000007708620525                       0.997593871136017
                      51.500000000000462                      -0.159194059645755                       0.107566799218888                      -0.002419714791458                      -0.107531300096064                      -0.159193299859590                      -0.107575307374385                      -0.002426208400985                       0.107520449999852                       0.037676492159260                      -0.000007960779805                       0.959886629791132                       0.000011401965202                       0.716794624016327                       0.000019752688360                       0.054771619709135                       0.000001221834012                       0.950792856176620                       0.000007735636884                       0.997573534936824
                      52.000000000000469                      -0.159189453527626                       0.107564568703449                      -0.002419487068849                      -0.107530177943963                      -0.159188198166208                      -0.107571854086432                      -0.002426327195290                       0.107519151195870                       0.037681012472540                      -0.000005335879354                       0.959865375490127                       0.000012450692039                       0.716779531215414                       0.000020725097107                       0.054769441308761                      -0.000000385997081                       0.950774256572237                       0.000007113350426                       0.997553495146476
                      52.500000000000476                      -0.159184791186144                       0.107563181495601                      -0.002420613722804                      -0.107528259340312                      -0.159182526277527                      -0.107570301806707                      -0.002425953285871                       0.107517399647617                       0.037683965579919                      -0.000003964924241                       0.959847784462115                       0.000013115129779                       0.716764624365788                       0.000020543067143                       0.054768147299147                      -0.000002441659327                       0.950755366473632                       0.000006303199853                       0.997533658244408
                      53.000000000000483                      -0.159181051783391                       0.107562182735226                      -0.002423266167479                      -0.107525812798719                      -0.159178000808987                      -0.107570773658734                      -0.002425588598096                       0.107515067985284                       0.037682401639320                      -0.000003908377837                       0.959832149381213                       0.000014553243887                       0.716749168041447                       0.000020203728794                       0.054768182371057                      -0.000004086742866                       0.950736050773175                       0.000006931947887                       0.997513237625334
                      53.500000000000490                      -0.159178323696613                       0.107560861637094                      -0.002426567757606                      -0.107523892875610                      -0.159175002554447                      -0.107571187439375                      -0.002425833313023                       0.107512832005918                       0.037679444738648                      -0.000004368988417                       0.959814603639246                       0.000016541867550                       0.716732830927939                       0.000020394510054                       0.054768910310375                      -0.000005081806748                       0.950715808462655                       0.000008731196702                       0.997491632150335
                      54.000000000000497                      -0.159176118632546                       0.107559239910462                      -0.002429519694830                      -0.107522987442709                      -0.159172584523657                      -0.107569830646723                      -0.002426679915180                       0.107511451170612                       0.037679495695865                      -0.000004542394691                       0.959792315749511                       0.000018186534009                       0.716715398369712                       0.000021376344327                       0.054769628167491                      -0.000004787198380                       0.950694343551928                       0.000010791874826                       0.997468677266416
                      54.500000000000504                      -0.159174251092562                       0.107557159179437                      -0.002431845147433                      -0.107522788592527                      -0.159170063773710                      -0.107566488643079                      -0.002427698081016                       0.107510670679595                       0.037682854578325                      -0.000004071127455                       0.959766040488396                       0.000018672006628                       0.716697252621519                       0.000023012360646                       0.054770177749742                      -0.000003093076096                       0.950671895482895                       0.000013418451875                       0.997444909365206
                      55.000000000000512                      -0.159172579982392                       0.107554403312335                      -0.002433674414181                      -0.107522927507278                      -0.159166930980911                      -0.107561965006679                      -0.002428966967370                       0.107509508918922                       0.037685136188177                      -0.000003229229157                       0.959738886167093                       0.000017326598703                       0.716679694237989                       0.000024418608974                       0.054770485369714                      -0.000000996388499                       0.950648999058191                       0.000016364770833                       0.997421340590819
                      55.500000000000519                      -0.159170859772749                       0.107551206177236                      -0.002434771853260                      -0.107522867709613                      -0.159163053471421                      -0.107557466530906                      -0.002430651258564                       0.107507983750093                       0.037681871525262                      -0.000002367997966                       0.959713313927861                       0.000014909127135                       0.716663206636861                       0.000024924158095                       0.054770467362401                       0.000000739162725                       0.950625673248551                       0.000019122431239                       0.997398103294467
                      56.000000000000526                      -0.159168653523146                       0.107547288234141                      -0.002434567522768                      -0.107521627010349                      -0.159158705988814                      -0.107553751246758                      -0.002432461423028                       0.107506530986456                       0.037673641910063                      -0.000001700714956                       0.959689881015471                       0.000013253890063                       0.716646840127282                       0.000024700850635                       0.054770227991580                       0.000002010388612                       0.950601511449270                       0.000021290938370                       0.997374405701649
                      56.500000000000533                      -0.159164982876525                       0.107542431678577                      -0.002433100395855                      -0.107518493882307                      -0.159154384150904                      -0.107550563356763                      -0.002433934828624                       0.107505357593249                       0.037666756649988                      -0.000001534380269                       0.959667372150907                       0.000013162489767                       0.716629722228921                       0.000024379126135                       0.054769479855296                       0.000002734462842                       0.950576859154983                       0.000022617148182                       0.997350098038235
                      57.000000000000540                      -0.159159248152878                       0.107537316034390                      -0.002430904689731                      -0.107513811473083                      -0.159150233433659                      -0.107547375466385                      -0.002434877124279                       0.107504273783065                       0.037667552081691                      -0.000001895883529                       0.959644918578421                       0.000014263358226                       0.716612442218159                       0.000024794409081                       0.054767740387636                       0.000003096821964                       0.950552749506167                       0.000023919387061                       0.997326167508821
                      57.500000000000547                      -0.159152037339187                       0.107533178133516                      -0.002427902611646                      -0.107508310779130                      -0.159145972922929                      -0.107544087451290                      -0.002435176834810                       0.107502852200385                       0.037676910521890                      -0.000002576921543                       0.959622803624296                       0.000016065297433                       0.716595640550524                       0.000026319745153                       0.054765124519414                       0.000003757920389                       0.950529894622194                       0.000026072918991                       0.997303090917541
                      58.000000000000554                      -0.159144868324945                       0.107530748577679                      -0.002423955239150                      -0.107502888220408                      -0.159141421015385                      -0.107540973999522                      -0.002434926525224                       0.107500888190487                       0.037689064603938                      -0.000003283070909                       0.959601584076063                       0.000017957813459                       0.716579501601304                       0.000028586649596                       0.054762564807054                       0.000004992855982                       0.950508407063154                       0.000028695225608                       0.997280839953897
                      58.500000000000561                      -0.159138976969149                       0.107529551647504                      -0.002420039664476                      -0.107497899280969                      -0.159136971260758                      -0.107538775564893                      -0.002434394753346                       0.107498073300502                       0.037695200896772                      -0.000003419337040                       0.959581272614138                       0.000020006605097                       0.716564249235604                       0.000031346947492                       0.054760708445920                       0.000006897434170                       0.950487771807005                       0.000031104413522                       0.997259286417192
                      59.000000000000568                      -0.159134778878823                       0.107529349586917                      -0.002417807477702                      -0.107493080370751                      -0.159133443991614                      -0.107537265828735                      -0.002433775442848                       0.107493980166547                       0.037690728804372                      -0.000002631775426                       0.959561278361273                       0.000022671017019                       0.716549424772567                       0.000034081647136                       0.054758823939905                       0.000008911763918                       0.950467569889058                       0.000032727499408                       0.997237986323510
                      59.500000000000576                      -0.159132586917326                       0.107529979159864                      -0.002417881477424                      -0.107488633899142                      -0.159130578811604                      -0.107535626821623                      -0.002433182451253                       0.107489055884717                       0.037679384327878                      -0.000000679315624                       0.959540438127995                       0.000026258894615                       0.716533991484636                       0.000036235858916                       0.054756285690516                       0.000009940509046                       0.950447705970877                       0.000033631414784                       0.997216609483409
                      60.000000000000583                      -0.159131652732306                       0.107530170026177                      -0.002419210225782                      -0.107484748553182                      -0.159127500287502                      -0.107533794744499                      -0.002432686082746                       0.107484184422529                       0.037670221167644                       0.000001921521262                       0.959517159721987                       0.000030710574243                       0.716516845241235                       0.000037499142416                       0.054753708178510                       0.000009967527025                       0.950427684018580                       0.000034499974464                       0.997194569458765
                      60.500000000000590                      -0.159130476357982                       0.107528828291000                      -0.002420566882465                      -0.107481317226264                      -0.159123784483623                      -0.107531458351202                      -0.002432247843699                       0.107479684116178                       0.037670384997542                       0.000003472328347                       0.959491146182262                       0.000035426679103                       0.716497527471776                       0.000037709249600                       0.054751725802323                       0.000009421573394                       0.950406995192357                       0.000035439416448                       0.997171530532990
                      61.000000000000597                      -0.159128321433463                       0.107525819070199                      -0.002421492009522                      -0.107478969731851                      -0.159119276423400                      -0.107528560945971                      -0.002431721444405                       0.107475352015429                       0.037679385488253                       0.000003382046680                       0.959464162079457                       0.000039050494392                       0.716476865637580                       0.000036838739802                       0.054750689659169                       0.000008364397275                       0.950385327600272                       0.000036075510645                       0.997147735175835
                      61.500000000000604                      -0.159125455499879                       0.107521654006787                      -0.002421546993198                      -0.107477806687360                      -0.159114447520157                      -0.107525742369522                      -0.002431505554623                       0.107471189389232                       0.037690229382560                       0.000002949127023                       0.959438149846502                       0.000040362089166                       0.716455945789017                       0.000035555199527                       0.054750421612711                       0.000007268002127                       0.950361984519583                       0.000036728214712                       0.997123144267675
                      62.000000000000611                      -0.159122424774542                       0.107516769264587                      -0.002420719465028                      -0.107476665532677                      -0.159110244675309                      -0.107523056649783                      -0.002432001398396                       0.107467845879733                       0.037695609379222                       0.000003597083154                       0.959414290917008                       0.000039144938831                       0.716435384813615                       0.000034505991906                       0.054750457989199                       0.000006766752149                       0.950337249328323                       0.000036700410264                       0.997098197423384
                      62.500000000000618                      -0.159119153192920                       0.107511540146325                      -0.002420159246059                      -0.107474568386672                      -0.159107043200902                      -0.107519638713903                      -0.002432493648099                       0.107466114712608                       0.037693089043277                       0.000005443400709                       0.959392637189351                       0.000036205724735                       0.716415801904891                       0.000033402145912                       0.054750785446794                       0.000006874425247                       0.950312577241836                       0.000034652700593                       0.997074068786696
                      63.000000000000625                      -0.159115160491062                       0.107506280109165                      -0.002420663900457                      -0.107471353162206                      -0.159103827259550                      -0.107515077356462                      -0.002431547734045                       0.107465988522459                       0.037686127567465                       0.000007209580902                       0.959371976298029                       0.000032522927833                       0.716397815771004                       0.000031317591253                       0.054751189017648                       0.000006952035195                       0.950289305049966                       0.000030437662367                       0.997051654702430
                      63.500000000000632                      -0.159110303409833                       0.107501368361209                      -0.002421856393917                      -0.107467327347419                      -0.159099773736984                      -0.107510033189515                      -0.002429018203364                       0.107466722127908                       0.037680311731013                       0.000007025660445                       0.959350334178562                       0.000028994085734                       0.716381369381229                       0.000027905554572                       0.054750938070556                       0.000006452472036                       0.950267934054026                       0.000024988359118                       0.997030438435639
                      64.000000000000639                      -0.159104982689605                       0.107497352843039                      -0.002423349741266                      -0.107462788727989                      -0.159094672226231                      -0.107505288707689                      -0.002425694053412                       0.107467648348765                       0.037678582292012                       0.000004038932329                       0.959326569419297                       0.000026156272413                       0.716365330154215                       0.000024096477321                       0.054749631750531                       0.000005575015533                       0.950247735933409                       0.000019596698399                       0.997008958252654
                      64.500000000000611                      -0.159100023273003                       0.107493960513434                      -0.002425022266069                      -0.107458368869242                      -0.159088305828092                      -0.107501780022858                      -0.002422244483282                       0.107468016341100                       0.037679472406803                      -0.000000261903365                       0.959302480532803                       0.000023810319289                       0.716349370431473                       0.000020894777558                       0.054748072155453                       0.000004883884628                       0.950228212811789                       0.000015496169454                       0.996987265179793
                      65.000000000000583                      -0.159095248423518                       0.107490244294360                      -0.002426904059247                      -0.107454873937618                      -0.159081564728683                      -0.107500064178784                      -0.002419384814325                       0.107467052321058                       0.037679298921891                      -0.000003157222610                       0.959280726412338                       0.000021192800497                       0.716334256025136                       0.000018302066241                       0.054747123117946                       0.000004808968652                       0.950209168651387                       0.000013116007087                       0.996966508681033
                      65.500000000000554                      -0.159089872837515                       0.107486702028357                      -0.002429002139241                      -0.107452575780333                      -0.159075798089137                      -0.107499851200423                      -0.002417365343521                       0.107464801080131                       0.037675809566105                      -0.000002875738630                       0.959261812475706                       0.000018129707406                       0.716319836097757                       0.000015880131059                       0.054746567131788                       0.000005424418892                       0.950189625593190                       0.000011994853684                       0.996946368232221
                      66.000000000000526                      -0.159083926772581                       0.107484295210877                      -0.002430952350067                      -0.107451333709644                      -0.159072051068651                      -0.107500571778595                      -0.002416154447928                       0.107461910448237                       0.037670251181366                       0.000000318384227                       0.959244727118843                       0.000015234586957                       0.716305149471997                       0.000013453532486                       0.054745949612463                       0.000006523596856                       0.950168795569534                       0.000011294398113                       0.996925862886538
                      66.500000000000497                      -0.159077729491890                       0.107483421813626                      -0.002432536116063                      -0.107450511765977                      -0.159070982414366                      -0.107500927205042                      -0.002415820910029                       0.107459127334535                       0.037665916953996                       0.000004595212644                       0.959228247917054                       0.000013589465497                       0.716289804388881                       0.000011442368255                       0.054745466831575                       0.000007118938764                       0.950147237355866                       0.000010614917517                       0.996905150180105
                      67.000000000000469                      -0.159072331591892                       0.107483710524113                      -0.002434003911693                      -0.107449509257204                      -0.159071677255455                      -0.107499739325405                      -0.002416117153911                       0.107457246970375                       0.037665495093827                       0.000007658241820                       0.959210833205614                       0.000013791873961                       0.716274054950524                       0.000010459579206                       0.054745071564586                       0.000006318425554                       0.950125892507932                       0.000010357439099                       0.996884707351782
                      67.500000000000441                      -0.159068508690225                       0.107483955790942                      -0.002434918034110                      -0.107447776875890                      -0.159072094012964                      -0.107496880950314                      -0.002416690107958                       0.107455915610252                       0.037668221305097                       0.000007846346386                       0.959190184910590                       0.000015425258652                       0.716257816724785                       0.000010368238564                       0.054743804124725                       0.000004549841786                       0.950104489135914                       0.000011414710875                       0.996863592775261
                      68.000000000000412                      -0.159066093451047                       0.107483035636467                      -0.002434349343924                      -0.107444817369482                      -0.159071396292887                      -0.107493369743913                      -0.002417766252413                       0.107454649757235                       0.037670211521642                       0.000005329400713                       0.959166123792893                       0.000017071515787                       0.716241148334636                       0.000010284182560                       0.054741338885649                       0.000002510276097                       0.950083104723152                       0.000013874351360                       0.996841554134470
                      68.500000000000384                      -0.159064380743939                       0.107480657299793                      -0.002432307611800                      -0.107441014220649                      -0.159070245467997                      -0.107489829249357                      -0.002419082941039                       0.107453979035814                       0.037668254308331                       0.000001645183521                       0.959142058397476                       0.000017655775344                       0.716225151823008                       0.000010046992339                       0.054738725098956                       0.000000319717091                       0.950063195676862                       0.000016375429578                       0.996820376304610
                      69.000000000000355                      -0.159062119438079                       0.107477589941810                      -0.002430039532817                      -0.107436974114498                      -0.159068540592478                      -0.107486221601136                      -0.002419955826345                       0.107453707356992                       0.037662932395795                      -0.000001331284581                       0.959120809593858                       0.000017569029551                       0.716210736519075                       0.000010062123189                       0.054737332328392                      -0.000001940388885                       0.950045496950201                       0.000017882800511                       0.996801183403842
                      69.500000000000327                      -0.159058941966744                       0.107475009615067                      -0.002428748124492                      -0.107433322734622                      -0.159065551173337                      -0.107482542218860                      -0.002420151957431                       0.107452522038421                       0.037658207855777                      -0.000002415053537                       0.959102557031891                       0.000017470943108                       0.716197369432513                       0.000010118662791                       0.054737732306672                      -0.000004389573348                       0.950028888291974                       0.000018048021078                       0.996783236878891
                      70.000000000000298                      -0.159055323839795                       0.107473090645258                      -0.002428564310550                      -0.107431011347501                      -0.159061099381284                      -0.107478656845845                      -0.002419902303288                       0.107449402942574                       0.037658127719715                      -0.000001759455865                       0.959085604176260                       0.000016694072960                       0.716183870238038                       0.000009256783884                       0.054739383522015                      -0.000006962315093                       0.950011433940908                       0.000016511193212                       0.996764977903117
                      70.500000000000270                      -0.159051450372161                       0.107471353953557                      -0.002428803886113                      -0.107430178312891                      -0.159055552555583                      -0.107474773864795                      -0.002420165934728                       0.107444302678780                       0.037663495270985                      -0.000000249469738                       0.959068035944534                       0.000014440714690                       0.716169903836503                       0.000006973442487                       0.054741223138988                      -0.000008832821202                       0.949992011152666                       0.000013677929314                       0.996745865550426
                      71.000000000000242                      -0.159047030705988                       0.107469610350655                      -0.002428630212051                      -0.107429903139557                      -0.159049717620816                      -0.107471580560421                      -0.002421954268667                       0.107437943433089                       0.037670795124572                       0.000000869011609                       0.959048615383194                       0.000010889589468                       0.716155525267013                       0.000004009095185                       0.054742503281768                      -0.000009367060152                       0.949970758694714                       0.000010598705837                       0.996725888567488
                      71.500000000000213                      -0.159042201061898                       0.107468337222038                      -0.002427471053462                      -0.107429517406983                      -0.159044406438232                      -0.107469203089123                      -0.002425165785021                       0.107431362732655                       0.037674580348151                       0.000001103957325                       0.959027051480506                       0.000007457799682                       0.716141036686652                       0.000001794400729                       0.054743123066139                      -0.000008982729397                       0.949948745891882                       0.000008588577394                       0.996705133626827
                      72.000000000000185                      -0.159037987636074                       0.107467378964202                      -0.002425075965539                      -0.107428409760940                      -0.159039815781750                      -0.107467386723540                      -0.002429026541437                       0.107425510289310                       0.037671647468526                       0.000001308748030                       0.959003401867618                       0.000005673302827                       0.716126500761723                       0.000001181519206                       0.054742998478861                      -0.000008419043784                       0.949926774366714                       0.000008135031631                       0.996683226859206
                      72.500000000000156                      -0.159035091907460                       0.107465950508803                      -0.002421845876409                      -0.107426003955960                      -0.159035629979960                      -0.107466255187425                      -0.002433236819149                       0.107421075129581                       0.037663892321301                       0.000002545503469                       0.958979038428778                       0.000006725937925                       0.716111977547505                       0.000002570695188                       0.054742475879368                      -0.000007579742755                       0.949905626869417                       0.000009623129053                       0.996660386612676
                      73.000000000000128                      -0.159033040550644                       0.107463724962113                      -0.002418479626807                      -0.107422428589096                      -0.159031670167479                      -0.107465309532169                      -0.002437581628087                       0.107418364986232                       0.037656318131460                       0.000004965359055                       0.958955908296946                       0.000010660300124                       0.716097545605294                       0.000005686150251                       0.054742196199032                      -0.000006217407670                       0.949885605357423                       0.000013015338740                       0.996637522763615
                      73.500000000000099                      -0.159030876198274                       0.107461212293243                      -0.002415539107809                      -0.107418274839779                      -0.159027976585730                      -0.107463434711676                      -0.002441234652466                       0.107417536952197                       0.037652797142356                       0.000007606015797                       0.958934425877822                       0.000015470558982                       0.716082818866037                       0.000009659066118                       0.054741742632635                      -0.000004632003097                       0.949866313131256                       0.000016743458716                       0.996615222109658
                      74.000000000000071                      -0.159028505275528                       0.107459097452190                      -0.002413475580082                      -0.107414414846103                      -0.159023975862230                      -0.107460720466903                      -0.002443278733982                       0.107418429555570                       0.037654152041715                       0.000009252203896                       0.958913524995269                       0.000018980172645                       0.716067564785502                       0.000014042996869                       0.054740406895775                      -0.000003182207945                       0.949846692502205                       0.000020318118722                       0.996593288850634
                      74.500000000000043                      -0.159026180689745                       0.107457347821088                      -0.002412380279165                      -0.107411321584298                      -0.159019387680133                      -0.107458181780530                      -0.002443471466861                       0.107420119414951                       0.037657943892509                       0.000009546862983                       0.958892200136931                       0.000020469772281                       0.716052038387094                       0.000018440449024                       0.054738423118691                      -0.000002068144516                       0.949826411349690                       0.000023949138665                       0.996571467474184
                      75.000000000000014                      -0.159023803971736                       0.107455515387049                      -0.002412089706069                      -0.107408964269311                      -0.159014649621191                      -0.107456200598038                      -0.002442385925159                       0.107421890422156                       0.037660339838970                       0.000009017524700                       0.958870484684436                       0.000021072132506                       0.716036742656645                       0.000022320844854                       0.054736621081679                      -0.000001300459125                       0.949805815034427                       0.000026922636454                       0.996550069868242
                      75.499999999999986                      -0.159021155263001                       0.107453449526328                      -0.002411983971213                      -0.107407234162151                      -0.159010192071139                      -0.107454747471713                      -0.002440528342540                       0.107423381944167                       0.037659464182708                       0.000008396075796                       0.958849484812358                       0.000022790039309                       0.716021833265137                       0.000024831847843                       0.054735128041206                      -0.000000827037803                       0.949784678777674                       0.000029227669749                       0.996529046696509
                      75.999999999999957                      -0.159018313911863                       0.107451192412451                      -0.002411260685049                      -0.107406098859094                      -0.159006374111492                      -0.107453674002618                      -0.002438542858478                       0.107424071765474                       0.037657066213435                       0.000007901215392                       0.958830449993646                       0.000027185526868                       0.716007019267823                       0.000025784770308                       0.054733743538244                      -0.000000489053752                       0.949763098031838                       0.000031319094309                       0.996508126836779
                      76.499999999999929                      -0.159015472992521                       0.107448801365166                      -0.002409905419672                      -0.107405278879099                      -0.159003420725026                      -0.107452609052209                      -0.002436884972786                       0.107423451427805                       0.037656632131132                       0.000006867700945                       0.958812997914517                       0.000034232146222                       0.715992168985767                       0.000026158125803                       0.054732660699194                       0.000000111865545                       0.949741782596407                       0.000032672780597                       0.996487379347330
                      76.999999999999901                      -0.159012992022430                       0.107446504016187                      -0.002408602939988                      -0.107404194763028                      -0.159001174238463                      -0.107451361565761                      -0.002435118514458                       0.107421499204417                       0.037659080170781                       0.000004564036630                       0.958795607203994                       0.000041751174167                       0.715977475456216                       0.000026625527914                       0.054731951679178                       0.000001136443826                       0.949721788280877                       0.000032634129328                       0.996467310577767
                      77.499999999999872                      -0.159011059270309                       0.107443990697785                      -0.002408272795575                      -0.107402726696976                      -0.158999493037447                      -0.107449736188716                      -0.002432870110264                       0.107418554906163                       0.037661920809160                       0.000001322981771                       0.958776408036177                       0.000046404276311                       0.715963111882318                       0.000026740169519                       0.054731065076145                       0.000002191675936                       0.949703314031245                       0.000031121866557                       0.996448019892025
                      77.999999999999844                      -0.159008824444716                       0.107440196991914                      -0.002409430382137                      -0.107401276938541                      -0.158997939072363                      -0.107447290942505                      -0.002430100143472                       0.107414828221741                       0.037661992157493                      -0.000001229172535                       0.958753832959455                       0.000046656731534                       0.715948400938900                       0.000026256865250                       0.054728821145904                       0.000003189478387                       0.949684935257770                       0.000029051506190                       0.996428425947381
                      78.499999999999815                      -0.159004681609925                       0.107435068302639                      -0.002411552220207                      -0.107399674511897                      -0.158995441543879                      -0.107443998932674                      -0.002426966066390                       0.107410509722955                       0.037657947242669                      -0.000001656938912                       0.958727509346162                       0.000042656917907                       0.715932120955977                       0.000025311374278                       0.054724872973373                       0.000004208855603                       0.949664866492166                       0.000027438985262                       0.996406523987949
                      78.999999999999787                      -0.158997925077351                       0.107430514260218                      -0.002413446710195                      -0.107397365738953                      -0.158991403008401                      -0.107440516110546                      -0.002424170635628                       0.107406373363855                       0.037651944699106                       0.000000455824100                       0.958699672303102                       0.000035557486681                       0.715914170483703                       0.000023979657679                       0.054719852525094                       0.000005260428417                       0.949642752989251                       0.000026368710168                       0.996381779455374
                      79.499999999999758                      -0.158989783793623                       0.107428840434181                      -0.002414225705147                      -0.107394485678679                      -0.158986356901612                      -0.107437791284440                      -0.002422515365121                       0.107403184155760                       0.037648008727068                       0.000004361062973                       0.958674558575019                       0.000028145729881                       0.715896119692817                       0.000022533881368                       0.054715106285315                       0.000006096873498                       0.949620268601278                       0.000025411627770                       0.996356523460538
                      79.999999999999730                      -0.158982552353307                       0.107430984507647                      -0.002414060243333                      -0.107391255960929                      -0.158981357623886                      -0.107436799108698                      -0.002422026086307                       0.107401079251505                       0.037647966670816                       0.000008067972314                       0.958654223557357                       0.000023130843607                       0.715879137953041                       0.000021346290971                       0.054712435437385                       0.000006593212877                       0.949598339904841                       0.000024406401381                       0.996332596975651
                      80.499999999999702                      -0.158978697259052                       0.107435184704483                      -0.002413347554209                      -0.107387727860671                      -0.158977233298896                      -0.107437115046372                      -0.002421995812585                       0.107399487635926                       0.037650313396249                       0.000009850052010                       0.958636606145120                       0.000021402678436                       0.715862167559814                       0.000021124403047                       0.054712714849127                       0.000006877883150                       0.949576290011890                       0.000023471134332                       0.996309499120832
                      80.999999999999673                      -0.158978682534461                       0.107437846628850                      -0.002412251634053                      -0.107384629695593                      -0.158974158436099                      -0.107437240283849                      -0.002421926272336                       0.107398081061037                       0.037651992231847                       0.000009689223559                       0.958618650647667                       0.000021257985782                       0.715844012280952                       0.000021601661465                       0.054715286839557                       0.000007110169292                       0.949554314813349                       0.000022569417887                       0.996286945401423
                      81.499999999999645                      -0.158980479705167                       0.107436316401700                      -0.002410923109835                      -0.107382625269265                      -0.158971994060063                      -0.107436173223849                      -0.002421926230658                       0.107397210335292                       0.037651176978677                       0.000008979176084                       0.958597909759696                       0.000020193292864                       0.715825223986480                       0.000021729917154                       0.054718346735892                       0.000007354990306                       0.949533117436202                       0.000021009636206                       0.996265202015620
                      81.999999999999616                      -0.158981238881332                       0.107430546746223                      -0.002409904749894                      -0.107381468062178                      -0.158970350343555                      -0.107434017295498                      -0.002421971886429                       0.107396605155115                       0.037648885882606                       0.000008732701823                       0.958573634534155                       0.000018469465827                       0.715807601765135                       0.000021492786759                       0.054719896167184                       0.000007673332180                       0.949513410792763                       0.000018821344457                       0.996244474140833
                      82.499999999999588                      -0.158979336034326                       0.107422769036881                      -0.002409522864226                      -0.107380627021374                      -0.158968523342515                      -0.107431168454070                      -0.002421777460528                       0.107395594553716                       0.037647574161596                       0.000008485391822                       0.958547267910095                       0.000018440423553                       0.715791940561683                       0.000021463239112                       0.054719177159366                       0.000008016074082                       0.949495331525998                       0.000017317518089                       0.996224516238545
                      82.999999999999559                      -0.158974596770647                       0.107414876530092                      -0.002409493746237                      -0.107380008678522                      -0.158966014809267                      -0.107428251313504                      -0.002421453698056                       0.107394049153350                       0.037648543299907                       0.000007488448555                       0.958521045825511                       0.000020776220656                       0.715777407651697                       0.000021421011945                       0.054716949904929                       0.000008298148669                       0.949477274113134                       0.000017243264749                       0.996204045294320
                      83.499999999999531                      -0.158967021906596                       0.107408263670469                      -0.002409842961000                      -0.107379458212952                      -0.158963232304229                      -0.107425746027464                      -0.002421419412159                       0.107391820632741                       0.037651176540427                       0.000005628386560                       0.958497065177037                       0.000024046334686                       0.715762693929651                       0.000021313376651                       0.054714480466348                       0.000007980628585                       0.949457230249457                       0.000018633521458                       0.996181991604446
                      83.999999999999503                      -0.158957890481469                       0.107404593365243                      -0.002410596274475                      -0.107378607639017                      -0.158960447857404                      -0.107423406394069                      -0.002421809218767                       0.107388357322919                       0.037653155192404                       0.000003431692558                       0.958476372337154                       0.000026172825250                       0.715747365534123                       0.000021985069738                       0.054712671513811                       0.000006702319348                       0.949434948762145                       0.000020864279846                       0.996158625363952
                      84.499999999999474                      -0.158949963869101                       0.107403924053480                      -0.002411618790946                      -0.107376959757062                      -0.158957550899889                      -0.107420773246847                      -0.002422295202189                       0.107383689730515                       0.037651817427038                       0.000001934294022                       0.958457685398377                       0.000026346437982                       0.715731588104889                       0.000023635028664                       0.054711741165752                       0.000005264549257                       0.949411088611089                       0.000023137863748                       0.996134788108105
                      84.999999999999446                      -0.158944420755451                       0.107404503246185                      -0.002413146203498                      -0.107373992083646                      -0.158953989911934                      -0.107417639925802                      -0.002423160790591                       0.107378668357443                       0.037647007265324                       0.000001707231483                       0.958438723086506                       0.000025325953833                       0.715715525625171                       0.000025142494662                       0.054711170668049                       0.000004603802700                       0.949386356621156                       0.000024786664930                       0.996111230178311
                      85.499999999999417                      -0.158941022029505                       0.107405302131767                      -0.002415345333933                      -0.107369669810021                      -0.158949316966600                      -0.107414250523338                      -0.002424750588002                       0.107374518864678                       0.037641895725275                       0.000002334523397                       0.958418684153262                       0.000024885051354                       0.715698969997255                       0.000026380860849                       0.054710268395316                       0.000004893643493                       0.949361497385219                       0.000025695740473                       0.996088101453219
                      85.999999999999389                      -0.158939798372886                       0.107405491267182                      -0.002418015059403                      -0.107365124113566                      -0.158943819976694                      -0.107410811766976                      -0.002426198197636                       0.107371885895905                       0.037640381211043                       0.000002713553215                       0.958397277636935                       0.000026517080547                       0.715681186376156                       0.000027808503441                       0.054708619366437                       0.000005994500821                       0.949336627321719                       0.000026678427154                       0.996064521612850
                      86.499999999999361                      -0.158939728644773                       0.107404021430329                      -0.002420313070691                      -0.107361699141917                      -0.158938451962345                      -0.107407406934442                      -0.002426605014209                       0.107370464728986                       0.037643677317808                       0.000002182827519                       0.958374512433926                       0.000029718597611                       0.715662337420318                       0.000028879197116                       0.054706615068882                       0.000007518419534                       0.949311627880907                       0.000027677196818                       0.996040288459042
                      86.999999999999332                      -0.158939463448006                       0.107401258009800                      -0.002421538546167                      -0.107359366382397                      -0.158934004161957                      -0.107404312841118                      -0.002425973769752                       0.107369711874327                       0.037649317404282                       0.000001194833916                       0.958351212127310                       0.000032760593677                       0.715644101838658                       0.000029704602147                       0.054704612022337                       0.000008671965850                       0.949286996412093                       0.000028352624974                       0.996016271534813
                      87.499999999999304                      -0.158939038719774                       0.107398123834841                      -0.002422079317889                      -0.107357574730763                      -0.158930601462345                      -0.107401499807688                      -0.002424901959195                       0.107368809616685                       0.037653113356505                       0.000000699992650                       0.958327902882726                       0.000033892207175                       0.715627637169841                       0.000030683049377                       0.054702601172876                       0.000008691068299                       0.949263402450444                       0.000028515821099                       0.995993034816151
                      87.999999999999275                      -0.158938503301883                       0.107394258569934                      -0.002422373951640                      -0.107355920335793                      -0.158927342774493                      -0.107398381329714                      -0.002423412090784                       0.107367373680756                       0.037651919561491                       0.000001048249578                       0.958303942610681                       0.000032453175421                       0.715612367446307                       0.000031387867320                       0.054700398647885                       0.000008039933450                       0.949240445955812                       0.000027911336294                       0.995969980051354
                      88.499999999999247                      -0.158937133395254                       0.107389223968589                      -0.002422499068211                      -0.107353955150715                      -0.158923322611332                      -0.107395110000785                      -0.002421442554662                       0.107365601066029                       0.037645954518602                       0.000001826016301                       0.958278383974544                       0.000029704652084                       0.715596891603616                       0.000031209870052                       0.054698034877873                       0.000008239550409                       0.949216698576638                       0.000027219798661                       0.995945876330345
                      88.999999999999218                      -0.158934103964488                       0.107383755039798                      -0.002422486972104                      -0.107351379510485                      -0.158918730017288                      -0.107392138446375                      -0.002419658937699                       0.107363586387438                       0.037638760245104                       0.000002199666299                       0.958251577031084                       0.000027517471370                       0.715580292901401                       0.000030028553851                       0.054695943861946                       0.000009424731803                       0.949191554906181                       0.000027228188790                       0.995920324131082
                      89.499999999999190                      -0.158929440408474                       0.107379194032379                      -0.002422353054601                      -0.107348443632434                      -0.158914275617744                      -0.107389481190110                      -0.002418697472772                       0.107361136790259                       0.037634218071192                       0.000001215745754                       0.958225190662664                       0.000026919728266                       0.715562588895516                       0.000028399723118                       0.054694118527331                       0.000010219713244                       0.949165869875564                       0.000027633439732                       0.995894300587903
                      89.999999999999162                      -0.158924237032355                       0.107376140946255                      -0.002421910799366                      -0.107345957574888                      -0.158910122701646                      -0.107386958545524                      -0.002418482770280                       0.107357998390108                       0.037633632361576                      -0.000001525387287                       0.958200964039777                       0.000027266642853                       0.715544897552888                       0.000026598265484                       0.054692695118881                       0.000009556951726                       0.949141070730822                       0.000027156486028                       0.995869295889283
                      90.499999999999133                      -0.158919452241447                       0.107373855092970                      -0.002421556642610                      -0.107344351955853                      -0.158906194300190                      -0.107384615796798                      -0.002418471186006                       0.107354167219870                       0.037634785157101                      -0.000004997758471                       0.958179358117937                       0.000026581160585                       0.715528164388262                       0.000024218937768                       0.054691880045637                       0.000007768769807                       0.949118267724668                       0.000025113979900                       0.995845613028447
                      90.999999999999105                      -0.158915280950326                       0.107371170180948                      -0.002421887514967                      -0.107343223397799                      -0.158902598471338                      -0.107382406811920                      -0.002418150125735                       0.107349936519241                       0.037634205310702                      -0.000007326144848                       0.958159106913149                       0.000023643521889                       0.715512152078094                       0.000020903631175                       0.054691066555969                       0.000005705745864                       0.949097606432744                       0.000022084164667                       0.995822552970749
                      91.499999999999076                      -0.158911409432676                       0.107367624124400                      -0.002422873247515                      -0.107341963326064                      -0.158899127590630                      -0.107380463173858                      -0.002417555286686                       0.107345595956743                       0.037631094125490                      -0.000007425176209                       0.958138348550515                       0.000019210861964                       0.715496360016767                       0.000017171815109                       0.054689490099062                       0.000003888236372                       0.949078528379833                       0.000019828444716                       0.995799632051092
                      91.999999999999048                      -0.158907448317038                       0.107363589027826                      -0.002424205701410                      -0.107340814500421                      -0.158895772833029                      -0.107379040180942                      -0.002417157239447                       0.107341369449170                       0.037627841433749                      -0.000005566486613                       0.958116615115696                       0.000014560990741                       0.715480670980920                       0.000014224524043                       0.054687203634167                       0.000002845782404                       0.949060467983059                       0.000019288442266                       0.995777278522145
                      92.499999999999019                      -0.158902908852489                       0.107359426308664                      -0.002425491591175                      -0.107340278121752                      -0.158893025145783                      -0.107377808748555                      -0.002417020164270                       0.107337851502115                       0.037626582018088                      -0.000003287556146                       0.958094205821427                       0.000010928763131                       0.715464739688304                       0.000012753907900                       0.054684581415625                       0.000002991976823                       0.949042652974730                       0.000019569839326                       0.995755113750082
                      92.999999999998991                      -0.158897253989621                       0.107355518193312                      -0.002426378784834                      -0.107340288732698                      -0.158890777750790                      -0.107375905300934                      -0.002416503083397                       0.107335419708005                       0.037626902221031                      -0.000002176051811                       0.958072092215658                       0.000009802569168                       0.715448843469292                       0.000012453311779                       0.054682004188746                       0.000003997948027                       0.949023937083719                       0.000019754950156                       0.995732375205542
                      93.499999999998963                      -0.158890460185653                       0.107352593113656                      -0.002426919785966                      -0.107340185223806                      -0.158888394379323                      -0.107373188446323                      -0.002415719368130                       0.107333316153244                       0.037626951495990                      -0.000002375835986                       0.958051858130223                       0.000012019548162                       0.715433974701224                       0.000013085473095                       0.054680202735026                       0.000004660153800                       0.949003635784086                       0.000020791758501                       0.995709812888185
                      93.999999999998934                      -0.158883480433732                       0.107351418651747                      -0.002427058642304                      -0.107339227147261                      -0.158885303159027                      -0.107370238634414                      -0.002415485784260                       0.107330736329695                       0.037625553986002                      -0.000002888622266                       0.958033194270785                       0.000016904510007                       0.715420054146352                       0.000014588123794                       0.054679467331451                       0.000003971580664                       0.948981786749937                       0.000023515207882                       0.995687986763921
                      94.499999999998906                      -0.158877501130813                       0.107352022469498                      -0.002426657106288                      -0.107337245713342                      -0.158881781628037                      -0.107367834385392                      -0.002415912023561                       0.107327481970756                       0.037623083011939                      -0.000002861476459                       0.958013662570827                       0.000022136014495                       0.715406368980547                       0.000016416108559                       0.054679655528922                       0.000002189315134                       0.948959095664402                       0.000026692806443                       0.995666395132053
                      94.999999999998877                      -0.158873538545413                       0.107353500426619                      -0.002425940081593                      -0.107334273520661                      -0.158878656190865                      -0.107365669792749                      -0.002416684385008                       0.107323809486643                       0.037621152394393                      -0.000001599370116                       0.957991243082721                       0.000024753261792                       0.715392551286667                       0.000017397491864                       0.054680675857715                      -0.000000004713776                       0.948936614719434                       0.000028398648154                       0.995644449697565
                      95.499999999998849                      -0.158872039386288                       0.107354460195658                      -0.002425013925111                      -0.107330455278944                      -0.158875709086779                      -0.107362326230910                      -0.002417576315228                       0.107320184615130                       0.037621518128729                       0.000000851953833                       0.957966626021821                       0.000023526786541                       0.715378431040852                       0.000016548287321                       0.054682114691969                      -0.000001883046710                       0.948915125525474                       0.000027684449711                       0.995622343036439
                      95.999999999998820                      -0.158871837916259                       0.107353429131847                      -0.002424230850078                      -0.107326115454311                      -0.158871847792722                      -0.107357828168980                      -0.002418551820044                       0.107316842742639                       0.037624442692809                       0.000003194693818                       0.957941982043516                       0.000019808308595                       0.715363868351013                       0.000013764459009                       0.054682540401016                      -0.000002860279655                       0.948894665665660                       0.000025001349694                       0.995600224032214
                      96.499999999998792                      -0.158871032806718                       0.107350429387259                      -0.002423972232699                      -0.107321975360863                      -0.158867295432773                      -0.107353878240255                      -0.002419622074691                       0.107313984594692                       0.037628256723025                       0.000004261636883                       0.957919349367838                       0.000015967189038                       0.715349000763067                       0.000010227183897                       0.054681043036640                      -0.000002569361294                       0.948874790946423                       0.000021866813895                       0.995578275747983
                      96.999999999998764                      -0.158868516321037                       0.107346854858937                      -0.002424075699717                      -0.107318443863212                      -0.158863456626909                      -0.107351185146334                      -0.002420414440959                       0.107311687918004                       0.037630447840616                       0.000003595998151                       0.957898982778124                       0.000012877249039                       0.715333920099075                       0.000007230750939                       0.054677923938837                      -0.000001321816852                       0.948854333932218                       0.000019060324522                       0.995556498851989
                      97.499999999998735                      -0.158864226162964                       0.107343804558683                      -0.002424399411860                      -0.107315167318093                      -0.158861181562183                      -0.107348897214465                      -0.002420759253494                       0.107309505727878                       0.037629341198524                       0.000001702555036                       0.957879014173890                       0.000010299534640                       0.715318167456544                       0.000004917182311                       0.054673875609255                       0.000000010903215                       0.948832406442933                       0.000016638590708                       0.995534366834499
                      97.999999999998707                      -0.158858897915079                       0.107341722040527                      -0.002424825777216                      -0.107311763643910                      -0.158859836546081                      -0.107345964404998                      -0.002420975563473                       0.107306669290224                       0.037625348022427                      -0.000000457382506                       0.957858110519418                       0.000008223981239                       0.715301147048541                       0.000002956380491                       0.054669807306082                       0.000000372726629                       0.948809440189341                       0.000014746201081                       0.995511618293391
                      98.499999999998678                      -0.158853379720764                       0.107340142266053                      -0.002424844277899                      -0.107307833541936                      -0.158857918651097                      -0.107342246890908                      -0.002421324088675                       0.107303016570412                       0.037620469293278                      -0.000002679852648                       0.957836066049955                       0.000006720926831                       0.715281881629430                       0.000001261415417                       0.054666316500678                      -0.000000644221405                       0.948785411246036                       0.000013162974968                       0.995487218705729
                      98.999999999998650                      -0.158847878932143                       0.107338551069960                      -0.002424078862604                      -0.107303251035630                      -0.158854376810619                      -0.107337855952519                      -0.002421913369761                       0.107299077242445                       0.037616442414102                      -0.000004837192090                       0.957813879334391                       0.000006269898732                       0.715260563345054                       0.000000280369365                       0.054663605731703                      -0.000002627388032                       0.948760731179247                       0.000011348379281                       0.995460776555264
                      99.499999999998622                      -0.158842749611001                       0.107337298296433                      -0.002423102229786                      -0.107298535871094                      -0.158848873679639                      -0.107333191636506                      -0.002422632064595                       0.107295538480556                       0.037613651257317                      -0.000006491953699                       0.957792241874886                       0.000006990731189                       0.715238582545250                       0.000000354156459                       0.054662049996630                      -0.000004370246020                       0.948736654341167                       0.000009277678260                       0.995433394794491


==> data_siam_mu1_NE6_mc220_NC8_measurements.dat <==
                time                        vAdag{1}vA{2}_re                        vAdag{1}vA{2}_im                   vAdag{1}vF{2}vA{3}_re                   vAdag{1}vF{2}vA{3}_im                        vA{1}vAdag{2}_re                        vA{1}vAdag{2}_im                   vA{1}vF{2}vAdag{3}_re                   vA{1}vF{2}vAdag{3}_im                               vN{12}_re                               vN{12}_im                               vN{13}_re                               vN{13}_im                                vN{1}_re                                vN{1}_im                                vN{2}_re                                vN{2}_im                                vN{3}_re                                vN{3}_im                                    Norm
                       0.000000000000000                      -0.000510180514977                       0.015792311026614                      -0.000000001977573                      -0.000001999201068                      -0.000510161292513                      -0.015792309380195                      -0.000000006144765                       0.000002006542897                       0.000000053214128                      -0.000000039280949                       1.000000050311147                       0.000000025383842                       0.999750189390749                       0.000000013930242                       0.000249754208935                       0.000000043459596                       1.000000034238465                      -0.000000017296705                       1.000000074487651
                       0.500000000000000                      -0.017793580511443                       0.090815516080120                      -0.000015149632275                      -0.000416042111288                      -0.017793587739757                      -0.090815451408283                      -0.000015111914053                       0.000416057355407                       0.000000445626989                      -0.000000292840028                       1.000000130911081                       0.000000361812821                       0.991213566486430                       0.000000063820016                       0.008659506329470                       0.000000111882829                       0.999980423264207                       0.000000214653943                       1.000000291816740
                       1.000000000000000                      -0.055385868471046                       0.150219136182308                      -0.000158204596785                      -0.002411697066055                      -0.055385929438336                      -0.150218882717016                      -0.000158050132914                       0.002411686213883                       0.000000783328270                      -0.000000445524762                       0.999999944201092                       0.000000502550679                       0.972079249182678                       0.000000173698435                       0.026570405465540                       0.000000102510195                       0.999789624907839                       0.000000288705129                       1.000000289312234
                       1.500000000000000                      -0.103789001779790                       0.185749911233728                      -0.000623438409325                      -0.006745620872829                      -0.103789079254238                      -0.185749566943338                      -0.000623304266982                       0.006745619988336                       0.000000958539012                      -0.000000463882541                       0.999999771581700                       0.000000611357953                       0.945867717115359                       0.000000265428158                       0.048639452031214                       0.000000086921616                       0.999140482315617                       0.000000355969334                       1.000000247892847
                       2.000000000000000                      -0.151634413375805                       0.195805520774994                      -0.001552321471114                      -0.013418486203284                      -0.151634526379289                      -0.195805141825186                      -0.001552253595099                       0.013418520242681                       0.000001074484371                      -0.000000407600631                       0.999999720073685                       0.000000504560266                       0.916952077016893                       0.000000190600709                       0.068739877719717                       0.000000029093972                       0.997747815273705                       0.000000220489154                       1.000000222486648
                       2.500000000000001                      -0.189193702811418                       0.185201023007540                      -0.002913925456881                      -0.021753386468211                      -0.189193611841187                      -0.185200685097989                      -0.002913785460938                       0.021753387522393                       0.000002775243307                      -0.000000294485913                       0.999999876842225                       0.000000414144448                       0.889376594814081                       0.000000226899471                       0.082090489788934                       0.000000008553057                       0.995470650107692                       0.000000210864607                       1.000000278064601
                       3.000000000000001                      -0.211011230090851                       0.162881818126061                      -0.004474929833788                      -0.030711931099727                      -0.211010924004823                      -0.162881639391838                      -0.004474766968351                       0.030711898028798                       0.000015558053295                      -0.000000194795872                       1.000000026085430                       0.000000261195003                       0.865916999645119                       0.000000185433163                       0.086693672480780                       0.000000070620211                       0.992387949034145                       0.000000168131613                       1.000000274797671
                       3.500000000000002                      -0.216817661248728                       0.138603141080521                      -0.005879618242007                      -0.039293618938989                      -0.216817371873725                      -0.138603178392039                      -0.005879507654593                       0.039293554934084                       0.000076094925380                      -0.000000084483629                       0.999999263802688                       0.000000111190610                       0.847659025775020                       0.000000126462705                       0.083584665212332                       0.000000081639274                       0.988777170329867                       0.000000155226598                       0.999999827331144
                       4.000000000000002                      -0.210618430340986                       0.119878769983662                      -0.006797961018803                      -0.046845697274381                      -0.210618316059943                      -0.119878847891187                      -0.006797910299506                       0.046845616016670                       0.000289661641417                       0.000000045148703                       0.999996402221899                      -0.000000106829049                       0.834156608816354                       0.000000032628411                       0.075937600138208                       0.000000023188323                       0.985014074721520                      -0.000000008400572                       0.999999291934629
                       4.500000000000000                      -0.198548811567965                       0.110232059316133                      -0.007064028487177                      -0.053176530236865                      -0.198548758847130                      -0.110232155763038                      -0.007063972875614                       0.053176447077611                       0.000891730598478                       0.000000181442471                       0.999986729238171                      -0.000000117508314                       0.824012269623082                       0.000000065740421                       0.067539852955879                      -0.000000020752686                       0.981443594748273                      -0.000000029902280                       0.999998680311003
                       4.999999999999998                      -0.186462243996365                       0.109138175068485                      -0.006735278255210                      -0.058468241858298                      -0.186462198734562                      -0.109138339556024                      -0.006735295837930                       0.058468112979146                       0.002301308456981                       0.000000260763734                       0.999957617025296                       0.000000023371177                       0.815602486349784                       0.000000114722055                       0.061334422244878                      -0.000000058589140                       0.978282255135913                       0.000000053195943                       0.999997728407593
                       5.499999999999996                      -0.178155895351366                       0.113345864304066                      -0.006049091779950                      -0.063072073142535                      -0.178155869962708                      -0.113346146579498                      -0.006049185853334                       0.063071909427151                       0.005107346910303                       0.000000267750718                       0.999882403126827                       0.000000274594028                       0.807671147455221                       0.000000225690967                       0.058586776461166                      -0.000000136116760                       0.975588462515708                       0.000000170809883                       0.999996799290368
                       5.999999999999995                      -0.174730377307194                       0.118807557508987                      -0.005305892843939                      -0.067302493440110                      -0.174730432454040                      -0.118807853745821                      -0.005306109551983                       0.067302330499315                       0.009927322376707                       0.000000231404158                       0.999710814144450                       0.000000465569034                       0.799619555984755                       0.000000271251669                       0.058876697557092                      -0.000000244391524                       0.973296774360149                       0.000000286406615                       0.999995355865571
                       6.499999999999993                      -0.175054779249207                       0.122377522057904                      -0.004742669129033                      -0.071318228993850                      -0.175054835404777                      -0.122377853609897                      -0.004743028546930                       0.071318114905185                       0.017125942552679                       0.000000153462163                       0.999365756954038                       0.000000672472267                       0.791473887576534                       0.000000399219987                       0.060737277965711                      -0.000000305495647                       0.971290027526030                       0.000000513136605                       0.999993097584168
                       6.999999999999991                      -0.176900021034173                       0.122712741865777                      -0.004455983395522                      -0.075115420311455                      -0.176899959111524                      -0.122713204862759                      -0.004456577039236                       0.075115285575875                       0.026475150034572                       0.000000141343956                       0.998748339896091                       0.000001093926804                       0.783632870880797                       0.000000767613944                       0.062534411126597                      -0.000000296355235                       0.969467811258051                       0.000001043723094                       0.999990730428442
                       7.499999999999989                      -0.178152768556496                       0.120245529837913                      -0.004401078414368                      -0.078599354315385                      -0.178152537401411                      -0.120246062715011                      -0.004401871744739                       0.078599164188945                       0.036932195613480                       0.000000267876208                       0.997753409845073                       0.000001311207123                       0.776551772205135                       0.000000989417990                       0.063174349593982                      -0.000000250447118                       0.967779952762141                       0.000001404982173                       0.999987330248913
                       7.999999999999988                      -0.177635154379225                       0.116483868289614                      -0.004451532004580                      -0.081677031476425                      -0.177634833918133                      -0.116484402174185                      -0.004452482123037                       0.081676809309124                       0.046726573141604                       0.000000453137495                       0.996302591840234                       0.000001424147676                       0.770504883095036                       0.000001090686011                       0.062399394239333                      -0.000000165882093                       0.966226798496605                       0.000001589110775                       0.999982607900416
                       8.499999999999986                      -0.175324068997478                       0.113087609676133                      -0.004478769877975                      -0.084318224325455                      -0.175323695517202                      -0.113088100272928                      -0.004479816583404                       0.084318048861410                       0.053836354484856                       0.000000600940461                       0.994378590356553                       0.000001559981697                       0.765493703117544                       0.000001187839179                       0.060659831715801                      -0.000000070736255                       0.964832305705087                       0.000001605890380                       0.999975769920358
                       8.999999999999984                      -0.172046608423239                       0.111139255958844                      -0.004410199389316                      -0.086566869836640                      -0.172046257390391                      -0.111139777031403                      -0.004411381913206                       0.086566732847039                       0.056733935023198                       0.000000691607044                       0.992049295478262                       0.000001792305332                       0.761296987862051                       0.000001355728274                       0.058729464932568                       0.000000027826932                       0.963614995686968                       0.000001621358237                       0.999965936056314
                       9.499999999999982                      -0.168910133553920                       0.110842956268575                      -0.004245106074720                      -0.088513296441155                      -0.168909816922482                      -0.110843763160842                      -0.004246366132659                       0.088513119122245                       0.055082080073915                       0.000000712333278                       0.989468175729250                       0.000002235567084                       0.757603292978691                       0.000001752400504                       0.057292788743994                       0.000000202057755                       0.962572188774944                       0.000001813867304                       0.999953545121265
                       9.999999999999980                      -0.166761318172205                       0.111660663348956                      -0.004032621061398                      -0.090253107689997                      -0.166760943363684                      -0.111661678431282                      -0.004033691999191                       0.090252797037953                       0.050013238028035                       0.000000712448627                       0.986839821129068                       0.000002506361697                       0.754146865111466                       0.000002206640652                       0.056676016689424                       0.000000353613864                       0.961678455504746                       0.000001984833867                       0.999939359859044
                      10.499999999999979                      -0.165882938164194                       0.112719690242697                      -0.003833073557465                      -0.091854980076412                      -0.165882618155787                      -0.112720720546864                      -0.003833808424730                       0.091854393407858                       0.043780458347007                       0.000000739483419                       0.984359145762635                       0.000002227967440                       0.750791598903137                       0.000002211955775                       0.056795488395522                       0.000000366776919                       0.960894278826051                       0.000001678446835                       0.999921717689052
                      10.999999999999977                      -0.165996719649954                       0.113262548178545                      -0.003686134541544                      -0.093349674911540                      -0.165996435602973                      -0.113263494756211                      -0.003686686990829                       0.093349086832307                       0.038879009879005                       0.000000778011865                       0.982157004368321                       0.000002024321477                       0.747546747513431                       0.000002181416768                       0.057290510318731                       0.000000467237400                       0.960186094928909                       0.000001505848225                       0.999902993085518
                      11.499999999999975                      -0.166498111535924                       0.112945503961160                      -0.003598567497780                      -0.094737128839197                      -0.166497757702312                      -0.112946551421497                      -0.003598929897192                       0.094736838147823                       0.037025840263381                       0.000000813990743                       0.980257220471804                       0.000001964182552                       0.744507123422419                       0.000002295668339                       0.057737183174258                       0.000000599807672                       0.959525332721388                       0.000001554415909                       0.999879048547879
                      11.999999999999973                      -0.166779892316560                       0.111899357371413                      -0.003549625909997                      -0.096002468213300                      -0.166779603691769                      -0.111900632088839                      -0.003549825246728                       0.096002541360553                       0.038491269727160                       0.000000716394398                       0.978594849877592                       0.000001956137703                       0.741789256103315                       0.000002530697228                       0.057841527531194                       0.000000623541928                       0.958904623678981                       0.000001835875697                       0.999852739352593
                      12.499999999999972                      -0.166487482012747                       0.110572307724571                      -0.003507488126691                      -0.097132029841593                      -0.166487377807732                      -0.110573611967430                      -0.003507705589463                       0.097132461047398                       0.042105622087535                       0.000000638650344                       0.977055228194863                       0.000002123540386                       0.739450461360326                       0.000002857774690                       0.057533580180275                       0.000000578056848                       0.958319198709638                       0.000002326036736                       0.999819156326275
                      12.999999999999970                      -0.165621030189225                       0.109471777823653                      -0.003446211452615                      -0.098123978890539                      -0.165620893773702                      -0.109472814330872                      -0.003446482053724                       0.098124939970319                       0.045917220641688                       0.000000625911645                       0.975540487919854                       0.000001900406817                       0.737474939428847                       0.000002968873775                       0.056951139798748                       0.000000528711339                       0.957776215915114                       0.000002534802279                       0.999780754647243
                      13.499999999999968                      -0.164458745887129                       0.108925178008695                      -0.003354919653475                      -0.098992278364559                      -0.164458306827358                      -0.108926224783869                      -0.003355236183962                       0.098993712774595                       0.048147623414040                       0.000000910646530                       0.974005190306184                       0.000001439360935                       0.735771607712162                       0.000002872787707                       0.056335101625477                       0.000000524458463                       0.957272431091157                       0.000002403480371                       0.999730505677794
                      13.999999999999966                      -0.163379561415654                       0.108967627502112                      -0.003238982805358                      -0.099764218755051                      -0.163378958650053                      -0.108969021525613                      -0.003239314686465                       0.099766091714683                       0.047957076941912                       0.000001457675920                       0.972484065507227                       0.000000860191999                       0.734229353291374                       0.000002702398283                       0.055904784947602                       0.000000623964631                       0.956807676079699                       0.000002041083863                       0.999669993892148
                      14.499999999999964                      -0.162671392365064                       0.109376290160655                      -0.003115508271720                      -0.100470210198905                      -0.162670795234838                      -0.109378081971776                      -0.003115868764832                       0.100472288696641                       0.045669883893449                       0.000001752967588                       0.971054123141298                       0.000000641476988                       0.732758122351948                       0.000002733475825                       0.055762606162964                       0.000000732104781                       0.956376282840532                       0.000002393816539                       0.999600404932265
                      14.999999999999963                      -0.162419011338871                       0.109818238367353                      -0.003004578827702                      -0.101138045389960                      -0.162418694118867                      -0.109819759958577                      -0.003004946117749                       0.101139888675736                       0.042435362154598                       0.000001318359787                       0.969815247077948                       0.000000383394043                       0.731339382341348                       0.000002279537526                       0.055868854005269                       0.000000595167175                       0.955999961167603                       0.000002321401431                       0.999555048228976
                      15.499999999999961                      -0.162492129300431                       0.110011986345466                      -0.002920891418170                      -0.101774272492448                      -0.162491964586354                      -0.110013059721143                      -0.002921177344462                       0.101775877158023                       0.039566138721324                       0.000000367183203                       0.968798967225975                       0.000000004482758                       0.729976909806567                       0.000001677167993                       0.056079934898872                       0.000000267809707                       0.955655840475731                       0.000001842877213                       0.999518901529062
                      15.999999999999959                      -0.162647763922754                       0.109849925637432                      -0.002868004148484                      -0.102374600157330                      -0.162647927630361                      -0.109850596903404                      -0.002868448038685                       0.102376140354144                       0.037932149627948                      -0.000000194829983                       0.967998145232407                       0.000000086062681                       0.728716095056878                       0.000001006652014                       0.056232731063458                       0.000000234285071                       0.955338651312338                       0.000001578153667                       0.999492307011158
                      16.499999999999964                      -0.162657442347262                       0.109412640696255                      -0.002838835565814                      -0.102925803209234                      -0.162658380151015                      -0.109412695366589                      -0.002839297198692                       0.102927406723311                       0.037685403739396                       0.000000105071929                       0.967353673140373                      -0.000000122484128                       0.727594315265065                      -0.000000392310832                       0.056221677277222                       0.000000320078867                       0.955036441317001                       0.000000603909290                       0.999463812605086
                      16.999999999999972                      -0.162411997303505                       0.108898031162059                      -0.002819713570574                      -0.103416857787055                      -0.162413357673499                      -0.108898065021435                      -0.002820270193050                       0.103418465892527                       0.038381598869985                       0.000000803320990                       0.966803886930367                      -0.000000093826519                       0.726631396647140                      -0.000000772698373                       0.056037264643740                       0.000000425311579                       0.954750746753420                       0.000000744437392                       0.999432467709965
                      17.499999999999979                      -0.161947911227262                       0.108508027770376                      -0.002797254919883                      -0.103844544790618                      -0.161948940516223                      -0.108508483481072                      -0.002798145844565                       0.103845680902668                       0.039328533913719                       0.000001569033006                       0.966301193356899                       0.000001064968322                       0.725811613427035                       0.000000643611382                       0.055754116443984                       0.000000291223154                       0.954483015791868                       0.000002604441953                       0.999395627652161
                      17.999999999999986                      -0.161404295627918                       0.108354217292243                      -0.002765265826705                      -0.104214032311141                      -0.161405003997191                      -0.108354655119284                      -0.002765951245355                       0.104214491868630                       0.039937153483143                       0.000001590044792                       0.965820716580243                       0.000000774887661                       0.725091582564577                       0.000001111574036                       0.055481607082448                       0.000000007589185                       0.954229886580711                       0.000002757086102                       0.999345859959485
                      18.499999999999993                      -0.160942120929391                       0.108421246590509                      -0.002725784616423                      -0.104538347643902                      -0.160942947134738                      -0.108420979194630                      -0.002726212842720                       0.104538384417120                       0.039922701659627                       0.000000110485916                       0.965362882019763                      -0.000000601593055                       0.724421802333531                       0.000000024005259                       0.055307941573702                      -0.000000122370791                       0.953988156686419                       0.000000889350496                       0.999279409525413
                      19.000000000000000                      -0.160667056111309                       0.108596036228287                      -0.002686494779526                      -0.104832532979130                      -0.160667910543465                      -0.108594858008834                      -0.002687760798230                       0.104832599954597                       0.039334010676812                      -0.000002054656191                       0.964948896901581                      -0.000000900901185                       0.723775797894712                      -0.000000440549678                       0.055263170921287                      -0.000000010827607                       0.953764756521061                       0.000000132732659                       0.999207349022998
                      19.500000000000007                      -0.160589123504091                       0.108737568347649                      -0.002657024758924                      -0.105105902273542                      -0.160589557237977                      -0.108735115744207                      -0.002658872965473                       0.105106480421498                       0.038445025245608                      -0.000004302576950                       0.964592480081828                      -0.000001799265908                       0.723151574774134                      -0.000001047832269                       0.055314209234616                       0.000000016315832                       0.953564620166504                      -0.000000766721498                       0.999140155527073
                      20.000000000000014                      -0.160634759761028                       0.108745824292296                      -0.002641636802424                      -0.105361202080661                      -0.160634282949703                      -0.108742616865582                      -0.002643214345874                       0.105362551082260                       0.037605856505324                      -0.000005810567445                       0.964296256762706                      -0.000003599450117                       0.722565890010532                      -0.000002464205699                       0.055391470675894                       0.000000025000858                       0.953391460392646                      -0.000002547743783                       0.999086545520944
                      20.500000000000021                      -0.160693356487453                       0.108601165733382                      -0.002637435541270                      -0.105595265676791                      -0.160691716692827                      -0.108599099306218                      -0.002638207126956                       0.105597285042117                       0.037107218004902                      -0.000004645859027                       0.964048530612603                      -0.000004563431497                       0.722036133697897                      -0.000003679387986                       0.055427961565837                       0.000000141832697                       0.953238649128902                      -0.000003604503680                       0.999042686276316
                      21.000000000000028                      -0.160673452564926                       0.108359620864317                      -0.002637550316267                      -0.105803360827518                      -0.160671829920763                      -0.108359713661101                      -0.002637276301245                       0.105805842519669                       0.037091194997285                      -0.000001557762284                       0.963830389608506                      -0.000004050629966                       0.721571903379538                      -0.000004777996227                       0.055389829333639                       0.000000174452412                       0.953095683184809                      -0.000004156713651                       0.998998865367497
                      21.500000000000036                      -0.160542246880303                       0.108115539198961                      -0.002634690681387                      -0.105983167930227                      -0.160542153140252                      -0.108116726813930                      -0.002634041818790                       0.105985839436081                       0.037517220556802                       0.000001736638854                       0.963627803754949                      -0.000003180811133                       0.721175917667587                      -0.000005806459473                       0.055286001623943                      -0.000000386635426                       0.952961040956427                      -0.000004728957710                       0.998952736196348
                      22.000000000000043                      -0.160330564834486                       0.107951437690019                      -0.002624427404381                      -0.106136373714816                      -0.160331412033937                      -0.107952972908820                      -0.002624006321928                       0.106138767041883                       0.038179282264559                       0.000004243427773                       0.963427345797239                      -0.000002033400262                       0.720838692889237                      -0.000005400952732                       0.055156005781669                      -0.000001377199106                       0.952837407387573                      -0.000004274969123                       0.998905579479345
                      22.500000000000050                      -0.160104660550815                       0.107902538445611                      -0.002607115939622                      -0.106267417206880                      -0.160105144920592                      -0.107904945990885                      -0.002607460646312                       0.106269613831795                       0.038784450671897                       0.000005011150744                       0.963215984320210                      -0.000000607900226                       0.720539216214651                      -0.000003935535163                       0.055046134393868                      -0.000001975475555                       0.952721837778950                      -0.000002663726429                       0.998854642462836
                      23.000000000000057                      -0.159931328830740                       0.107950791242114                      -0.002586631115023                      -0.106383010964314                      -0.159931735649712                      -0.107954174907085                      -0.002587748138661                       0.106384536953163                       0.039081597883330                       0.000004269487663                       0.962988170805236                      -0.000001256045572                       0.720257110079224                      -0.000002529902993                       0.054989068523736                      -0.000002068356402                       0.952610925475114                      -0.000001701565743                       0.998798676251553
                      23.500000000000064                      -0.159848790052385                       0.108038983321109                      -0.002567164653484                      -0.106489118519936                      -0.159849801256534                      -0.108042655318439                      -0.002568234158251                       0.106489432514487                       0.038974372558368                       0.000003326877012                       0.962746065881399                      -0.000004070799561                       0.719979007059358                      -0.000001652706647                       0.054990823644821                      -0.000001742833511                       0.952501639290050                      -0.000001635383966                       0.998737662899224
                      24.000000000000071                      -0.159852695339224                       0.108101976442029                      -0.002550892606308                      -0.106589504024742                      -0.159854141446122                      -0.108105471652540                      -0.002551674638661                       0.106588591649946                       0.038563058346998                       0.000003854743019                       0.962505387033376                      -0.000005302480283                       0.719706079480123                      -0.000000237509242                       0.055031430356695                      -0.000000842488566                       0.952396325273751                      -0.000000261001887                       0.998676900579478
                      24.500000000000078                      -0.159902347150938                       0.108097649757325                      -0.002539451909581                      -0.106685483167627                      -0.159902903212452                      -0.108101577942676                      -0.002540398074568                       0.106683735928496                       0.038082399371993                       0.000006144699308                       0.962286175276304                      -0.000001502131180                       0.719450000986641                       0.000003500068221                       0.055077049756595                       0.000000386075468                       0.952300743522511                       0.000003894743429                       0.998624064335046
                      25.000000000000085                      -0.159942220961676                       0.108023063204614                      -0.002532533697488                      -0.106775282903777                      -0.159940846169387                      -0.108028360270526                      -0.002533524003926                       0.106773560105930                       0.037768555860530                       0.000008768173007                       0.962093924290199                       0.000005959830144                       0.719217407724523                       0.000008330467936                       0.055096551450520                       0.000001509170127                       0.952211397109157                       0.000009425226263                       0.998575504274310
                      25.500000000000092                      -0.159930590033887                       0.107910176614926                      -0.002528009947566                      -0.106856150237114                      -0.159927771759679                      -0.107916928378503                      -0.002528385220467                       0.106855083153103                       0.037736834503851                       0.000008994273933                       0.961920373448948                       0.000010930265592                       0.719008135341594                       0.000011373932872                       0.055075897807299                       0.000002341095461                       0.952119290763826                       0.000013257482817                       0.998521131101610
                      26.000000000000099                      -0.159857837152702                       0.107805827888778                      -0.002522603033539                      -0.106927046514166                      -0.159855178498570                      -0.107813469998999                      -0.002522239130705                       0.106925900102227                       0.037938433696767                       0.000006603470367                       0.961756503904078                       0.000011013820770                       0.718822902553838                       0.000012237245898                       0.055022479112525                       0.000002871451110                       0.952024056068138                       0.000014232832523                       0.998460234258355
                      26.500000000000107                      -0.159746277822383                       0.107748121393809                      -0.002514001947556                      -0.106989115857399                      -0.159744883835936                      -0.107755920112623                      -0.002513518975523                       0.106986292857645                       0.038209999483711                       0.000003343777028                       0.961595581679101                       0.000009286750489                       0.718660878494852                       0.000012682954979                       0.054958382949239                       0.000003234246596                       0.951932171797575                       0.000013815638901                       0.998399375058670
                      27.000000000000114                      -0.159634640644566                       0.107748623395163                      -0.002502071787434                      -0.107043112244346                      -0.159633647013878                      -0.107755913111035                      -0.002502245420586                       0.107038818430884                       0.038378306278037                       0.000001923011626                       0.961435407789740                       0.000008314625320                       0.718514100440301                       0.000013499790099                       0.054907483581937                       0.000003496902856                       0.951845995680647                       0.000013596272807                       0.998340977854964
                      27.500000000000121                      -0.159556682053482                       0.107790163910089                      -0.002488404065047                      -0.107090507521533                      -0.159553765370411                      -0.107797346498517                      -0.002490018313831                       0.107086576609376                       0.038351866018042                       0.000003114605484                       0.961280161740498                       0.000009270733736                       0.718372929901582                       0.000014922663441                       0.054884065274957                       0.000004257656306                       0.951764229276302                       0.000014092965966                       0.998284043240773
                      28.000000000000128                      -0.159526418996505                       0.107838913974441                      -0.002476063408028                      -0.107133454478206                      -0.159520704074085                      -0.107847853587169                      -0.002479202531511                       0.107131857099592                       0.038150568677244                       0.000005967369516                       0.961139593079987                       0.000012574264616                       0.718234047952254                       0.000017481163330                       0.054888239081103                       0.000005970445491                       0.951687771381270                       0.000016109659516                       0.998229950136122
                      28.500000000000135                      -0.159533983498942                       0.107863619098745                      -0.002468193436737                      -0.107174783705124                      -0.159527807444901                      -0.107875630883681                      -0.002471510187710                       0.107175989149703                       0.037873282765687                       0.000008694276816                       0.961024248638858                       0.000017108381181                       0.718101057387956                       0.000020227324152                       0.054906953916736                       0.000007640078065                       0.951619362470993                       0.000019143716184                       0.998182318453625
                      29.000000000000142                      -0.159554204433876                       0.107850017238484                      -0.002466058200393                      -0.107215165647347                      -0.159550784151438                      -0.107863330421611                      -0.002467980982429                       0.107218631594974                       0.037634472894690                       0.000008745067509                       0.960932938797423                       0.000022184381482                       0.717977693546799                       0.000021319672253                       0.054920778546186                       0.000007856459243                       0.951556428477460                       0.000020889552400                       0.998139252608946
                      29.500000000000149                      -0.159561320630512                       0.107803581691350                      -0.002468521956970                      -0.107252293553399                      -0.159561384785009                      -0.107815029216195                      -0.002467824232442                       0.107257794722447                       0.037506376922967                       0.000005374296057                       0.960855065501234                       0.000026836655123                       0.717864900994829                       0.000020645677884                       0.054915639361501                       0.000006344576123                       0.951492569462410                       0.000020010716252                       0.998094134511257
                      30.000000000000156                      -0.159541160494853                       0.107743435612313                      -0.002472823806405                      -0.107284490081541                      -0.159542466230837                      -0.107751553506655                      -0.002468923205114                       0.107291558376450                       0.037498471364046                       0.000000899962585                       0.960781532551099                       0.000029887113440                       0.717763313410221                       0.000019493218466                       0.054889350768873                       0.000003694798896                       0.951425915711500                       0.000017917934623                       0.998044753762186
                      30.500000000000163                      -0.159494653658265                       0.107691373072468                      -0.002476211265607                      -0.107311686532043                      -0.159494623689703                      -0.107697792400778                      -0.002469480026835                       0.107319160405055                       0.037573713856108                      -0.000001589107916                       0.960707275883629                       0.000031972118421                       0.717672610050655                       0.000018737325068                       0.054850030513983                       0.000001051326030                       0.951358348392599                       0.000016720157504                       0.997992480813602
                      31.000000000000171                      -0.159435168895845                       0.107663482848145                      -0.002477076769615                      -0.107334532191960                      -0.159433146862019                      -0.107670546256407                      -0.002468408927919                       0.107341207824414                       0.037678877355443                      -0.000001403678653                       0.960634002172968                       0.000032089729078                       0.717592188080592                       0.000017464056605                       0.054810974047206                      -0.000000920683447                       0.951292924252283                       0.000015943138702                       0.997940909710859
                      31.500000000000178                      -0.159381877478921                       0.107662953442493                      -0.002475657672478                      -0.107353957017710                      -0.159377909398966                      -0.107672010560766                      -0.002466122073567                       0.107358725352729                       0.037765583879301                       0.000000188084338                       0.960564976004079                       0.000030637138435                       0.717518935556057                       0.000015895911150                       0.054784031693055                      -0.000001619649750                       0.951230562078916                       0.000016259353241                       0.997891343582665
                      32.000000000000185                      -0.159349340153192                       0.107678489731625                      -0.002473366991769                      -0.107369997621692                      -0.159343310876502                      -0.107691242122055                      -0.002464400691798                       0.107373316966307                       0.037801195030888                       0.000002301373861                       0.960501514541426                       0.000029737520957                       0.717448220604847                       0.000015653602175                       0.054774715376721                      -0.000000217429105                       0.951170719081213                       0.000019720758854                       0.997842718045040
                      32.500000000000192                      -0.159340366256267                       0.107693213104815                      -0.002471467106071                      -0.107382275540758                      -0.159333735973495                      -0.107710780292737                      -0.002464687795653                       0.107385927943828                       0.037774180332434                       0.000005125986594                       0.960443757851453                       0.000030514668798                       0.717378741257383                       0.000017055614996                       0.054780362785493                       0.000002480030875                       0.951114711198333                       0.000025562511689                       0.997795924623577
                      33.000000000000199                      -0.159346927823654                       0.107693785284583                      -0.002470413634790                      -0.107391339595968                      -0.159341517283921                      -0.107715244701487                      -0.002466893094444                       0.107396595502399                       0.037698999179384                       0.000008226007037                       0.960389032370517                       0.000031729566503                       0.717311501256183                       0.000019491893478                       0.054792323953843                       0.000005251222055                       0.951062974035157                       0.000030897487979                       0.997751470272643
                      33.500000000000206                      -0.159355747218657                       0.107676140369536                      -0.002470140897564                      -0.107397956827100                      -0.159352689674733                      -0.107699343884599                      -0.002469675550701                       0.107405395509370                       0.037612301789855                       0.000010680071794                       0.960334289531246                       0.000030690541708                       0.717247540804382                       0.000021534412843                       0.054800849761783                       0.000008092410355                       0.951013481002214                       0.000032925762754                       0.997708179253951
                      34.000000000000213                      -0.159354654229774                       0.107645655800575                      -0.002470709089280                      -0.107401799564572                      -0.159355082351059                      -0.107668336115781                      -0.002471886351897                       0.107411992749091                       0.037558098112670                       0.000012181286700                       0.960276870526822                       0.000026995922875                       0.717186473126589                       0.000022412475166                       0.054798824015537                       0.000011302927918                       0.950962483892846                       0.000031589506039                       0.997662716705477
                      34.500000000000220                      -0.159338204663921                       0.107613403698617                      -0.002471542345552                      -0.107402730462570                      -0.159342513334489                      -0.107634017168346                      -0.002472714213130                       0.107416185979738                       0.037567676430163                       0.000012697486862                       0.960214503109433                       0.000022812309153                       0.717127875886753                       0.000022855959543                       0.054784799828218                       0.000014445526843                       0.950907684347256                       0.000029404840399                       0.997612659873359
                      35.000000000000227                      -0.159309940757176                       0.107591199290533                      -0.002471749818033                      -0.107402448684016                      -0.159317054901777                      -0.107608330511269                      -0.002471960667407                       0.107418341410756                       0.037639311891021                       0.000011625277450                       0.960147965740731                       0.000020961457408                       0.717072553654998                       0.000023585004515                       0.054763784030191                       0.000016319652886                       0.950851508053794                       0.000028621009099                       0.997560047880497
                      35.500000000000234                      -0.159279320986770                       0.107585656363371                      -0.002470798145754                      -0.107403170715058                      -0.159286310019086                      -0.107598058212202                      -0.002470234144201                       0.107418933159712                       0.037734973730622                       0.000008473395988                       0.960079712279723                       0.000022549250684                       0.717020572903647                       0.000024306507242                       0.054744010226206                       0.000016174736703                       0.950797904701214                       0.000029511306480                       0.997508738480034
                      36.000000000000242                      -0.159255844458073                       0.107594560492787                      -0.002468427035108                      -0.107405326163593                      -0.159259901698352                      -0.107602432116858                      -0.002468123571467                       0.107418672428868                       0.037802328614567                       0.000004375822254                       0.960011252148829                       0.000025660047066                       0.716970217161842                       0.000023320140377                       0.054732062228050                       0.000014529732821                       0.950747829721735                       0.000030044757704                       0.997459964370836
                      36.500000000000249                      -0.159244139437498                       0.107609159782020                      -0.002464390241580                      -0.107408468257414                      -0.159245319090757                      -0.107614445446961                      -0.002466200591030                       0.107418233539835                       0.037806587860007                       0.000001582407993                       0.959943567638480                       0.000028940619949                       0.716919427270084                       0.000020552437562                       0.054730508450533                       0.000013120568044                       0.950700153034678                       0.000030034496172                       0.997412495369489
                      37.000000000000256                      -0.159243336712272                       0.107619938009477                      -0.002459479641126                      -0.107412132265667                      -0.159244121643359                      -0.107624379622431                      -0.002465359358249                       0.107418256966024                       0.037750018367077                       0.000000900970794                       0.959879374794396                       0.000032235147072                       0.716867490755170                       0.000017866992524                       0.054737409268861                       0.000012486696801                       0.950653835168365                       0.000030544932561                       0.997365360901388
                      37.500000000000263                      -0.159248725439571                       0.107620166848006                      -0.002455629982372                      -0.107415616061243                      -0.159250385963709                      -0.107624151981528                      -0.002466556530854                       0.107419125073235                       0.037667152151499                       0.000001109316269                       0.959820927646210                       0.000034260018943                       0.716814937366107                       0.000016249400842                       0.054746728356674                       0.000012158710478                       0.950607522343059                       0.000031335974668                       0.997317795385000
                      38.000000000000270                      -0.159252857999381                       0.107607565319699                      -0.002454179904131                      -0.107418247139233                      -0.159255288839992                      -0.107611869338635                      -0.002469075467286                       0.107420903853433                       0.037600003739396                       0.000001640208374                       0.959768112653329                       0.000034241226305                       0.716763597267872                       0.000015702947167                       0.054751796607075                       0.000012201583798                       0.950560388414127                       0.000031938350083                       0.997269884185759
                      38.500000000000277                      -0.159248585208339                       0.107586792182976                      -0.002455412215515                      -0.107419623553207                      -0.159252090566821                      -0.107591487457146                      -0.002470649083833                       0.107423489333048                       0.037573483931642                       0.000002306549290                       0.959718154189471                       0.000032030966549                       0.716716148050652                       0.000014891611525                       0.054749039906398                       0.000012464265989                       0.950512705754993                       0.000031679899050                       0.997222610858191
                      39.000000000000284                      -0.159233904880140                       0.107566883425034                      -0.002458169223315                      -0.107419547691570                      -0.159238518206601                      -0.107570802215220                      -0.002469900125987                       0.107425854064756                       0.037585653964730                       0.000002813818977                       0.959666157328844                       0.000028652773593                       0.716673367235634                       0.000012429979224                       0.054739004922853                       0.000012708164302                       0.950464425926064                       0.000030072214103                       0.997175640310885
                      39.500000000000291                      -0.159213159197929                       0.107554143299662                      -0.002461011617909                      -0.107418407223531                      -0.159218278417774                      -0.107557417792827                      -0.002466865928504                       0.107426608303619                       0.037614419074774                       0.000003502851849                       0.959609643716029                       0.000026462337588                       0.716633377374442                       0.000008735971102                       0.054725680148553                       0.000012789708940                       0.950414547081382                       0.000027104822347                       0.997127812616704
                      40.000000000000298                      -0.159192253836053                       0.107549358871875                      -0.002463128138490                      -0.107416700610737                      -0.159198370346548                      -0.107553709419974                      -0.002462503103178                       0.107425840989638                       0.037635449389961                       0.000004424582267                       0.959551578804676                       0.000027196662179                       0.716594466884326                       0.000006102208808                       0.054713643612883                       0.000012221104990                       0.950363111777656                       0.000024261280794                       0.997079753413240
                      40.500000000000306                      -0.159175385464989                       0.107551259044356                      -0.002464495328406                      -0.107415085080335                      -0.159183382926786                      -0.107556569189319                      -0.002457422667976                       0.107424761381920                       0.037637678386295                       0.000004671684053                       0.959497630759636                       0.000028400644679                       0.716556151630065                       0.000004732395589                       0.054705895050214                       0.000010432966206                       0.950311817722450                       0.000021457527956                       0.997033397188876
                      41.000000000000313                      -0.159165397185102                       0.107556392006352                      -0.002465316446422                      -0.107414524102254                      -0.159174370094906                      -0.107560793410628                      -0.002452510508978                       0.107424125443721                       0.037624661297378                       0.000002795843616                       0.959450841206671                       0.000026341971843                       0.716517684707220                       0.000002485140691                       0.054703387846060                       0.000008090388675                       0.950261425189755                       0.000017751048048                       0.996989489627256
                      41.500000000000320                      -0.159162102742909                       0.107559910166621                      -0.002465267948478                      -0.107415524844248                      -0.159170470784432                      -0.107561632363010                      -0.002449317417836                       0.107423930958559                       0.037605192708623                      -0.000000818109718                       0.959409781319276                       0.000021270881511                       0.716478709047173                      -0.000000710673501                       0.054704776944036                       0.000006115532639                       0.950211524215339                       0.000014222508910                       0.996946954604953
                      42.000000000000327                      -0.159162800357977                       0.107558221925772                      -0.002464105099970                      -0.107417717834408                      -0.159168872632218                      -0.107556482753811                      -0.002448807923366                       0.107423771353492                       0.037584588013610                      -0.000004181524266                       0.959369910672435                       0.000014936566077                       0.716439813505163                      -0.000003101443723                       0.054707267004753                       0.000004509468699                       0.950162266756956                       0.000011459610618                       0.996904012512798
                      42.500000000000334                      -0.159163589182358                       0.107550115613863                      -0.002462303547056                      -0.107420315810171                      -0.159165783770992                      -0.107546312180184                      -0.002450430396993                       0.107423083781491                       0.037565025087749                      -0.000005808744279                       0.959329404488159                       0.000009688710994                       0.716402970336987                      -0.000003621674929                       0.054709057938291                       0.000003451353116                       0.950115626519588                       0.000009513991331                       0.996861956089895
                      43.000000000000341                      -0.159160656043932                       0.107537517218917                      -0.002460473287305                      -0.107422277060110                      -0.159158995115370                      -0.107533981917941                      -0.002452961404588                       0.107421301226212                       0.037550238224337                      -0.000004861637669                       0.959290548506733                       0.000007174264625                       0.716370014727478                      -0.000003750644827                       0.054710435049724                       0.000003093599121                       0.950073684625377                       0.000007417279804                       0.996823569352468
                      43.500000000000348                      -0.159152217509861                       0.107524103081555                      -0.002458962093874                      -0.107422983661090                      -0.159148204227542                      -0.107522807473073                      -0.002456038996213                       0.107418028226265                       0.037545931391621                      -0.000001318688450                       0.959254543526102                       0.000007128494094                       0.716340277824292                      -0.000004668071867                       0.054711779918290                       0.000003336850442                       0.950035708129868                       0.000004901147126                       0.996787800345846
                      44.000000000000355                      -0.159139360166990                       0.107513653128961                      -0.002457931369188                      -0.107422388250825                      -0.159135045950264                      -0.107515806482035                      -0.002459363046751                       0.107413709130677                       0.037556418892423                       0.000002918914642                       0.959220433423870                       0.000008295126701                       0.716311836245261                      -0.000005643366048                       0.054712803268182                       0.000003998116836                       0.949999575960098                       0.000002924430095                       0.996751954523884
                      44.500000000000362                      -0.159125256627746                       0.107508394568860                      -0.002457533952239                      -0.107420149308562                      -0.159122664658302                      -0.107513535942666                      -0.002462146932441                       0.107409089867040                       0.037579517429402                       0.000005914660268                       0.959185299529415                       0.000009482930411                       0.716282461565024                      -0.000006087916128                       0.054713345633764                       0.000004739925479                       0.949962460331674                       0.000002298420096                       0.996713436603737
                      45.000000000000369                      -0.159113334123393                       0.107507186726434                      -0.002457116855640                      -0.107415572739324                      -0.159114626601908                      -0.107514076318610                      -0.002464945012321                       0.107404834750613                       0.037604482427885                       0.000007611168177                       0.959146173540763                       0.000009966982865                       0.716250626270090                      -0.000006123971225                       0.054713133813425                       0.000004682110732                       0.949922638610850                       0.000003374968591                       0.996670932481115
                      45.500000000000377                      -0.159105468114001                       0.107506790791182                      -0.002455648831292                      -0.107409069731618                      -0.159111664990489                      -0.107513956130751                      -0.002468807710272                       0.107401726343912                       0.037616918838124                       0.000008560343776                       0.959102415118382                       0.000010463371854                       0.716216422614242                      -0.000005058615697                       0.054711877014691                       0.000003461872480                       0.949881371681321                       0.000006057847776                       0.996626116185895
                      46.000000000000384                      -0.159100898528727                       0.107504562851293                      -0.002453082041498                      -0.107402056001214                      -0.159110400503033                      -0.107510361345559                      -0.002472769581885                       0.107399645987834                       0.037608493501371                       0.000008539712639                       0.959053894454809                       0.000013206430207                       0.716180262628661                      -0.000001872927140                       0.054708947797084                       0.000002108640343                       0.949838767936347                       0.000010079826994                       0.996579599575950
                      46.500000000000391                      -0.159097346676970                       0.107499581446801                      -0.002450403771640                      -0.107394877300096                      -0.159107374018305                      -0.107503355529894                      -0.002475185378221                       0.107397407981788                       0.037583526895462                       0.000007753752695                       0.959001858018482                       0.000017235599431                       0.716142116866342                       0.000002182905164                       0.054704187155971                       0.000001297838253                       0.949793814344659                       0.000013733255686                       0.996530779424336
                      47.000000000000398                      -0.159092788688770                       0.107492064831793                      -0.002448350100957                      -0.107387638953301                      -0.159101989685436                      -0.107494632128984                      -0.002474972903863                       0.107393884726399                       0.037556158375218                       0.000006674050297                       0.958950097561137                       0.000019692501477                       0.716102266381446                       0.000005115973626                       0.054698202187195                       0.000001175264931                       0.949747157877646                       0.000015610003261                       0.996480171922630
                      47.500000000000405                      -0.159086026531997                       0.107483549468831                      -0.002446822542335                      -0.107380597593983                      -0.159094732636015                      -0.107485302861740                      -0.002472247893300                       0.107388938117892                       0.037540808936989                       0.000004448113915                       0.958901152323761                       0.000017811926233                       0.716061502286223                       0.000005396768989                       0.054691724335661                       0.000000930526509                       0.949698358237710                       0.000015285385576                       0.996428065995520
                      48.000000000000412                      -0.159077810710547                       0.107476526627052                      -0.002445306411252                      -0.107373737941236                      -0.159085899527713                      -0.107476041818029                      -0.002468621857616                       0.107383741800394                       0.037542728421698                       0.000000942708270                       0.958853268475761                       0.000011412081187                       0.716020591405720                       0.000003507261615                       0.054685229443101                       0.000000079876154                       0.949646858585321                       0.000014414401913                       0.996374785858105
                      48.500000000000419                      -0.159070281041105                       0.107471470638583                      -0.002443676177049                      -0.107367369229607                      -0.159076153754742                      -0.107467458681414                      -0.002465783379340                       0.107378800490185                       0.037554733583582                      -0.000002331199276                       0.958802501183236                       0.000001757942954                       0.715979822753432                       0.000000610930612                       0.054679275886863                      -0.000000789314269                       0.949593765892208                       0.000013988903633                       0.996321182811382
                      49.000000000000426                      -0.159063837022538                       0.107466085005539                      -0.002442008027764                      -0.107361781159639                      -0.159065926937902                      -0.107459211600760                      -0.002464203045815                       0.107373375121052                       0.037564386005872                      -0.000004652538716                       0.958746989966849                      -0.000009119307452                       0.715938922991338                      -0.000002742220645                       0.054673670111299                      -0.000001081148469                       0.949540979534080                       0.000012996216164                       0.996268268186771
                      49.500000000000433                      -0.159056704654646                       0.107459491576847                      -0.002440715070223                      -0.107357104483908                      -0.159055021654159                      -0.107451590951935                      -0.002463398980141                       0.107367199112049                       0.037563319501740                      -0.000005987792969                       0.958688439962910                      -0.000017701782043                       0.715898434819333                      -0.000005956767422                       0.054667750653800                      -0.000000507628315                       0.949490204297898                       0.000011159487026                       0.996216755483205
                      50.000000000000441                      -0.159048440645850                       0.107452270403600                      -0.002440602345314                      -0.107353348705614                      -0.159043978107109                      -0.107446445208723                      -0.002463451741864                       0.107360593987955                       0.037551029782754                      -0.000005948700888                       0.958629549622091                      -0.000020790035121                       0.715858887427564                      -0.000007746626837                       0.054661742608937                       0.000000982861108                       0.949439747612395                       0.000009189202091                       0.996165117152861
                      50.500000000000448                      -0.159039852694588                       0.107444080805396                      -0.002441651525414                      -0.107349673850418                      -0.159034410817676                      -0.107443682116923                      -0.002464479104948                       0.107354030948286                       0.037534435128216                      -0.000004429174215                       0.958572595875796                      -0.000018259060873                       0.715819793172796                      -0.000006842628601                       0.054656341097589                       0.000003139545775                       0.949386860696266                       0.000007898622370                       0.996111558968174
                      51.000000000000455                      -0.159030835534961                       0.107434438886042                      -0.002443156686496                      -0.107344901622848                      -0.159026079647768                      -0.107441154861355                      -0.002465416307927                       0.107347918815015                       0.037522310478083                      -0.000002207414640                       0.958519156083470                      -0.000012747564907                       0.715780660367312                      -0.000003425825940                       0.054651803823635                       0.000005079323343                       0.949332740978241                       0.000007521035516                       0.996057057117501
                      51.500000000000462                      -0.159019867376919                       0.107424219300776                      -0.002445227697150                      -0.107338620775276                      -0.159017942254227                      -0.107438076401972                      -0.002465297892326                       0.107342069202347                       0.037518027004660                      -0.000000820484636                       0.958467784431001                      -0.000008307624209                       0.715740457210431                       0.000000471305511                       0.054647545245497                       0.000005805685820                       0.949278991896818                       0.000007400101574                       0.996001842479294
                      52.000000000000469                      -0.159006469279746                       0.107415843806973                      -0.002448372899920                      -0.107331140418449                      -0.159009495102238                      -0.107434068968649                      -0.002464116910032                       0.107336510283182                       0.037517661875182                      -0.000001594049008                       0.958414018480772                      -0.000007601388967                       0.715697331410520                       0.000002646622656                       0.054643633388717                       0.000004863352694                       0.949223872139368                       0.000006956538833                       0.995943049284810
                      52.500000000000476                      -0.158993224799519                       0.107410571696667                      -0.002451978935515                      -0.107323212811249                      -0.159000407759252                      -0.107429328204779                      -0.002462274368104                       0.107331323696502                       0.037515790113823                      -0.000004511299379                       0.958356436148730                      -0.000009421425296                       0.715651610489991                       0.000002509418620                       0.054640543015971                       0.000002860473104                       0.949167729501717                       0.000005936714442                       0.995880620933388
                      53.000000000000483                      -0.158982608086788                       0.107407463747516                      -0.002455292825783                      -0.107316381535110                      -0.158991618562630                      -0.107424778995523                      -0.002460359785605                       0.107325820626728                       0.037510857294553                      -0.000008164196588                       0.958298636604597                      -0.000009781837622                       0.715605825451011                       0.000001712640451                       0.054638251823847                       0.000000836209462                       0.949114151121955                       0.000005124911393                       0.995818618277057
                      53.500000000000490                      -0.158975251224285                       0.107404615468827                      -0.002457871497055                      -0.107312154439805                      -0.158984326586689                      -0.107420077124751                      -0.002458742202708                       0.107319503377651                       0.037504819568970                      -0.000010980461303                       0.958242723342173                      -0.000006287473495                       0.715561265316085                       0.000002084423465                       0.054637075092303                      -0.000000163717370                       0.949062982930030                       0.000005594043670                       0.995758892568724
                      54.000000000000497                      -0.158970459533388                       0.107400170381869                      -0.002459342171336                      -0.107310949211576                      -0.158978193801055                      -0.107414001646255                      -0.002456991884276                       0.107313230511004                       0.037499570636474                      -0.000012209988226                       0.958186482971454                      -0.000000705980032                       0.715517299474173                       0.000003912728745                       0.054636557259424                       0.000000220699606                       0.949009954736468                       0.000007510911724                       0.995699619698206
                      54.500000000000504                      -0.158966651244263                       0.107393068690231                      -0.002459644644474                      -0.107311181554608                      -0.158971614129694                      -0.107406002230420                      -0.002454318818976                       0.107308408196656                       0.037494546044677                      -0.000012665810768                       0.958129499272759                       0.000002734663356                       0.715474207667184                       0.000006423929411                       0.054635472708565                       0.000001311123304                       0.948952938134134                       0.000009386305608                       0.995640681585095
                      55.000000000000512                      -0.158961849796609                       0.107383108053447                      -0.002459440783104                      -0.107310280023158                      -0.158962921035600                      -0.107397092724357                      -0.002450479851489                       0.107304892390699                       0.037487822052514                      -0.000012950529103                       0.958072567693232                       0.000002514712831                       0.715432622606331                       0.000009113567743                       0.054633233999120                       0.000002456053515                       0.948892676300864                       0.000010344976106                       0.995582648734401
                      55.500000000000519                      -0.158954378959190                       0.107371962564423                      -0.002459058983524                      -0.107307236331686                      -0.158951992351444                      -0.107388976573601                      -0.002446199623356                       0.107301211304881                       0.037478625439298                      -0.000012755111115                       0.958016382021837                       0.000001062310377                       0.715391854111173                       0.000012010510546                       0.054629764936672                       0.000004060190617                       0.948830531227922                       0.000011633320609                       0.995524962357743
                      56.000000000000526                      -0.158943594813448                       0.107362330322905                      -0.002458503979159                      -0.107302324735484                      -0.158940053247768                      -0.107382030278275                      -0.002442510992618                       0.107296700672279                       0.037469688776047                      -0.000011742201315                       0.957962225567997                       0.000001515709945                       0.715352073515356                       0.000014968693267                       0.054625108690440                       0.000006419248012                       0.948768757670661                       0.000014022710199                       0.995468191962775
                      56.500000000000533                      -0.158930553839391                       0.107355737372723                      -0.002457699356032                      -0.107295614570656                      -0.158927981797955                      -0.107375918628759                      -0.002440354150327                       0.107290935650968                       0.037466224743954                      -0.000009821745435                       0.957909892160345                       0.000005101685909                       0.715313268595904                       0.000017705086814                       0.054619916352344                       0.000008440447132                       0.948709132714916                       0.000016961881690                       0.995412661314867
                      57.000000000000540                      -0.158916634108645                       0.107352197330944                      -0.002456950070835                      -0.107286818570200                      -0.158916646560695                      -0.107370267403668                      -0.002439908575318                       0.107283604144847                       0.037470178622426                      -0.000007984630106                       0.957858491385651                       0.000010649303693                       0.715274186766865                       0.000019759480651                       0.054615850062547                       0.000008703588441                       0.948652825312978                       0.000019576317711                       0.995357694736780
                      57.500000000000547                      -0.158903755533997                       0.107350875327608                      -0.002456889394808                      -0.107276756533100                      -0.158906204712973                      -0.107363893447660                      -0.002440672745012                       0.107274915018510                       0.037478322465739                      -0.000007158107964                       0.957806568539509                       0.000016718302269                       0.715234460265018                       0.000021535394829                       0.054613734147436                       0.000007060417042                       0.948600729796907                       0.000022709551967                       0.995302817704446
                      58.000000000000554                      -0.158893543897520                       0.107349564098262                      -0.002456848348877                      -0.107267643923139                      -0.158895479580088                      -0.107356875992764                      -0.002442297394031                       0.107265470452859                       0.037484906274544                      -0.000007420353879                       0.957752643148740                       0.000022488203243                       0.715194758203977                       0.000023413297308                       0.054612000096263                       0.000003815364794                       0.948552909819507                       0.000026777238813                       0.995248319525348
                      58.500000000000561                      -0.158886053944655                       0.107347137833162                      -0.002455752739670                      -0.107261134560600                      -0.158884189700246                      -0.107351325105345                      -0.002444580849982                       0.107256646117704                       0.037484889166680                      -0.000008085679236                       0.957697125149114                       0.000027238849237                       0.715155407892331                       0.000025161122916                       0.054609087740852                      -0.000000058663632                       0.948508820924567                       0.000031090840064                       0.995195580421249
                      59.000000000000568                      -0.158880561201080                       0.107343418317517                      -0.002453734313867                      -0.107258104105311                      -0.158874105563272                      -0.107347583802363                      -0.002447393110992                       0.107249816327667                       0.037477947813993                      -0.000008188250863                       0.957642020896597                       0.000029569182732                       0.715116726064164                       0.000026093050947                       0.054604941352529                      -0.000003419348564                       0.948466935534947                       0.000033266303287                       0.995145592561690
                      59.500000000000576                      -0.158876095076020                       0.107338206249650                      -0.002452013127430                      -0.107257695610027                      -0.158865909847643                      -0.107343188869126                      -0.002449652049086                       0.107244787508777                       0.037469141044776                      -0.000006845515973                       0.957589130354547                       0.000030165483315                       0.715079209725561                       0.000026379811449                       0.054599624464271                      -0.000006305382423                       0.948424872560242                       0.000031683004823                       0.995097458574733
                      60.000000000000583                      -0.158871709901037                       0.107331427594436                      -0.002450888562959                      -0.107257745354944                      -0.158857566183004                      -0.107337754497191                      -0.002450035288223                       0.107240764217749                       0.037465710667560                      -0.000003629231041                       0.957540098916229                       0.000033205904715                       0.715043340634267                       0.000027881098977                       0.054594088614965                      -0.000008574001655                       0.948381735906030                       0.000029020593210                       0.995050265776206
                      60.500000000000590                      -0.158866190049518                       0.107323184583905                      -0.002450389314259                      -0.107256441592696                      -0.158848325329856                      -0.107333700954050                      -0.002448539808941                       0.107237183497415                       0.037471192085530                       0.000000687512767                       0.957494304777320                       0.000041009723744                       0.715008432128515                       0.000031548945655                       0.054590496045076                      -0.000009371227919                       0.948337079007874                       0.000028319744919                       0.995002507219156
                      61.000000000000597                      -0.158858790876743                       0.107314611655276                      -0.002451053461959                      -0.107253286334430                      -0.158839565925240                      -0.107331690031850                      -0.002446608494898                       0.107233341479193                       0.037481412277247                       0.000003554187335                       0.957448108940291                       0.000051051708468                       0.714972996362049                       0.000036033736459                       0.054589499333842                      -0.000008938790614                       0.948289130642178                       0.000029891484062                       0.994952192043472
                      61.500000000000604                      -0.158850564180546                       0.107306971710811                      -0.002452006013102                      -0.107248143792222                      -0.158832638482415                      -0.107330665723526                      -0.002445914465324                       0.107228792355913                       0.037487471144647                       0.000002701917306                       0.957398343339882                       0.000060218076360                       0.714936756976232                       0.000038787977568                       0.054590557547872                      -0.000008706441647                       0.948237290817444                       0.000033004208633                       0.994899653797425
                      62.000000000000611                      -0.158842493665996                       0.107299754752083                      -0.002451542827268                      -0.107241375032264                      -0.158828372538641                      -0.107328659043739                      -0.002446170110786                       0.107223360951535                       0.037483904944580                      -0.000001242193463                       0.957343904159310                       0.000066433037562                       0.714900078869587                       0.000039422633918                       0.054592430071756                      -0.000010042167065                       0.948182949664968                       0.000036901458586                       0.994846340686080
                      62.500000000000618                      -0.158834267260381                       0.107292248113914                      -0.002448775006803                      -0.107233845821599                      -0.158825320538189                      -0.107323460230578                      -0.002445444677522                       0.107216608234107                       0.037473173787757                      -0.000006414392928                       0.957285853316202                       0.000068056180797                       0.714862651557367                       0.000039048998158                       0.054593266928804                      -0.000012169870234                       0.948126552489329                       0.000040772137689                       0.994791685822671
                      63.000000000000625                      -0.158825520209991                       0.107283967436026                      -0.002444860404592                      -0.107225485489914                      -0.158820683302438                      -0.107314917057145                      -0.002443441852448                       0.107208661872723                       0.037461980340147                      -0.000009917920832                       0.957226852871085                       0.000066262265342                       0.714822796142226                       0.000039365928215                       0.054592219867964                      -0.000013538347212                       0.948067274335007                       0.000044973311581                       0.994733580686038
                      63.500000000000632                      -0.158815481469961                       0.107274613381066                      -0.002442320200952                      -0.107216331923960                      -0.158812367153390                      -0.107304637253406                      -0.002441458634167                       0.107200373379514                       0.037455619011837                      -0.000009464880013                       0.957169741112128                       0.000063424524059                       0.714780048298374                       0.000041204527077                       0.054589730405681                      -0.000013533846767                       0.948006534725233                       0.000048955598332                       0.994672174062215
                      64.000000000000639                      -0.158803532496645                       0.107265115510575                      -0.002442102644125                      -0.107207166897885                      -0.158800680455595                      -0.107294397347778                      -0.002439816287990                       0.107192522173817                       0.037454337427835                      -0.000006752712013                       0.957117055768599                       0.000059800516465                       0.714736928376613                       0.000042027244425                       0.054586182929674                      -0.000012546857729                       0.947947264522441                       0.000049759518682                       0.994610839066798
                      64.500000000000611                      -0.158790413527957                       0.107256475883248                      -0.002443555949748                      -0.107198381450784                      -0.158787308285704                      -0.107285522883233                      -0.002437890351554                       0.107184719111813                       0.037454784534724                      -0.000005026233992                       0.957067263031197                       0.000057379300187                       0.714696147133984                       0.000040820263538                       0.054580938927783                      -0.000010843248719                       0.947890657572112                       0.000047365046572                       0.994551867195900
                      65.000000000000583                      -0.158777574471499                       0.107249777438238                      -0.002445674257284                      -0.107189862979146                      -0.158773825847360                      -0.107279273071568                      -0.002435882211364                       0.107175811721798                       0.037453920016655                      -0.000005136373295                       0.957016050706361                       0.000058375755009                       0.714657932601101                       0.000038808593994                       0.054574901876342                      -0.000008337086626                       0.947836747438208                       0.000045109958555                       0.994495505064781
                      65.500000000000554                      -0.158765638164428                       0.107245464008691                      -0.002447030997363                      -0.107181364139618                      -0.158761587535297                      -0.107275252519930                      -0.002434997329613                       0.107166227014995                       0.037450278342759                      -0.000006221739199                       0.956961419141672                       0.000061760918512                       0.714620282256783                       0.000037633144799                       0.054570034523615                      -0.000005392113578                       0.947784690819196                       0.000046269177639                       0.994440399100512
                      66.000000000000526                      -0.158754466691391                       0.107243485894471                      -0.002447033554747                      -0.107172718820487                      -0.158750923344560                      -0.107272106387155                      -0.002435687105637                       0.107157548081082                       0.037444606065539                      -0.000006919598967                       0.956904153795649                       0.000064609162930                       0.714581419299291                       0.000038429325982                       0.054566370663947                      -0.000003163247335                       0.947732671651647                       0.000051595034325                       0.994384770349567
                      66.500000000000497                      -0.158745293462981                       0.107243389515175                      -0.002445956553775                      -0.107164549162716                      -0.158741429099214                      -0.107268752398517                      -0.002437315418496                       0.107150007438109                       0.037439528119929                      -0.000006102103738                       0.956846029821268                       0.000065799092579                       0.714540415273734                       0.000040844165501                       0.054563639690277                      -0.000002136401101                       0.947679880658889                       0.000059325452380                       0.994328341466156
                      67.000000000000469                      -0.158739340088822                       0.107242725974552                      -0.002443831510025                      -0.107157298098077                      -0.158733072331012                      -0.107264247205862                      -0.002439979424908                       0.107143058504288                       0.037436791316399                      -0.000004613854567                       0.956788287546385                       0.000065548798540                       0.714497224824796                       0.000042538045520                       0.054562062854355                      -0.000001185881733                       0.947626035279378                       0.000066558567366                       0.994270868823231
                      67.500000000000441                      -0.158734895231240                       0.107238666836206                      -0.002440448895243                      -0.107150776945694                      -0.158725784848409                      -0.107257827601418                      -0.002443983956359                       0.107136948127977                       0.037435933371983                      -0.000004312502874                       0.956732376971365                       0.000064430926666                       0.714452769988293                       0.000041706322161                       0.054560683213486                      -0.000000140015187                       0.947570416221693                       0.000070232171847                       0.994211913679691
                      68.000000000000412                      -0.158729013003818                       0.107231039562991                      -0.002436551077387                      -0.107145181726901                      -0.158718007140241                      -0.107249490559289                      -0.002448296710696                       0.107131640702347                       0.037435098474258                      -0.000005234080128                       0.956679284386950                       0.000064330403825                       0.714408471753979                       0.000039740158401                       0.054558654541176                       0.000000195254310                       0.947514040989443                       0.000069535108128                       0.994152954116239
                      68.500000000000384                      -0.158720516981138                       0.107221800196438                      -0.002433154911947                      -0.107140609303790                      -0.158708140258204                      -0.107240326961675                      -0.002451194687528                       0.107126976612649                       0.037432344120238                      -0.000005355490662                       0.956626954926413                       0.000066398800718                       0.714364823436858                       0.000038805642893                       0.054556022957577                       0.000000020177742                       0.947457997274220                       0.000066014259407                       0.994094697519892
                      69.000000000000355                      -0.158710612121403                       0.107212762390424                      -0.002430583382947                      -0.107136782171626                      -0.158697158114087                      -0.107231641003405                      -0.002452467469648                       0.107122728300936                       0.037428007478266                      -0.000003697197823                       0.956573998383157                       0.000069524096028                       0.714322993249473                       0.000038975380214                       0.054554007099202                       0.000000635640393                       0.947403475591222                       0.000062031031984                       0.994037719387399
                      69.500000000000327                      -0.158700524423767                       0.107204527348976                      -0.002428371975424                      -0.107133049419770                      -0.158687001605725                      -0.107223394844672                      -0.002453085157758                       0.107118709536361                       0.037424344482917                      -0.000001078737711                       0.956520547059031                       0.000073088077606                       0.714283322256108                       0.000039945801278                       0.054553331070418                       0.000002394681137                       0.947351142613852                       0.000060093499898                       0.993982442080350
                      70.000000000000298                      -0.158689550806380                       0.107197215830584                      -0.002425582614219                      -0.107128407410816                      -0.158677112274121                      -0.107215064133295                      -0.002453364460732                       0.107115083120027                       0.037422213483598                       0.000001491612976                       0.956467202219986                       0.000077059796349                       0.714244169422542                       0.000041205936346                       0.054553463166766                       0.000004128844361                       0.947300506900740                       0.000060715347014                       0.993927775291522
                      70.500000000000270                      -0.158676918408314                       0.107192340064498                      -0.002422441413193                      -0.107122961941690                      -0.158666537525360                      -0.107207268542820                      -0.002453674964362                       0.107111897764640                       0.037420248063032                       0.000002041297363                       0.956414487399084                       0.000080036441367                       0.714204781730875                       0.000041307271409                       0.054554089438899                       0.000004744362769                       0.947250633917059                       0.000062598913083                       0.993873159587627
                      71.000000000000242                      -0.158664499068987                       0.107190682144570                      -0.002420264415017                      -0.107117092165415                      -0.158655596950130                      -0.107200825216789                      -0.002454718206739                       0.107108759655974                       0.037416672824784                      -0.000000526678777                       0.956361147858974                       0.000081113929684                       0.714165023995595                       0.000040300389849                       0.054554955720146                       0.000004709270640                       0.947199251775883                       0.000064436151546                       0.993817964962160
                      71.500000000000213                      -0.158654159026709                       0.107189950696128                      -0.002419625393033                      -0.107109939530872                      -0.158644554663191                      -0.107196188867601                      -0.002456179051766                       0.107104455878486                       0.037411328773138                      -0.000004372405166                       0.956303631730224                       0.000079881563500                       0.714123395265660                       0.000039227655188                       0.054554885177560                       0.000004616256992                       0.947143702187573                       0.000064572922769                       0.993759218890073
                      72.000000000000185                      -0.158645742157368                       0.107187870985820                      -0.002420644731994                      -0.107100748655799                      -0.158633766255909                      -0.107193344515792                      -0.002457264809716                       0.107097954804866                       0.037405710783299                      -0.000007032578315                       0.956240429427405                       0.000075836260068                       0.714078414781456                       0.000038719366429                       0.054552501861050                       0.000003919239048                       0.947083899277632                       0.000062553843269                       0.993695195818563
                      72.500000000000156                      -0.158638387589207                       0.107183218369338                      -0.002423032239810                      -0.107090657416347                      -0.158624300577470                      -0.107191524092291                      -0.002458502140784                       0.107089934696396                       0.037401855614087                      -0.000007655055860                       0.956175054811080                       0.000069959793879                       0.714030521760841                       0.000039248457833                       0.054548109189096                       0.000002767885964                       0.947022141145472                       0.000059568456040                       0.993628037630836
                      73.000000000000128                      -0.158630760909850                       0.107176633279919                      -0.002426199199439                      -0.107081748768043                      -0.158616617756268                      -0.107188908376925                      -0.002460917069143                       0.107082321943541                       0.037400561437385                      -0.000007043997720                       0.956112621434446                       0.000063981388273                       0.713982265133668                       0.000041028824522                       0.054543617249450                       0.000002229339332                       0.946960680183226                       0.000056521584174                       0.993561827653447
                      73.500000000000099                      -0.158622368237421                       0.107169171899873                      -0.002429472453212                      -0.107074525932925                      -0.158610136205709                      -0.107183857426790                      -0.002463929280236                       0.107075989932264                       0.037401009761854                      -0.000006189535009                       0.956054993091693                       0.000059555385934                       0.713936174965297                       0.000043848733791                       0.054539790125009                       0.000003356128709                       0.946900876895982                       0.000053518638573                       0.993499220604968
                      74.000000000000071                      -0.158612824525407                       0.107160572475570                      -0.002432538927022                      -0.107067733295059                      -0.158604508043127                      -0.107175628588770                      -0.002466273841182                       0.107069483935197                       0.037401612222500                      -0.000005586264876                       0.956000075143771                       0.000057069964383                       0.713892634733393                       0.000046694140272                       0.054535571170163                       0.000005301740472                       0.946843004271492                       0.000049937158674                       0.993439376175537
                      74.500000000000043                      -0.158602292324588                       0.107151528012275                      -0.002435429945347                      -0.107060349581258                      -0.158598042835022                      -0.107164479065947                      -0.002466808012788                       0.107061422534450                       0.037401241029043                      -0.000005132804172                       0.955945394859904                       0.000056122393564                       0.713850519147782                       0.000049593482072                       0.054530505600921                       0.000006055626770                       0.946785817080373                       0.000046388671939                       0.993380570875122
                      75.000000000000014                      -0.158592061413745                       0.107143286543073                      -0.002438112244823                      -0.107052137148089                      -0.158588184230577                      -0.107152242039212                      -0.002465722221505                       0.107051427294421                       0.037399523352792                      -0.000004753602499                       0.955890840490096                       0.000056431871994                       0.713808945078135                       0.000052734927053                       0.054524444511313                       0.000005855812098                       0.946729194644051                       0.000044264589269                       0.993322065853598
                      75.499999999999986                      -0.158582831574593                       0.107136288890771                      -0.002440923677838                      -0.107043219151940                      -0.158575266328966                      -0.107141264774385                      -0.002464495225457                       0.107040598715515                       0.037396528700324                      -0.000004869079281                       0.955836828439630                       0.000056322386434                       0.713768202494424                       0.000054299085580                       0.054517280217585                       0.000006004865071                       0.946674643423204                       0.000043217677288                       0.993264493788705
                      75.999999999999957                      -0.158574726427599                       0.107129667022700                      -0.002443821425317                      -0.107034013820215                      -0.158561072166139                      -0.107132577476520                      -0.002463748274144                       0.107030937625783                       0.037392807762360                      -0.000005574666252                       0.955781352291702                       0.000055139535210                       0.713726837456958                       0.000053496758468                       0.054509867530123                       0.000006540082219                       0.946621633732741                       0.000043373427434                       0.993206834716090
                      76.499999999999929                      -0.158567192458522                       0.107121245662435                      -0.002446802654975                      -0.107024897675524                      -0.158546622605222                      -0.107126555008577                      -0.002462659818335                       0.107023825825581                       0.037388717109649                      -0.000006127863741                       0.955720996341516                       0.000055243824255                       0.713681971126642                       0.000052610946915                       0.054503580822728                       0.000007420343402                       0.946565806053427                       0.000046320620034                       0.993145214439497
                      76.999999999999901                      -0.158558681531524                       0.107110378584697                      -0.002449559378364                      -0.107016434258146                      -0.158533436872056                      -0.107122333600045                      -0.002460974634670                       0.107018982987457                       0.037382958354660                      -0.000006781237362                       0.955655513983255                       0.000057782162619                       0.713633625638433                       0.000052369989533                       0.054499382754661                       0.000009140974119                       0.946504183451900                       0.000051856988399                       0.993078544819806
                      77.499999999999872                      -0.158548296697059                       0.107098222869949                      -0.002452165434132                      -0.107009073315277                      -0.158522131082203                      -0.107117610329574                      -0.002459482816835                       0.107014686263242                       0.037374516668765                      -0.000008291310197                       0.955588980246072                       0.000061324422775                       0.713584252645603                       0.000051744452607                       0.054497236895555                       0.000011675968280                       0.946438794856828                       0.000057590053585                       0.993010106324569
                      77.999999999999844                      -0.158536443476386                       0.107085781812764                      -0.002454129756133                      -0.107002456503497                      -0.158511720174859                      -0.107111337490427                      -0.002458278583140                       0.107010054146868                       0.037364783928041                      -0.000010525996037                       0.955524691408759                       0.000063798881938                       0.713535724993247                       0.000050023179421                       0.054495226361814                       0.000014029409200                       0.946372548303708                       0.000062146953188                       0.992942129802070
                      78.499999999999815                      -0.158523101428960                       0.107074186198533                      -0.002453401154677                      -0.106995928702869                      -0.158501641859369                      -0.107104283868558                      -0.002456278620412                       0.107005323194550                       0.037357695271780                      -0.000012635818706                       0.955463298272774                       0.000062670118134                       0.713488416069502                       0.000047135620839                       0.054491517863047                       0.000015176546658                       0.946307161607448                       0.000064666433232                       0.992875036895430
                      78.999999999999787                      -0.158509083825545                       0.107065533167637                      -0.002449774727459                      -0.106989495401215                      -0.158492932230567                      -0.107096954985410                      -0.002452948910618                       0.107000197192638                       0.037357215477870                      -0.000013463558721                       0.955404600626564                       0.000058276591045                       0.713442170867675                       0.000044587757777                       0.054485888189881                       0.000014468529915                       0.946243351148892                       0.000064359385649                       0.992809448609292
                      79.499999999999758                      -0.158495928192905                       0.107060064387588                      -0.002445407812501                      -0.106983037368095                      -0.158485508838139                      -0.107088528404396                      -0.002448029550596                       0.106993763033021                       0.037362598653930                      -0.000012430262303                       0.955348186622399                       0.000053542630740                       0.713396900141821                       0.000043642645503                       0.054479054730375                       0.000011704613492                       0.946181042736894                       0.000061337101317                       0.992745696962729
                      79.999999999999730                      -0.158483139265012                       0.107056489477175                      -0.002442583374465                      -0.106976579714857                      -0.158476643106573                      -0.107078894644249                      -0.002442459538376                       0.106984673596199                       0.037367575679346                      -0.000009891591035                       0.955291275087637                       0.000049934808749                       0.713351946973934                       0.000043226540635                       0.054472089075014                       0.000007567764948                       0.946118629200402                       0.000057239859802                       0.992682608476646
                      80.499999999999702                      -0.158469935328987                       0.107053852902581                      -0.002441695203272                      -0.106970656268911                      -0.158464272579565                      -0.107069343210470                      -0.002438146523836                       0.106972664273630                       0.037366619624217                      -0.000005997274119                       0.955230157013224                       0.000047125197492                       0.713305488797360                       0.000041874138752                       0.054465458135342                       0.000002411392992                       0.946054620358319                       0.000054382194777                       0.992618075249926
                      80.999999999999673                      -0.158456901397184                       0.107052319030230                      -0.002441888404665                      -0.106965797861040                      -0.158449103489660                      -0.107061644334546                      -0.002436284511395                       0.106958869545017                       0.037358701712709                      -0.000001708002099                       0.955163767666935                       0.000044320727749                       0.713257186438711                       0.000038969285805                       0.054460287362532                      -0.000003629000672                       0.945990470737386                       0.000053428016091                       0.992551689529037
                      81.499999999999645                      -0.158444825259318                       0.107051945763287                      -0.002441702250599                      -0.106962049991867                      -0.158433459753699                      -0.107056922527071                      -0.002437078891141                       0.106944855539819                       0.037347171011299                       0.000001512824008                       0.955094766016743                       0.000042790644604                       0.713208615513942                       0.000036440411661                       0.054457993808469                      -0.000009461183161                       0.945927993983249                       0.000054665788379                       0.992485219639750
                      81.999999999999616                      -0.158434755769647                       0.107052018562945                      -0.002440735779485                      -0.106958605020161                      -0.158418729161402                      -0.107054647100430                      -0.002439920821454                       0.106932010574064                       0.037337203335299                       0.000003040422183                       0.955028776408595                       0.000043452973303                       0.713161210193350                       0.000036010503558                       0.054458276810066                      -0.000013451392257                       0.945867147315665                       0.000056254716261                       0.992420940335376
                      82.499999999999588                      -0.158427591825120                       0.107051221715269                      -0.002439851920389                      -0.106953925475538                      -0.158405621082059                      -0.107053597898678                      -0.002443816623197                       0.106921587499713                       0.037332030385525                       0.000003222583330                       0.954968208611411                       0.000044131349978                       0.713114954876662                       0.000035514306784                       0.054459177379039                      -0.000014112305673                       0.945807525135002                       0.000054252418178                       0.992359010706471
                      82.999999999999559                      -0.158422402311275                       0.107048286521534                      -0.002440100384071                      -0.106947403295488                      -0.158395567921806                      -0.107053050956211                      -0.002447611749742                       0.106913946350306                       0.037331240766317                       0.000003334741088                       0.954910315284981                       0.000043500020983                       0.713068841482231                       0.000032910925853                       0.054458920740873                      -0.000010588831920                       0.945749539525421                       0.000047451626913                       0.992297459524560
                      83.499999999999531                      -0.158416960847355                       0.107042719981431                      -0.002441747003709                      -0.106941033820287                      -0.158389332830444                      -0.107050735310247                      -0.002450390540385                       0.106908172828156                       0.037331583183781                       0.000003851774571                       0.954851636589068                       0.000041688533523                       0.713021585371529                       0.000027746577670                       0.054457459580395                      -0.000004652435144                       0.945693177722075                       0.000038068697008                       0.992235068038325
                      83.999999999999503                      -0.158409775536203                       0.107034193683159                      -0.002444371659571                      -0.106936030130721                      -0.158385395459691                      -0.107044051919832                      -0.002452022316211                       0.106903788698766                       0.037328131811011                       0.000003622152128                       0.954790869691704                       0.000038455796200                       0.712973219516550                       0.000020336478771                       0.054454875872821                       0.000000929855883                       0.945635792195812                       0.000028801933538                       0.992171315863234
                      84.499999999999474                      -0.158400001042322                       0.107023882935935                      -0.002447074960532                      -0.106932115302893                      -0.158381727512895                      -0.107033249398854                      -0.002452576465929                       0.106900394495656                       0.037319078654890                       0.000002003867666                       0.954727138602519                       0.000033959776009                       0.712924914057327                       0.000012433999595                       0.054450500468920                       0.000004249959183                       0.945575798282498                       0.000021929550217                       0.992106071530505
                      84.999999999999446                      -0.158387776937241                       0.107014078884850                      -0.002448207961847                      -0.106929542014306                      -0.158376544461065                      -0.107021083189195                      -0.002452698097100                       0.106897422987348                       0.037308600444253                      -0.000000685129607                       0.954661082534628                       0.000028464337536                       0.712878021523175                       0.000005170868499                       0.054444472038103                       0.000004388066420                       0.945515735763502                       0.000017304331155                       0.992041774829458
                      85.499999999999417                      -0.158374359694474                       0.107006349302735                      -0.002446722218224                      -0.106927345001235                      -0.158369757457586                      -0.107010019819497                      -0.002453214550781                       0.106893985789318                       0.037302417459504                      -0.000003290559279                       0.954593509282009                       0.000024080660871                       0.712831918278114                       0.000000176823590                       0.054438002206186                       0.000002252312843                       0.945456129276844                       0.000014886549435                       0.991978939618583
                      85.999999999999389                      -0.158361541766315                       0.107000555616107                      -0.002443538371516                      -0.106923423374404                      -0.158363208033795                      -0.106999597086922                      -0.002454624416995                       0.106889459147348                       0.037302724542584                      -0.000004864847281                       0.954526892307014                       0.000022485541677                       0.712785748573099                      -0.000001390458493                       0.054432796426504                      -0.000000670597574                       0.945396369758874                       0.000014809486629                       0.991916718249769
                      86.499999999999361                      -0.158351226541662                       0.106995047027896                      -0.002440943933768                      -0.106916420019100                      -0.158356150628146                      -0.106988445434684                      -0.002457296323161                       0.106885208306236                       0.037306517875346                      -0.000004984691398                       0.954464328628695                       0.000022480613343                       0.712739940024099                       0.000000186811358                       0.054429329233643                      -0.000003086765588                       0.945336854911928                       0.000015418023893                       0.991854584529453
                      86.999999999999332                      -0.158342827730563                       0.106987638762069                      -0.002440518002537                      -0.106906260175258                      -0.158346751979494                      -0.106978039325686                      -0.002460424521627                       0.106882692484444                       0.037309382968742                      -0.000002759092856                       0.954408434118134                       0.000021951651165                       0.712696564717374                       0.000003371548170                       0.054427453292724                      -0.000004290173187                       0.945279486608041                       0.000014447225398                       0.991794118418418
                      87.499999999999304                      -0.158334436660269                       0.106978885445551                      -0.002442277107670                      -0.106894171927249                      -0.158336210391257                      -0.106970191995461                      -0.002462139946162                       0.106881250506701                       0.037308940078959                       0.000000755073777                       0.954359160312434                       0.000018782663529                       0.712656522594301                       0.000005780029171                       0.054426306712820                      -0.000004749372609                       0.945226365170497                       0.000009429484225                       0.991736699722511
                      87.999999999999275                      -0.158326350428543                       0.106970169683421                      -0.002445055392801                      -0.106882480580436                      -0.158326670893196                      -0.106963915493892                      -0.002460504215727                       0.106879698823076                       0.037305183204567                       0.000003373556735                       0.954312539173638                       0.000012085576737                       0.712619221126136                       0.000005983082087                       0.054423617662607                      -0.000005140117800                       0.945177622005243                       0.000000592504267                       0.991682484379461
                      88.499999999999247                      -0.158318543411532                       0.106961136463904                      -0.002447421330898                      -0.106872711630125                      -0.158317832122363                      -0.106957162090110                      -0.002455141248998                       0.106876635957121                       0.037300258751499                       0.000004017454453                       0.954262593265604                       0.000003329336658                       0.712582413563447                       0.000003474813687                       0.054417720048742                      -0.000005642772167                       0.945130674747758                      -0.000009597151015                       0.991629123308535
                      88.999999999999218                      -0.158308965607108                       0.106951126011301                      -0.002448610583382                      -0.106865559710466                      -0.158308274608031                      -0.106949999332549                      -0.002447997480417                       0.106871380038071                       0.037296235202938                       0.000002357420702                       0.954206445916398                      -0.000004104073801                       0.712543492425875                      -0.000001689545453                       0.054409635261770                      -0.000006152432539                       0.945082218177814                      -0.000018729356020                       0.991573635524192
                      89.499999999999190                      -0.158296452935903                       0.106942205279054                      -0.002448611108767                      -0.106860017963889                      -0.158297970949617                      -0.106943221428312                      -0.002441268416523                       0.106865375464862                       0.037293972655647                      -0.000001148714359                       0.954147145252571                      -0.000008184178279                       0.712502177618716                      -0.000008236984874                       0.054401401025078                      -0.000006230552415                       0.945030356508883                      -0.000024538145913                       0.991515517100590
                      89.999999999999162                      -0.158282949515650                       0.106937347373938                      -0.002448056296682                      -0.106853877025585                      -0.158286562809849                      -0.106937325699448                      -0.002436657596947                       0.106860434630494                       0.037293779774827                      -0.000004478691924                       0.954089713429938                      -0.000010786541687                       0.712460427337262                      -0.000014322093355                       0.054395573701230                      -0.000005471852993                       0.944975259056327                      -0.000026941215021                       0.991456837481137
                      90.499999999999133                      -0.158271114989630                       0.106936230603233                      -0.002446600003771                      -0.106846171505152                      -0.158273994897283                      -0.106932934038199                      -0.002434363764212                       0.106856376239822                       0.037294984931787                      -0.000005284016262                       0.954035669844649                      -0.000014661927867                       0.712420156340536                      -0.000019587387174                       0.054393488561319                      -0.000004235846205                       0.944918394769958                      -0.000027263976542                       0.991399551521593
                      90.999999999999105                      -0.158262044603802                       0.106936513791763                      -0.002443174786902                      -0.106837409056681                      -0.158261785593543                      -0.106930368295285                      -0.002433685394324                       0.106851282504120                       0.037295466336480                      -0.000003619039305                       0.953981885771193                      -0.000018065285889                       0.712380109198538                      -0.000022560746403                       0.054393416243815                      -0.000002396890347                       0.944859745544178                      -0.000025050536352                       0.991342360687751
                      91.499999999999076                      -0.158255325282548                       0.106936365193881                      -0.002438919051960                      -0.106828406909890                      -0.158251447234122                      -0.106929212175669                      -0.002433916869234                       0.106844989726786                       0.037292749612627                      -0.000001621589416                       0.953926203586264                      -0.000017937083329                       0.712337983382113                      -0.000022592832596                       0.054394223983574                       0.000000325487202                       0.944800227078722                      -0.000019626390001                       0.991284513119331
                      91.999999999999048                      -0.158249178165919                       0.106934354405459                      -0.002435879320049                      -0.106819929354066                      -0.158243072636184                      -0.106927348365647                      -0.002434855244899                       0.106838610179739                       0.037285885137185                      -0.000002400240340                       0.953868024112703                      -0.000015402509713                       0.712292759698067                      -0.000022514044149                       0.054395892018780                       0.000003224218699                       0.944740482785289                      -0.000013901230313                       0.991225702866698
                      92.499999999999019                      -0.158242082627819                       0.106930152513174                      -0.002434902282616                      -0.106812642436638                      -0.158236051600092                      -0.106922271076254                      -0.002436510384552                       0.106831926896998                       0.037276095901339                      -0.000007029116932                       0.953807979478888                      -0.000013329413044                       0.712245076669612                      -0.000024216784160                       0.054397578554337                       0.000004896353021                       0.944679859706146                      -0.000010089816939                       0.991165178148425
                      92.999999999998991                      -0.158233890673354                       0.106924244122610                      -0.002435172806356                      -0.106806551733798                      -0.158229532450197                      -0.106912980672384                      -0.002438624403411                       0.106825108103221                       0.037266295090665                      -0.000013774017999                       0.953747004711998                      -0.000013886669156                       0.712196486420051                      -0.000027878543671                       0.054397159626438                       0.000004756585421                       0.944618357184072                      -0.000008648844352                       0.991102114686443
                      93.499999999998963                      -0.158224161789513                       0.106916579587015                      -0.002435595016536                      -0.106801258302517                      -0.158222476615553                      -0.106901031895262                      -0.002440486417656                       0.106818479935898                       0.037259181698282                      -0.000020172443993                       0.953684007978878                      -0.000018832346382                       0.712147571124854                      -0.000033158025473                       0.054393406505381                       0.000003538709324                       0.944556123778095                      -0.000010785854071                       0.991035672521325
                      93.999999999998934                      -0.158212358440444                       0.106907316315062                      -0.002436126582646                      -0.106796303948885                      -0.158214203465419                      -0.106888981566378                      -0.002442628547933                       0.106811084678272                       0.037256861614435                      -0.000023948402601                       0.953618740667829                      -0.000025804774864                       0.712099450236873                      -0.000037659256811                       0.054387098771718                       0.000002054733001                       0.944493261396290                      -0.000014729767401                       0.990967233936144
                      94.499999999998906                      -0.158199194664415                       0.106898003730531                      -0.002437558530784                      -0.106791345261063                      -0.158205198699837                      -0.106878472070348                      -0.002446115015961                       0.106802075112860                       0.037259010105128                      -0.000024461479103                       0.953553794676570                      -0.000030158873126                       0.712053735348916                      -0.000038698464193                       0.054380145497310                       0.000001133785601                       0.944430537756670                      -0.000017319925498                       0.990899645760177
                      94.999999999998877                      -0.158186377633457                       0.106890346122369                      -0.002439270151346                      -0.106786937718780                      -0.158195977655398                      -0.106868606948638                      -0.002450779773317                       0.106792866552840                       0.037263070688071                      -0.000023179160954                       0.953492703411426                      -0.000030846797216                       0.712011401938175                      -0.000035848845697                       0.054374089307894                       0.000000430624675                       0.944369794444162                      -0.000017144975244                       0.990836073431000
                      95.499999999998849                      -0.158175228377990                       0.106884571505782                      -0.002440005014303                      -0.106783426649669                      -0.158185527848739                      -0.106858655724224                      -0.002455468810348                       0.106784711522204                       0.037265914959141                      -0.000022128133167                       0.953434837202096                      -0.000029117575099                       0.711970650265703                      -0.000030862839847                       0.054368661043591                      -0.000000618029288                       0.944309973761170                      -0.000014469309263                       0.990776195336562
                      95.999999999998820                      -0.158166541563137                       0.106879584645752                      -0.002439517348901                      -0.106779988569653                      -0.158173148801384                      -0.106848850257507                      -0.002459159136938                       0.106777431262886                       0.037265147928233                      -0.000021986324903                       0.953377166376716                      -0.000025364486647                       0.711929037189023                      -0.000025280667920                       0.054363583700214                      -0.000001909555449                       0.944250176138963                      -0.000009956394097                       0.990717434092015
                      96.499999999998792                      -0.158159469857979                       0.106873056468556                      -0.002438424172401                      -0.106775847666684                      -0.158158643196129                      -0.106839827104204                      -0.002461176742591                       0.106771609454990                       0.037260825536757                      -0.000022628845764                       0.953318576627607                      -0.000020482626762                       0.711886293946115                      -0.000019957242464                       0.054358613153466                      -0.000002731593390                       0.944192164949555                      -0.000005268344481                       0.990658596856184
                      96.999999999998764                      -0.158150826341930                       0.106864295786049                      -0.002437661086112                      -0.106770203939088                      -0.158142782649553                      -0.106833353262384                      -0.002461800044747                       0.106767454209148                       0.037254843580142                      -0.000023608941691                       0.953259860251114                      -0.000016368652663                       0.711842989444951                      -0.000016473608298                       0.054352456577895                      -0.000002637149076                       0.944136278973540                      -0.000002472606757                       0.990599514371266
                      97.499999999998735                      -0.158138788681045                       0.106855858085711                      -0.002438027170104                      -0.106762297480107                      -0.158128284461850                      -0.106831744834910                      -0.002461616168186                       0.106763653884939                       0.037249495690336                      -0.000023837584213                       0.953201905844786                      -0.000013951996668                       0.711799226008161                      -0.000015819079491                       0.054345171255433                      -0.000002045801887                       0.944081610039982                      -0.000001876388039                       0.990539984509931
                      97.999999999998707                      -0.158124968898718                       0.106849946830429                      -0.002439050732760                      -0.106752888295217                      -0.158118348668927                      -0.106833832712797                      -0.002460916415127                       0.106759678923922                       0.037247010997350                      -0.000022359666005                       0.953145060517911                      -0.000012704006774                       0.711755096777126                      -0.000017549810935                       0.054338744643565                      -0.000001864709775                       0.944028096486005                      -0.000001970546434                       0.990480230142906
                      98.499999999998678                      -0.158111742682232                       0.106846279014036                      -0.002439563178152                      -0.106743273402514                      -0.158113777304643                      -0.106836386073854                      -0.002460538605654                       0.106755870652546                       0.037248336470317                      -0.000018348974427                       0.953089989857934                      -0.000011584936174                       0.711710500489233                      -0.000019816432426                       0.054334496861631                      -0.000002166370930                       0.943976316730961                      -0.000002191437318                       0.990421091255834
                      98.999999999998650                      -0.158099951124733                       0.106842964349836                      -0.002439885574369                      -0.106734013243110                      -0.158113540051387                      -0.106835888024516                      -0.002460170411647                       0.106752273028466                       0.037252988420401                      -0.000012449708666                       0.953035444418261                      -0.000010586948904                       0.711665314045332                      -0.000020022886898                       0.054332215728897                      -0.000002944796797                       0.943925163786059                      -0.000003248398349                       0.990363003135357
                      99.499999999998622                      -0.158089493502287                       0.106838536856002                      -0.002441576230021                      -0.106724846573739                      -0.158114111859474                      -0.106829646419958                      -0.002458679552718                       0.106748228882941                       0.037259077400576                      -0.000007415085863                       0.952977443296140                      -0.000011067882649                       0.711619088507796                      -0.000016731549965                       0.054329770782310                      -0.000004300223507                       0.943872155070868                      -0.000003906932135                       0.990304021326297


==> data_siam_mu1_NE6_mc240_NC10_measurements.dat <==
                time                        vAdag{1}vA{2}_re                        vAdag{1}vA{2}_im                   vAdag{1}vF{2}vA{3}_re                   vAdag{1}vF{2}vA{3}_im                        vA{1}vAdag{2}_re                        vA{1}vAdag{2}_im                   vA{1}vF{2}vAdag{3}_re                   vA{1}vF{2}vAdag{3}_im                               vN{12}_re                               vN{12}_im                               vN{13}_re                               vN{13}_im                                vN{1}_re                                vN{1}_im                                vN{2}_re                                vN{2}_im                                vN{3}_re                                vN{3}_im                                    Norm
                       0.000000000000000                      -0.000510185298373                       0.015792268159577                       0.000000026161683                      -0.000002004332526                      -0.000510214145855                      -0.015792255942418                      -0.000000028902455                       0.000001995553973                       0.000000040291992                       0.000000006736563                       1.000000136484237                       0.000000040121556                       0.999750168033788                      -0.000000042878250                       0.000249760062283                      -0.000000059171061                       1.000000046769018                       0.000000018510108                       1.000000067537434
                       0.500000000000000                      -0.017793748546541                       0.090815410671030                      -0.000015125887190                      -0.000416062460211                      -0.017793634082127                      -0.090815320818038                      -0.000015169607131                       0.000416057911875                       0.000000377296075                       0.000000244983907                       1.000000850388811                       0.000000360837217                       0.991213726713971                      -0.000000181642130                       0.008659451442858                      -0.000000099848540                       0.999980464077820                      -0.000000101054273                       1.000000251550709
                       1.000000000000000                      -0.055385974672057                       0.150218805449102                      -0.000158202147695                      -0.002411821507148                      -0.055385834461085                      -0.150218828391448                      -0.000158094328236                       0.002411783141338                       0.000000528280174                       0.000000503703022                       1.000001323831844                       0.000000597188072                       0.972079661885647                      -0.000000163118222                       0.026570365973494                      -0.000000119550672                       0.999789905950322                      -0.000000042302949                       1.000000507098269
                       1.500000000000000                      -0.103789018248822                       0.185749625223879                      -0.000623485192275                      -0.006745808894029                      -0.103788951555398                      -0.185749684614319                      -0.000623302403513                       0.006745709045650                       0.000000481344295                       0.000000526349967                       1.000001258478038                       0.000000492833162                       0.945868154220528                      -0.000000108297902                       0.048639465947720                      -0.000000076161604                       0.999140776894761                      -0.000000003007478                       1.000000519422810
                       2.000000000000000                      -0.151634488740781                       0.195805343931835                      -0.001552377408055                      -0.013418665852274                      -0.151634338701699                      -0.195805375129085                      -0.001552302468327                       0.013418594396294                       0.000000461049450                       0.000000288005290                       1.000001032162750                       0.000000174628672                       0.916952531047721                      -0.000000027633342                       0.068739874578949                      -0.000000044268703                       0.997748134451742                       0.000000013796303                       1.000000514844921
                       2.500000000000001                      -0.189193689760014                       0.185200845671953                      -0.002913903139647                      -0.021753632536452                      -0.189193527456989                      -0.185200967801291                      -0.002913894657963                       0.021753617240178                       0.000002219299622                      -0.000000037163006                       1.000000850970105                       0.000000010313817                       0.889376958097774                       0.000000085529294                       0.082090513422247                       0.000000029807476                       0.995470838349374                       0.000000224251613                       1.000000510454037
                       3.000000000000001                      -0.211011121539945                       0.162881709711165                      -0.004474881163393                      -0.030712198063258                      -0.211010894523563                      -0.162881872120690                      -0.004474894410856                       0.030712223847984                       0.000015292753442                      -0.000000232678416                       1.000000542679359                      -0.000000227260674                       0.865917172225506                       0.000000019090124                       0.086693700994807                       0.000000101215450                       0.992387884371597                       0.000000183203397                       1.000000373697463
                       3.500000000000002                      -0.216817501964870                       0.138603148148444                      -0.005879584408008                      -0.039293869112146                      -0.216817402514242                      -0.138603319603042                      -0.005879643601951                       0.039293951404695                       0.000076177684314                      -0.000000194966476                       0.999999753640383                      -0.000000094863097                       0.847659269324953                      -0.000000012217865                       0.083584718361109                       0.000000123532379                       0.988777201855514                       0.000000229475677                       1.000000132696462
                       4.000000000000002                      -0.210618346745218                       0.119878922475755                      -0.006798016271336                      -0.046845858897143                      -0.210618437592988                      -0.119879004497865                      -0.006798046024234                       0.046846029955858                       0.000289973622465                       0.000000002397849                       0.999997141576849                       0.000000025590766                       0.834157141155327                      -0.000000117682149                       0.075937674746906                       0.000000084006986                       0.985014548646952                       0.000000147574455                       0.999999947953736
                       4.500000000000000                      -0.198548769714948                       0.110232200509747                      -0.007064168913780                      -0.053176639642762                      -0.198548918817975                      -0.110232247248689                      -0.007064088403276                       0.053176908915675                       0.000892035217166                       0.000000164635096                       0.999987443696190                       0.000000197645639                       0.824012829841581                      -0.000000104593295                       0.067539980507517                      -0.000000015738521                       0.981444247767361                       0.000000198136571                       0.999999332186082
                       4.999999999999998                      -0.186462219170242                       0.109138325889136                      -0.006735532753910                      -0.058468357733256                      -0.186462414600616                      -0.109138344786339                      -0.006735310256150                       0.058468686402420                       0.002301343636348                       0.000000176030404                       0.999958364587722                       0.000000251711532                       0.815603173966941                      -0.000000153001403                       0.061334554139068                      -0.000000180431006                       0.978283217194180                       0.000000315233131                       0.999998490399184
                       5.499999999999996                      -0.178155907404373                       0.113346067046339                      -0.006049388152048                      -0.063072321340572                      -0.178156138543346                      -0.113346074484422                      -0.006049048871276                       0.063072580592583                       0.005106967670484                       0.000000063124247                       0.999883285353866                       0.000000278589379                       0.807672052556490                      -0.000000118150263                       0.058586876547878                      -0.000000414417867                       0.975589889999120                       0.000000524042356                       0.999997837757594
                       5.999999999999995                      -0.174730442983877                       0.118807788109702                      -0.005306224118397                      -0.067302875343399                      -0.174730693136556                      -0.118807738966392                      -0.005305697058707                       0.067302993895316                       0.009926435789313                      -0.000000052579468                       0.999711738338169                       0.000000253624196                       0.799620616990393                      -0.000000096342031                       0.058876761853357                      -0.000000667083111                       0.973298421337684                       0.000000745412001                       0.999996485820553
                       6.499999999999993                      -0.175054918739823                       0.122377797758093                      -0.004742977756108                      -0.071318847568764                      -0.175055111154950                      -0.122377669036064                      -0.004742237242799                       0.071318675668771                       0.017124279381199                       0.000000002953121                       0.999366992906776                       0.000000236666456                       0.791475129398784                      -0.000000126655545                       0.060737331860187                      -0.000000926602311                       0.971291941424647                       0.000000888745172                       0.999994477975297
                       6.999999999999991                      -0.176900149364243                       0.122713057627663                      -0.004456197261936                      -0.075116247658814                      -0.176900288036901                      -0.122712853719701                      -0.004455366357173                       0.075115704672375                       0.026472004194345                       0.000000116981874                       0.998749962532280                       0.000000370311443                       0.783634328724963                      -0.000000197103693                       0.062534542327943                      -0.000001093705776                       0.969469895974875                       0.000000981604562                       0.999992377107853
                       7.499999999999989                      -0.178152865761530                       0.120245797678977                      -0.004401160579845                      -0.078600337207668                      -0.178152961371793                      -0.120245648722150                      -0.004400327318740                       0.078599443381915                       0.036926893727587                       0.000000205370492                       0.997755842995323                       0.000000520839520                       0.776553761948877                      -0.000000253096980                       0.063174678039826                      -0.000001139971376                       0.967782547435892                       0.000000995700726                       0.999989717069348
                       7.999999999999988                      -0.177635193052489                       0.116484036228378                      -0.004451407082890                      -0.081678045202050                      -0.177635271214883                      -0.116483998852035                      -0.004450728714013                       0.081676821533814                       0.046718232342697                       0.000000194075758                       0.996306063419475                       0.000000576664111                       0.770507541181809                      -0.000000264279714                       0.062399859030234                      -0.000001011381578                       0.966230022849322                       0.000000889110698                       0.999985888110218
                       8.499999999999986                      -0.175323948491527                       0.113087774909658                      -0.004478440678379                      -0.084319232240791                      -0.175324168065128                      -0.113087752498969                      -0.004477996904277                       0.084317815741211                       0.053824822906789                       0.000000106883557                       0.994383445169881                       0.000000462109933                       0.765497302618796                      -0.000000306745546                       0.060660311924655                      -0.000000709388472                       0.964836504430282                       0.000000657260199                       0.999980326342160
                       8.999999999999984                      -0.172046291123013                       0.111139534691331                      -0.004409782908132                      -0.086567802947769                      -0.172046586547821                      -0.111139408121923                      -0.004409542468175                       0.086566330826026                       0.056719962192187                       0.000000048187987                       0.992055668270719                       0.000000430591409                       0.761301655405309                      -0.000000210668562                       0.058729945889692                      -0.000000285564532                       0.963620180718273                       0.000000537354476                       0.999971753054879
                       9.499999999999982                      -0.168909813133305                       0.110843718630739                      -0.004244615689090                      -0.088514127968543                      -0.168910044514120                      -0.110843448020656                      -0.004244523475672                       0.088512821048040                       0.055067291791762                       0.000000062656059                       0.989477008779630                       0.000000476324792                       0.757609512033653                      -0.000000012085376                       0.057293503442348                      -0.000000059855648                       0.962578934998146                       0.000000469721296                       0.999961265887523
                       9.999999999999980                      -0.166760715298718                       0.111662069272847                      -0.004032013851907                      -0.090253469939064                      -0.166760876934044                      -0.111661818962997                      -0.004032061913546                       0.090252547582057                       0.049999341599499                       0.000000175044199                       0.986850150400158                       0.000000766305538                       0.754153920283446                       0.000000255414064                       0.056676531927009                      -0.000000010200932                       0.961685695091700                       0.000000485167929                       0.999947895374617
                      10.499999999999979                      -0.165882089569067                       0.112721883421423                      -0.003832405178609                      -0.091854601789654                      -0.165882078671349                      -0.112721819407725                      -0.003832613360711                       0.091854161996361                       0.043768673159256                       0.000000381760120                       0.984371307208533                       0.000001365975043                       0.750800154519725                       0.000000628162851                       0.056795839851014                      -0.000000052746135                       0.960902545325172                       0.000000811717354                       0.999931557233900
                      10.999999999999977                      -0.165995938035531                       0.113265731157493                      -0.003685473138148                      -0.093348690109230                      -0.165995729753552                      -0.113265769759113                      -0.003685793242147                       0.093348701110963                       0.038869044192884                       0.000000186965895                       0.982169996573998                       0.000001873892344                       0.747555606321169                       0.000000809735524                       0.057290961041794                      -0.000000265076327                       0.960194142832499                       0.000001247019993                       0.999912784513146
                      11.499999999999975                      -0.166497032575345                       0.112949502160437                      -0.003597618504454                      -0.094735620203932                      -0.166496644467463                      -0.112949594128619                      -0.003598123813306                       0.094735951654840                       0.037016090632838                      -0.000000386068030                       0.980269180315213                       0.000002171788989                       0.744514116953274                       0.000000730628573                       0.057737836932526                      -0.000000467460133                       0.959530801343174                       0.000001488397562                       0.999885957680829
                      11.999999999999973                      -0.166778229005584                       0.111904026427552                      -0.003548375535627                      -0.096000075350115                      -0.166777469863299                      -0.111904321520780                      -0.003549121900705                       0.096000567119355                       0.038479437952276                      -0.000000780339812                       0.978604172417446                       0.000002646289126                       0.741792592031061                       0.000000909380312                       0.057842467437890                      -0.000000588010763                       0.958905754698108                       0.000002091737698                       0.999854417314647
                      12.499999999999972                      -0.166484793101230                       0.110577431674288                      -0.003506257138651                      -0.097128124248600                      -0.166483710337067                      -0.110577929784785                      -0.003507337506327                       0.097128705657641                       0.042089781331467                      -0.000000625518984                       0.977058242800282                       0.000003065963996                       0.739446520518311                       0.000001130938679                       0.057534745046362                      -0.000000539150943                       0.958311616755108                       0.000002661786524                       0.999810836649077
                      12.999999999999970                      -0.165616080309255                       0.109476558202020                      -0.003445040928902                      -0.098117910609478                      -0.165614953430647                      -0.109477150740667                      -0.003446528508350                       0.098118226586232                       0.045896056503985                       0.000000051973542                       0.975530980869515                       0.000003473195854                       0.737457527082215                       0.000001366790580                       0.056952226852352                      -0.000000394279347                       0.957751898408765                       0.000003092613176                       0.999753881939334
                      13.499999999999968                      -0.164450709662560                       0.108929163910218                      -0.003353750165423                      -0.098983237297338                      -0.164449850705993                      -0.108929391777911                      -0.003355625640620                       0.098983367398777                       0.048119755443540                       0.000001006065155                       0.973978429506985                       0.000003535675582                       0.735735782317022                       0.000001157160057                       0.056336026626934                      -0.000000331014815                       0.957224431541502                       0.000003077548665                       0.999677948485796
                      13.999999999999966                      -0.163368564881459                       0.108970373411431                      -0.003237582915087                      -0.099751449890526                      -0.163368208141769                      -0.108969784223922                      -0.003240429185851                       0.099751662505909                       0.047922026311039                       0.000002096443357                       0.972436277682483                       0.000003303279422                       0.734172628793733                       0.000000518937618                       0.055905701030375                      -0.000000433482605                       0.956731772510857                       0.000002790935984                       0.999587561953203
                      14.499999999999964                      -0.162660876587543                       0.109379011883761                      -0.003113674938046                      -0.100455813607528                      -0.162660728945375                      -0.109377747821526                      -0.003117793921454                       0.100456054378281                       0.045632895130184                       0.000002569010041                       0.970997063722291                       0.000003803866965                       0.732693462460098                       0.000000454426802                       0.055764458911238                      -0.000000493656710                       0.956289838051435                       0.000003306253076                       0.999506766763765
                      14.999999999999963                      -0.162409590346006                       0.109819250816528                      -0.003003153195101                      -0.101121399303352                      -0.162408918828615                      -0.109818384037864                      -0.003007134646470                       0.101121866015371                       0.042403206659277                       0.000000959183199                       0.969745763505060                       0.000004129469757                       0.731267705594877                       0.000001034377271                       0.055871441169190                      -0.000000304732039                       0.955903212919760                       0.000003942073383                       0.999450549321307
                      15.499999999999961                      -0.162481458482491                       0.110009303055160                      -0.002920278284300                      -0.101754088838981                      -0.162480602216349                      -0.110009299874169                      -0.002923387982562                       0.101755069377076                       0.039539531885445                      -0.000001352910876                       0.968705247008148                       0.000003514415301                       0.729891027032457                       0.000001014943336                       0.056082266291095                      -0.000000196887102                       0.955539148383767                       0.000003323559395                       0.999393221627713
                      15.999999999999959                      -0.162633433135743                       0.109842200953316                      -0.002868580094890                      -0.102350242823403                      -0.162632806439804                      -0.109842863363515                      -0.002870499760096                       0.102351761277545                       0.037906281270976                      -0.000003189801990                       0.967870601083643                       0.000002514580976                       0.728608534086368                       0.000000807225671                       0.056233917712163                      -0.000000122043706                       0.955191922998315                       0.000002045543682                       0.999335219368178
                      16.499999999999964                      -0.162639416942586                       0.109400460999152                      -0.002840816703217                      -0.102898082391579                      -0.162639101694798                      -0.109401027272416                      -0.002840950550153                       0.102899764024814                       0.037655172192622                      -0.000003257721989                       0.967199895891120                       0.000001565814833                       0.727467749436049                       0.000000698920774                       0.056221533165146                       0.000000082475431                       0.954862083386963                       0.000000759628610                       0.999278604029469
                      16.999999999999972                      -0.162390005188530                       0.108881892416670                      -0.002822906796777                      -0.103385941404654                      -0.162389394996765                      -0.108882730035958                      -0.002821379836626                       0.103387242637914                       0.038343841132884                      -0.000001299688111                       0.966629748650719                       0.000001015855602                       0.726485061599156                       0.000001545093148                       0.056035407968703                       0.000000352431407                       0.954547919808112                       0.000001372016178                       0.999218713123825
                      17.499999999999979                      -0.161921005535121                       0.108487553193513                      -0.002801466239204                      -0.103808241482618                      -0.161919975082891                      -0.108489238302328                      -0.002799136526249                       0.103809432281878                       0.039279444069612                       0.000001265701397                       0.966101249256097                       0.000001541799572                       0.725640170017142                       0.000002946472472                       0.055750468114199                       0.000000622090820                       0.954244953073976                       0.000003863744537                       0.999145254686718
                      17.999999999999986                      -0.161374520058038                       0.108329401758843                      -0.002770062169630                      -0.104173921683939                      -0.161373617359667                      -0.108331859735240                      -0.002767641349040                       0.104175356689559                       0.039875405288297                       0.000002202102436                       0.965597673315208                       0.000002192024320                       0.724901152153609                       0.000003686621798                       0.055476618820316                       0.000000987927944                       0.953966804200391                       0.000005828476750                       0.999069311790500
                      18.499999999999993                      -0.160912270984394                       0.108393971925694                      -0.002730903793054                      -0.104498726892328                      -0.160912360626249                      -0.108396186169188                      -0.002728887959070                       0.104500474465291                       0.039859471854854                       0.000001822587720                       0.965131110903529                       0.000001043654063                       0.724231169403190                       0.000002628523073                       0.055301501927014                       0.000000939289038                       0.953725412886451                       0.000005440202427                       0.999003801396770
                      19.000000000000000                      -0.160636885194848                       0.108567878128649                      -0.002692366241819                      -0.104795199313941                      -0.160638125649723                      -0.108568925468579                      -0.002690484341345                       0.104797282473121                       0.039282873617741                       0.000000297342590                       0.964711178221258                      -0.000001941811521                       0.723591167884617                       0.000000463444960                       0.055253494221817                       0.000000719739386                       0.953509824755416                       0.000003273452354                       0.998940438342775
                      19.500000000000007                      -0.160557248401827                       0.108708781792197                      -0.002663085277919                      -0.105071690150772                      -0.160558700293922                      -0.108709016683297                      -0.002661133503108                       0.105073782648635                       0.038412227500157                      -0.000002265815799                       0.964351102514235                      -0.000004301886473                       0.722970561968887                      -0.000001201124902                       0.055298949444942                       0.000000549243720                       0.953314478658922                       0.000001458252683                       0.998878896685498
                      20.000000000000014                      -0.160599689829340                       0.108716846826009                      -0.002646657779231                      -0.105329326885302                      -0.160600682825215                      -0.108717239220698                      -0.002644796692343                       0.105330816849508                       0.037586880231895                      -0.000004400893075                       0.964056981901214                      -0.000005051943776                       0.722382992331891                      -0.000002175478192                       0.055368537631410                       0.000000410049701                       0.953137463287199                       0.000000450414760                       0.998822233247924
                      20.500000000000021                      -0.160655150336418                       0.108572981419264                      -0.002640829268779                      -0.105564256712342                      -0.160655896731573                      -0.108573731944176                      -0.002639093141244                       0.105564869090211                       0.037090994447704                      -0.000005525362668                       0.963815759371051                      -0.000004603133909                       0.721847488384557                      -0.000002498283980                       0.055395857548547                       0.000000169984641                       0.952975613855237                       0.000000413857347                       0.998769553270846
                      21.000000000000028                      -0.160633705975570                       0.108332794754443                      -0.002639211774751                      -0.105771410194856                      -0.160634466738396                      -0.108332968896259                      -0.002637851821589                       0.105771703601782                       0.037067610630748                      -0.000005518422635                       0.963600280315991                      -0.000003505868837                       0.721374295787612                      -0.000003150134145                       0.055347650598787                      -0.000000520941895                       0.952821622238943                       0.000000675570385                       0.998713735937852
                      21.500000000000036                      -0.160503399639171                       0.108089820278647                      -0.002634685510779                      -0.105949543971975                      -0.160503902659612                      -0.108089281496569                      -0.002634215585061                       0.105949897856620                       0.037481073792096                      -0.000004170128379                       0.963389462606556                      -0.000001536199455                       0.720969524710019                      -0.000004087210295                       0.055233861077894                      -0.000001517136464                       0.952677458815282                       0.000000930349554                       0.998656716887189
                      22.000000000000043                      -0.160293882098961                       0.107926509486890                      -0.002623272566406                      -0.106101296087784                      -0.160293751289837                      -0.107926191262250                      -0.002624117439950                       0.106101781325675                       0.038129455722226                      -0.000001765471478                       0.963171640649214                       0.000001445497036                       0.720626506724169                      -0.000004345278125                       0.055096271567458                      -0.000002559731897                       0.952547512134039                       0.000001905862174                       0.998602279062462
                      22.500000000000050                      -0.160071413009452                       0.107878685983115                      -0.002604570898583                      -0.106232706382368                      -0.160070548532075                      -0.107879385331977                      -0.002607327389770                       0.106233457688779                       0.038727586138322                       0.000001295196442                       0.962942488177870                       0.000005336930005                       0.720325175830670                      -0.000003684106064                       0.054983878126800                      -0.000003071271812                       0.952431351175805                       0.000003808671638                       0.998550613317841
                      23.000000000000057                      -0.159902476662417                       0.107926494701020                      -0.002581299165490                      -0.106350444975188                      -0.159901496681084                      -0.107928281975897                      -0.002586477917020                       0.106352044539422                       0.039028890985724                       0.000003990088054                       0.962705692701622                       0.000007986743461                       0.720043949747717                      -0.000003112770300                       0.054928506665225                      -0.000002512401363                       0.952325473298696                       0.000005545238778                       0.998500138410048
                      23.500000000000064                      -0.159823623409157                       0.108011929346903                      -0.002557874607305                      -0.106459539908562                      -0.159823440609561                      -0.108014014206402                      -0.002565142131788                       0.106462483723618                       0.038936504159403                       0.000004720017055                       0.962472195064794                       0.000007507965817                       0.719770461847052                      -0.000003181810224                       0.054933934649266                      -0.000001435262223                       0.952226822912004                       0.000005833555557                       0.998450078117540
                      24.000000000000071                      -0.159827551783010                       0.108070388719567                      -0.002537777238814                      -0.106562987106839                      -0.159827973011729                      -0.108071648103738                      -0.002546154154568                       0.106567111318770                       0.038544385723146                       0.000003551005308                       0.962251031309141                       0.000006141390448                       0.719502312661148                      -0.000002663648348                       0.054977304900974                      -0.000000400212284                       0.952131485619553                       0.000005551121578                       0.998399076519483
                      24.500000000000078                      -0.159871299858622                       0.108061306408666                      -0.002523046442359                      -0.106660786589573                      -0.159871466394749                      -0.108061337793212                      -0.002531338310320                       0.106665583972544                       0.038077314160759                       0.000001181248424                       0.962043896541288                       0.000006917645346                       0.719243188267637                      -0.000001034604180                       0.055022593487838                       0.000000563806358                       0.952034020463414                       0.000005975125691                       0.998344062138189
                      25.000000000000085                      -0.159902171317781                       0.107983944070465                      -0.002514086832474                      -0.106750615593757                      -0.159901501328416                      -0.107982830641318                      -0.002521215109814                       0.106755647144048                       0.037765526204036                      -0.000000972905806                       0.961849734676851                       0.000009223830065                       0.719002913302661                       0.000001588670466                       0.055039039080310                       0.000001515289974                       0.951934419483089                       0.000007340384057                       0.998285739930147
                      25.500000000000092                      -0.159883218930546                       0.107871453427374                      -0.002508929654392                      -0.106829896379113                      -0.159881111171361                      -0.107869736004418                      -0.002513950131149                       0.106834597220631                       0.037726382721283                      -0.000001848630710                       0.961665222732730                       0.000011209855649                       0.718788940638198                       0.000003974591962                       0.055013331019285                       0.000002461956043                       0.951833941012632                       0.000008397447658                       0.998224719101774
                      26.000000000000099                      -0.159807498250997                       0.107769858039507                      -0.002504359050733                      -0.106898290472702                      -0.159804013630961                      -0.107768846112289                      -0.002506414339780                       0.106901820577621                       0.037917248157282                      -0.000001169917330                       0.961490010718940                       0.000011768066824                       0.718604017276700                       0.000004910429262                       0.054954433751982                       0.000003066604746                       0.951736855979172                       0.000008400013812                       0.998164332971480
                      26.500000000000107                      -0.159696432170500                       0.107715329480209                      -0.002497320512269                      -0.106957359820114                      -0.159692685653112                      -0.107716294617660                      -0.002497038591391                       0.106959076504168                       0.038179465295618                       0.000000461869447                       0.961326109921256                       0.000011575278524                       0.718444628879826                       0.000004837934518                       0.054886379465478                       0.000003131418300                       0.951647997013910                       0.000008523763340                       0.998108328970934
                      27.000000000000114                      -0.159586737940451                       0.107718797113898                      -0.002487218578388                      -0.107009178129562                      -0.159584605394900                      -0.107721457232333                      -0.002485857572870                       0.107008940956592                       0.038340782152841                       0.000002082617516                       0.961176152354119                       0.000011140769367                       0.718302889646202                       0.000003917971596                       0.054835162936073                       0.000002723135048                       0.951570243264729                       0.000008593666364                       0.998058776898746
                      27.500000000000121                      -0.159511101816657                       0.107761876208385                      -0.002475758629489                      -0.107056566951286                      -0.159511023456923                      -0.107765230736972                      -0.002474418945182                       0.107054790282576                       0.038309039103449                       0.000003230690721                       0.961041147601481                       0.000011716342377                       0.718168126040527                       0.000003054407701                       0.054815384654505                       0.000001974600942                       0.951501284028876                       0.000008763526040                       0.998013173395726
                      28.000000000000128                      -0.159481608259951                       0.107809142207299                      -0.002465497734746                      -0.107102391793024                      -0.159482550827539                      -0.107813105552078                      -0.002465311992105                       0.107099889756318                       0.038104444644645                       0.000003185948403                       0.960919595230023                       0.000013447298585                       0.718032982794967                       0.000002859511058                       0.054824631712489                       0.000001680641982                       0.951435569514025                       0.000009147808953                       0.997967211925141
                      28.500000000000135                      -0.159486563009661                       0.107829160663923                      -0.002458765990312                      -0.107147702943441                      -0.159488037231155                      -0.107833982672918                      -0.002460620173127                       0.107144637998176                       0.037826705016039                       0.000001622530718                       0.960809969096323                       0.000014935622069                       0.717898383073957                       0.000003075717171                       0.054847483324657                       0.000002427927967                       0.951368756463029                       0.000010094225981                       0.997919000034183
                      29.000000000000142                      -0.159500608849465                       0.107809296951711                      -0.002455833737820                      -0.107190537934828                      -0.159502578058625                      -0.107814921902604                      -0.002460860430928                       0.107186431969291                       0.037589086324775                      -0.000000551923244                       0.960710787313191                       0.000015771714004                       0.717769164753808                       0.000003783358495                       0.054865090274902                       0.000003976181663                       0.951298279968075                       0.000012049379960                       0.997867277737686
                      29.500000000000149                      -0.159499506577341                       0.107758413198405                      -0.002455021505081                      -0.107228085222643                      -0.159501807560269                      -0.107764835834224                      -0.002464237430720                       0.107222351331642                       0.037462878776777                      -0.000002387249112                       0.960620996928222                       0.000016601106605                       0.717650270895716                       0.000005332399564                       0.054864712269507                       0.000005969983813                       0.951224800636481                       0.000014790028972                       0.997812404021841
                      30.000000000000156                      -0.159471304733597                       0.107698303839774                      -0.002454639755022                      -0.107258293363524                      -0.159474052080864                      -0.107705889715918                      -0.002467982090672                       0.107250691529980                       0.037458158245167                      -0.000003515073718                       0.960538971840331                       0.000018385561984                       0.717544194308806                       0.000007361518290                       0.054844882913073                       0.000007859878746                       0.951151662794250                       0.000017548396688                       0.997756645717440
                      30.500000000000163                      -0.159419835987533                       0.107651644317838                      -0.002453525665068                      -0.107281291020937                      -0.159423756345231                      -0.107659798938135                      -0.002470069359969                       0.107271845415678                       0.037538101268668                      -0.000003159023508                       0.960461990992598                       0.000020650731097                       0.717450288863563                       0.000008797762731                       0.054814079147326                       0.000008546099549                       0.951082605865088                       0.000019431609170                       0.997702033054177
                      31.000000000000171                      -0.159360672593607                       0.107630886136250                      -0.002451219391353                      -0.107298932659435                      -0.159365821996664                      -0.107638308815507                      -0.002469879592835                       0.107288381190159                       0.037647516240236                      -0.000001339324167                       0.960387657382352                       0.000022399276143                       0.717365037098042                       0.000009399352000                       0.054785387790546                       0.000007932310479                       0.951019167430487                       0.000020563980838                       0.997648906307010
                      31.500000000000178                      -0.159311334791860                       0.107633814197547                      -0.002447972221701                      -0.107313690974227                      -0.159317437076129                      -0.107639991599579                      -0.002468101770212                       0.107303071542959                       0.037736563777290                       0.000000740516573                       0.960315183732858                       0.000023132127445                       0.717284619748329                       0.000009303915715                       0.054769058558413                       0.000006427317238                       0.950960995502112                       0.000021168857412                       0.997597033634970
                      32.000000000000185                      -0.159282279702816                       0.107647696653465                      -0.002444343080998                      -0.107327455057228                      -0.159288822963855                      -0.107652701513766                      -0.002466189186261                       0.107317961422843                       0.037771804383606                       0.000002796767534                       0.960243429283932                       0.000022957071570                       0.717205426055189                       0.000009552475110                       0.054767716429180                       0.000004587144458                       0.950905124122724                       0.000021762903171                       0.997544572928644
                      32.500000000000192                      -0.159273228771514                       0.107657550567294                      -0.002441827467937                      -0.107340954482781                      -0.159278989076808                      -0.107661775340954                      -0.002465059794580                       0.107333727669974                       0.037741951880156                       0.000004949288526                       0.960171289792887                       0.000022210124127                       0.717124765095183                       0.000011118126082                       0.054776286797254                       0.000003172168716                       0.950846840504371                       0.000022345647482                       0.997489162998906
                      33.000000000000199                      -0.159275743385965                       0.107653581209554                      -0.002441582479132                      -0.107353329242112                      -0.159279503432792                      -0.107657562400105                      -0.002464986885475                       0.107348656820872                       0.037662445923259                       0.000006847329822                       0.960100650042507                       0.000021961494379                       0.717043963635752                       0.000014144516644                       0.054786400004512                       0.000002544024255                       0.950783981397773                       0.000023467413362                       0.997431225481471
                      33.500000000000206                      -0.159278887960160                       0.107634785121556                      -0.002443153876305                      -0.107362557627475                      -0.159279679375543                      -0.107639035353264                      -0.002465547547222                       0.107360268450379                       0.037571874947394                       0.000008612594976                       0.960034241161091                       0.000023624017080                       0.716966880367779                       0.000017455037627                       0.054790841053429                       0.000002730825798                       0.950718882623069                       0.000025598546629                       0.997373454255075
                      34.000000000000213                      -0.159274030475095                       0.107607618574309                      -0.002445055064359                      -0.107367441364686                      -0.159271776028028                      -0.107612309492079                      -0.002466084194529                       0.107367103351359                       0.037516592624649                       0.000010138837052                       0.959970241835629                       0.000026835908090                       0.716895149134466                       0.000019330961410                       0.054785577024669                       0.000003477143194                       0.950653737769764                       0.000027973033146                       0.997316155390001
                      34.500000000000220                      -0.159257992963168                       0.107581929512222                      -0.002445791878982                      -0.107368724391234                      -0.159253548319968                      -0.107586670559676                      -0.002466261022603                       0.107369595422216                       0.037527434497044                       0.000010942926284                       0.959904237636837                       0.000030499683686                       0.716828430965268                       0.000019565115300                       0.054771565364825                       0.000004289874051                       0.950589820131835                       0.000029150429935                       0.997258483279748
                      35.000000000000227                      -0.159234372388444                       0.107566032889255                      -0.002445194993343                      -0.107368412124734                      -0.159228474746811                      -0.107569731266430                      -0.002465818223897                       0.107369974323428                       0.037600837339823                       0.000011372480524                       0.959834001080377                       0.000033350261504                       0.716765967684114                       0.000018591296752                       0.054754611162206                       0.000004851547808                       0.950528916920432                       0.000027523998595                       0.997201354892030
                      35.500000000000234                      -0.159210801339494                       0.107561966968843                      -0.002444274705988                      -0.107368452446773                      -0.159203233010906                      -0.107563839182639                      -0.002464632643566                       0.107370911713146                       0.037697878164251                       0.000011865983085                       0.959760273976033                       0.000034288451823                       0.716705792499322                       0.000017124570579                       0.054741772946435                       0.000005026179581                       0.950471954465875                       0.000023748257133                       0.997145786697806
                      36.000000000000242                      -0.159193720186495                       0.107565357866012                      -0.002444124071415                      -0.107370078338162                      -0.159183535524700                      -0.107565830828588                      -0.002462778561564                       0.107374460623317                       0.037766122857791                       0.000012223024943                       0.959686824237413                       0.000034483380350                       0.716646809909299                       0.000016195892553                       0.054737465909817                       0.000004724628277                       0.950418512220728                       0.000021065664247                       0.997092205964757
                      36.500000000000249                      -0.159185014999408                       0.107568874893751                      -0.002444688643470                      -0.107373146362802                      -0.159171606835892                      -0.107569193823351                      -0.002460507208303                       0.107380639708187                       0.037770283143282                       0.000012139735509                       0.959617290698582                       0.000035168472945                       0.716588811192854                       0.000016047519999                       0.054741563670329                       0.000004113986782                       0.950365786871068                       0.000021130560396                       0.997039525277570
                      37.000000000000256                      -0.159181966042385                       0.107566522143442                      -0.002444878243483                      -0.107376743605348                      -0.159165724680564                      -0.107567748336048                      -0.002458328107198                       0.107387784862621                       0.037712167878998                       0.000011742482654                       0.959553178710842                       0.000035160490380                       0.716532187713811                       0.000016049884984                       0.054749601989140                       0.000003626148672                       0.950311273162854                       0.000022802057951                       0.996986947446529
                      37.500000000000263                      -0.159179218449210                       0.107556472918740                      -0.002444464425996                      -0.107379504977867                      -0.159161092709924                      -0.107558631487310                      -0.002457113176966                       0.107393679006166                       0.037627201658401                       0.000011180785749                       0.959492704324697                       0.000033932822600                       0.716477460392448                       0.000015514841865                       0.054755581951981                       0.000003788065429                       0.950254228884647                       0.000024330720393                       0.996934441327665
                      38.000000000000270                      -0.159172250557921                       0.107540821186664                      -0.002444400146897                      -0.107380055687358                      -0.159152456079360                      -0.107543564617729                      -0.002457378520071                       0.107396735219571                       0.037560333645261                       0.000010242962513                       0.959432445295831                       0.000032201294191                       0.716425663689768                       0.000013835244789                       0.054755364386082                       0.000004720151238                       0.950195819960688                       0.000024485898773                       0.996882233036791
                      38.500000000000277                      -0.159158867885231                       0.107523470704548                      -0.002444665584955                      -0.107377972193517                      -0.159137994449995                      -0.107528029690136                      -0.002458687446841                       0.107396433140845                       0.037537786902678                       0.000009199366477                       0.959371132029646                       0.000030414965275                       0.716377937865724                       0.000010963793195                       0.054748745069725                       0.000006338525172                       0.950138977880318                       0.000022781778129                       0.996831323680009
                      39.000000000000284                      -0.159138969608951                       0.107509189748621                      -0.002444413542217                      -0.107374258683925                      -0.159119306399191                      -0.107516558353779                      -0.002460333391515                       0.107393410131381                       0.037554911882219                       0.000008069298303                       0.959308997832300                       0.000028186310931                       0.716332835094115                       0.000007863680640                       0.054738332081724                       0.000008242908240                       0.950084894235195                       0.000019677972022                       0.996781139955989
                      39.500000000000291                      -0.159115383077899                       0.107501772782778                      -0.002443846708168                      -0.107370679922859                      -0.159099067499419                      -0.107511321411140                      -0.002461672216690                       0.107389440077806                       0.037585585075797                       0.000006221129417                       0.959247305394996                       0.000024546776732                       0.716287623326141                       0.000005836089356                       0.054727606476450                       0.000009552213350                       0.950032774383745                       0.000015813166057                       0.996730189920799
                      40.000000000000298                      -0.159092623626968                       0.107501510820716                      -0.002444008189417                      -0.107368286223262                      -0.159080541506052                      -0.107512415608491                      -0.002462140249929                       0.107386195783875                       0.037602089656173                       0.000003557662327                       0.959187967024828                       0.000020300992608                       0.716240824247218                       0.000005564863286                       0.054720042078498                       0.000009891491497                       0.949981376443753                       0.000012536430374                       0.996677899604997
                      40.500000000000306                      -0.159074530904960                       0.107505488960169                      -0.002445010430916                      -0.107367140060242                      -0.159067021051417                      -0.107516966222808                      -0.002461251413175                       0.107383914571577                       0.037591870669662                       0.000001037283092                       0.959131299659141                       0.000016715113634                       0.716192407865078                       0.000006064425570                       0.054717837730058                       0.000009209170303                       0.949929214937525                       0.000010531507349                       0.996624124386445
                      41.000000000000313                      -0.159062970250674                       0.107509030219854                      -0.002445841090502                      -0.107366374569062                      -0.159059486599918                      -0.107520415094027                      -0.002459087337735                       0.107382068472893                       0.037561560239803                       0.000000181996468                       0.959075862668638                       0.000013985346087                       0.716142360194352                       0.000006852031943                       0.054720600459587                       0.000007276920200                       0.949875222173418                       0.000009381318109                       0.996568651593957
                      41.500000000000320                      -0.159057234415699                       0.107507582757048                      -0.002446331770787                      -0.107364849305299                      -0.159055278856443                      -0.107518593588329                      -0.002455930953821                       0.107379908730723                       0.037527486966781                       0.000002360219931                       0.959019948972968                       0.000012456765977                       0.716090603310061                       0.000008781525718                       0.054725109819356                       0.000004562723367                       0.949819561972436                       0.000009285515723                       0.996511615530640
                      42.000000000000327                      -0.159053819790090                       0.107499275251808                      -0.002446985376848                      -0.107362171771276                      -0.159050538433118                      -0.107510051628521                      -0.002452226652931                       0.107376500482253                       0.037502565792593                       0.000007518157060                       0.958962576904084                       0.000012627772599                       0.716038839792541                       0.000011832669269                       0.054727152082278                       0.000002174701647                       0.949764028084862                       0.000011092770114                       0.996454374526496
                      42.500000000000334                      -0.159048330311640                       0.107485717159310                      -0.002447738446852                      -0.107358791579093                      -0.159042794605018                      -0.107496760831811                      -0.002448481233615                       0.107371654515156                       0.037490526141242                       0.000013601551788                       0.958903409785264                       0.000013984381540                       0.715988835483411                       0.000014597771533                       0.054724508922670                       0.000000470484932                       0.949709383744649                       0.000014286030705                       0.996397698604696
                      43.000000000000341                      -0.159038284879564                       0.107470347335787                      -0.002447855270578                      -0.107355570985799                      -0.159030909461787                      -0.107481660406022                      -0.002445241918721                       0.107366474426773                       0.037488447158736                       0.000017905475709                       0.958843260719950                       0.000015564237639                       0.715940265545662                       0.000016084323694                       0.054717656793382                      -0.000000597575805                       0.949654504732715                       0.000017243044554                       0.996340841885272
                      43.500000000000348                      -0.159023800699870                       0.107456722329113                      -0.002447128706692                      -0.107352733392313                      -0.159014630029539                      -0.107467707305435                      -0.002442731678355                       0.107362423599427                       0.037492715168483                       0.000018538507767                       0.958784362439808                       0.000016908239053                       0.715892491269172                       0.000016371317196                       0.054708061588243                      -0.000001036091721                       0.949598968777416                       0.000019285601892                       0.996283319551898
                      44.000000000000355                      -0.159006955141645                       0.107447552216037                      -0.002446296914788                      -0.107349840188786                      -0.158995398501963                      -0.107457887553459                      -0.002441262100287                       0.107359661834290                       0.037501683942255                       0.000015502264883                       0.958728405753721                       0.000017696178550                       0.715845606556079                       0.000015678192876                       0.054697852395893                      -0.000001337108869                       0.949542488920122                       0.000019927667094                       0.996224862534771
                      44.500000000000362                      -0.158990634131114                       0.107443134727496                      -0.002445621246126                      -0.107346507172764                      -0.158976683831781                      -0.107453583445185                      -0.002440811180323                       0.107356906522903                       0.037513288425392                       0.000011149710981                       0.958674527538828                       0.000017548008142                       0.715799125668492                       0.000014471602117                       0.054689362476745                      -0.000001872038976                       0.949484211275852                       0.000018927075777                       0.996164692029379
                      45.000000000000369                      -0.158976692436731                       0.107441494479833                      -0.002444625531354                      -0.107342807222490                      -0.158961760212084                      -0.107453242523162                      -0.002440100636812                       0.107352844568052                       0.037522558726145                       0.000008592352746                       0.958620900790449                       0.000016434473448                       0.715752059916544                       0.000013048649893                       0.054683923037368                      -0.000002557649431                       0.949425057932543                       0.000016957133695                       0.996102982189194
                      45.500000000000377                      -0.158965761924841                       0.107440430890576                      -0.002443134531424                      -0.107339128914257                      -0.158952477030727                      -0.107453373211268                      -0.002438258217732                       0.107347257164332                       0.037523132735201                       0.000009254898134                       0.958567357264323                       0.000014229624775                       0.715704309471207                       0.000011190450255                       0.054681405726293                      -0.000003043492052                       0.949367061197928                       0.000014873004072                       0.996041898420883
                      46.000000000000384                      -0.158958248545058                       0.107438398111003                      -0.002441744320901                      -0.107335565033949                      -0.158948160057704                      -0.107451124678684                      -0.002435993399096                       0.107340381143761                       0.037511790438857                       0.000011791094738                       0.958514099000837                       0.000011714124527                       0.715656173780826                       0.000009247833955                       0.054680837192967                      -0.000003238572623                       0.949310319266065                       0.000013648860459                       0.995982643950407
                      46.500000000000391                      -0.158953634202810                       0.107433446943375                      -0.002440499290198                      -0.107331695767547                      -0.158946269465917                      -0.107444894539675                      -0.002435068163585                       0.107332994313667                       0.037492239266917                       0.000014020009382                       0.958460397062608                       0.000010704850217                       0.715607377437996                       0.000008113908398                       0.054680882645513                      -0.000003182579068                       0.949252944533283                       0.000013976300238                       0.995924044696466
                      47.000000000000398                      -0.158949258326315                       0.107424707895032                      -0.002439167022570                      -0.107327302162631                      -0.158943432062329                      -0.107433624574598                      -0.002436310589991                       0.107326003187150                       0.037474436599301                       0.000015180560621                       0.958405368956014                       0.000011557958323                       0.715558746723226                       0.000008013402811                       0.054679248285323                      -0.000003196874465                       0.949194108754114                       0.000015467287062                       0.995865287355219
                      47.500000000000405                      -0.158942181210246                       0.107414027095920                      -0.002437802535466                      -0.107322645204935                      -0.158936295217209                      -0.107419031805927                      -0.002439388881600                       0.107319399969015                       0.037467781056386                       0.000015507922901                       0.958348212648284                       0.000013361609112                       0.715512111530524                       0.000008385790852                       0.054674476810150                      -0.000003638176813                       0.949135230800375                       0.000016981932600                       0.995807124625260
                      48.000000000000412                      -0.158931272774919                       0.107403959097914                      -0.002435948038655                      -0.107317366171782                      -0.158923914569757                      -0.107405305466928                      -0.002443299312192                       0.107313031985625                       0.037474614031629                       0.000015657139392                       0.958287560522262                       0.000015082908384                       0.715467755153645                       0.000008736733227                       0.054667665731458                      -0.000004628562195                       0.949077145146215                       0.000017844437329                       0.995749620911029
                      48.500000000000419                      -0.158917992827292                       0.107396360388637                      -0.002433006386821                      -0.107310697665885                      -0.158907489320168                      -0.107395957814058                      -0.002446355885924                       0.107307409464007                       0.037488671168066                       0.000016226907257                       0.958223349872157                       0.000016899803385                       0.715424313841753                       0.000009992921850                       0.054660462810653                      -0.000005942106419                       0.949019881253573                       0.000018413197640                       0.995691783689561
                      49.000000000000426                      -0.158905668561886                       0.107391463521534                      -0.002429291843214                      -0.107303193460951                      -0.158889311738374                      -0.107392029945379                      -0.002446905665606                       0.107302515861032                       0.037499012252912                       0.000017463089021                       0.958158808138270                       0.000019588203759                       0.715380302695343                       0.000012857966269                       0.054653602942877                      -0.000006713961325                       0.948964328912955                       0.000019600939025                       0.995633629717015
                      49.500000000000433                      -0.158896524569353                       0.107387639015113                      -0.002425426961186                      -0.107296559394583                      -0.158872410780162                      -0.107392588685885                      -0.002444603730632                       0.107297788660817                       0.037497140849571                       0.000018791993557                       0.958098482020025                       0.000022697872396                       0.715335590002862                       0.000015799600861                       0.054647025122265                      -0.000005897612117                       0.948911939614487                       0.000021407816645                       0.995576442503312
                      50.000000000000441                      -0.158890294555286                       0.107383163828782                      -0.002421817745383                      -0.107291864571482                      -0.158860079619765                      -0.107395541982783                      -0.002440863256562                       0.107293210180622                       0.037482397562687                       0.000019323146495                       0.958044235930102                       0.000024973281929                       0.715290472885198                       0.000016795318325                       0.054640821403018                      -0.000003459475261                       0.948862559360089                       0.000023040039346                       0.995520460733841
                      50.500000000000448                      -0.158885122514296                       0.107376746971164                      -0.002418711905764                      -0.107289083997539                      -0.158853762154825                      -0.107397256067016                      -0.002437659881405                       0.107289077983495                       0.037462136138171                       0.000018697636485                       0.957993905852917                       0.000024948403071                       0.715245217029405                       0.000015142519941                       0.054635556401207                      -0.000001321293909                       0.948813827480309                       0.000023810061968                       0.995464303985865
                      51.000000000000455                      -0.158878126247612                       0.107367935766576                      -0.002416376589624                      -0.107287327739600                      -0.158851082007906                      -0.107394408110199                      -0.002435603574993                       0.107285111343420                       0.037446237400865                       0.000017030672962                       0.957943479882678                       0.000023351438157                       0.715200903472905                       0.000012672256197                       0.054631076147144                      -0.000001154626875                       0.948763502163556                       0.000024313013869                       0.995407105910826
                      51.500000000000462                      -0.158867604255686                       0.107358433414999                      -0.002415043043219                      -0.107285474626848                      -0.158847634499261                      -0.107387128079863                      -0.002434481598534                       0.107280212406254                       0.037439852935514                       0.000014532847511                       0.957889523536446                       0.000022813276085                       0.715158097910519                       0.000011809532891                       0.054626905220065                      -0.000002659231676                       0.948710884625655                       0.000026002662998                       0.995349260467533
                      52.000000000000469                      -0.158854053915549                       0.107350547427809                      -0.002414230713270                      -0.107282624600614                      -0.158841585219640                      -0.107378183187649                      -0.002434117739578                       0.107273498022358                       0.037441341077431                       0.000011287430752                       0.957831067086376                       0.000024250039067                       0.715115961751431                       0.000012474972737                       0.054623093182720                      -0.000004225364175                       0.948656045242265                       0.000028684737549                       0.995290836120370
                      52.500000000000476                      -0.158839235700591                       0.107345439429753                      -0.002413466667117                      -0.107278411831599                      -0.158833941270933                      -0.107369765606907                      -0.002433796655489                       0.107265619733462                       0.037445366161774                       0.000007604383314                       0.957770741965065                       0.000027502570840                       0.715073610326450                       0.000013917071766                       0.054620343213238                      -0.000004860247851                       0.948599901944925                       0.000031326679049                       0.995232160664343
                      53.000000000000483                      -0.158825995673125                       0.107342992533564                      -0.002412819183788                      -0.107273288823008                      -0.158825966398149                      -0.107361859923929                      -0.002433007703005                       0.107258423040191                       0.037447256549968                       0.000004254788848                       0.957713763370688                       0.000032203575506                       0.715031031886008                       0.000016276774142                       0.054620093382266                      -0.000004960383651                       0.948544244585417                       0.000033818641298                       0.995175126196883
                      53.500000000000490                      -0.158816247582285                       0.107340913058802                      -0.002412859099246                      -0.107268056189727                      -0.158817106651146                      -0.107352784361681                      -0.002431569085809                       0.107253128895913                       0.037445238116426                       0.000001481828070                       0.957662378093913                       0.000036613996330                       0.714987766788676                       0.000019437292441                       0.054622254280400                      -0.000005363818790                       0.948489844314570                       0.000035911876451                       0.995119929766837
                      54.000000000000497                      -0.158809273408226                       0.107335971414393                      -0.002414052979403                      -0.107263674875018                      -0.158806430085260                      -0.107342405525388                      -0.002429365982112                       0.107249960490315                       0.037440143351195                      -0.000000869259893                       0.957613552675635                       0.000038564009595                       0.714943696377813                       0.000022093113720                       0.054624454089297                      -0.000005508845699                       0.948435895628338                       0.000037223003831                       0.995064518015127
                      54.500000000000504                      -0.158802185809937                       0.107327237287568                      -0.002416538327518                      -0.107260016202558                      -0.158794851674547                      -0.107331707369413                      -0.002427011480638                       0.107248473803202                       0.037433129687465                      -0.000002748416073                       0.957562441672571                       0.000036846228038                       0.714900099570730                       0.000022899178317                       0.054624496925627                      -0.000004001051802                       0.948380538709731                       0.000037309053871                       0.995007080462036
                      55.000000000000512                      -0.158793108198206                       0.107317042944399                      -0.002420361544532                      -0.107255575994329                      -0.158783679946865                      -0.107321607844233                      -0.002425703960562                       0.107246900713056                       0.037424647045558                      -0.000004576813296                       0.957506389427804                       0.000032157754596                       0.714858189779570                       0.000021690471838                       0.054621861462883                      -0.000001032847427                       0.948323287653645                       0.000035890249809                       0.994947542187305
                      55.500000000000519                      -0.158782404518523                       0.107307697439299                      -0.002424920234298                      -0.107249651986577                      -0.158773875661231                      -0.107312832290225                      -0.002425873479633                       0.107243849547829                       0.037415272451034                      -0.000007151331436                       0.957446723610711                       0.000026097239866                       0.714817990277170                       0.000019322691210                       0.054617471305961                       0.000001968064758                       0.948265990221844                       0.000033769211222                       0.994887465628180
                      56.000000000000526                      -0.158771042308518                       0.107299871744070                      -0.002429065112370                      -0.107242751032294                      -0.158765332930527                      -0.107305405605415                      -0.002426993214213                       0.107239360945129                       0.037406764067365                      -0.000010289850718                       0.957386942516253                       0.000020048233238                       0.714778580635594                       0.000016849700951                       0.054612595458129                       0.000003706294156                       0.948209971325170                       0.000032023426429                       0.994827962801549
                      56.500000000000533                      -0.158759847811900                       0.107293385954291                      -0.002432430783769                      -0.107235324927725                      -0.158757418979134                      -0.107298520908964                      -0.002428629028905                       0.107233840326726                       0.037401817451468                      -0.000012747896259                       0.957329454204540                       0.000015073199210                       0.714739110375078                       0.000014493026590                       0.054608544648040                       0.000003774791319                       0.948154445432412                       0.000030833551737                       0.994768910781629
                      57.000000000000540                      -0.158749181939853                       0.107287480824452                      -0.002434996343726                      -0.107227698623788                      -0.158749401835054                      -0.107290849132938                      -0.002430574878537                       0.107227848895883                       0.037402248539483                      -0.000013437755376                       0.957273957196936                       0.000012047000284                       0.714699102207555                       0.000012154369280                       0.054605914027366                       0.000002797394756                       0.948097641154156                       0.000029849134220                       0.994709487171105
                      57.500000000000547                      -0.158738662975100                       0.107281268220900                      -0.002436551245580                      -0.107220368771485                      -0.158740249224217                      -0.107281666899306                      -0.002432601464431                       0.107222306224723                       0.037406994778018                      -0.000012788510759                       0.957218272567589                       0.000010069227844                       0.714658595831281                       0.000009446824035                       0.054603629352989                       0.000001041564233                       0.948038581562248                       0.000027156568207                       0.994649073563080
                      58.000000000000554                      -0.158727837143476                       0.107275073027164                      -0.002437496005349                      -0.107213893447189                      -0.158728963178756                      -0.107271876983832                      -0.002434221087613                       0.107217604747982                       0.037412063272771                      -0.000012095716688                       0.957160235854837                       0.000007502467536                       0.714618056210507                       0.000005835151729                       0.054600392262848                      -0.000001480170059                       0.947977397666147                       0.000021573469582                       0.994587574862041
                      58.500000000000561                      -0.158716884623330                       0.107269379727855                      -0.002438527556196                      -0.107208126213492                      -0.158715497911822                      -0.107263375218999                      -0.002434704835018                       0.107213223174252                       0.037412908102985                      -0.000012139621919                       0.957099614009216                       0.000004221561268                       0.714577802859625                       0.000001659721051                       0.054596235139287                      -0.000003477846099                       0.947914768550688                       0.000015102676087                       0.994525348456318
                      59.000000000000568                      -0.158706134215495                       0.107263925958493                      -0.002439448896056                      -0.107201999297928                      -0.158701594183174                      -0.107257770762829                      -0.002433675946503                       0.107208286929836                       0.037407463520639                      -0.000013420281243                       0.957038226383720                       0.000000264218621                       0.714538395005899                      -0.000002470326880                       0.054591906080935                      -0.000004020569305                       0.947852417711287                       0.000009338559383                       0.994463635980914
                      59.500000000000576                      -0.158695747893807                       0.107258641720637                      -0.002439228236327                      -0.107194684277861                      -0.158689740684132                      -0.107255026896373                      -0.002431698197812                       0.107201657873957                       0.037397886186624                      -0.000015615132092                       0.956978072064747                      -0.000004372141056                       0.714499891577324                      -0.000006444478515                       0.054588068024279                      -0.000003384254508                       0.947792204374068                       0.000004051719082                       0.994403431591004
                      60.000000000000583                      -0.158685733665212                       0.107253423168892                      -0.002437896570425                      -0.107186197687617                      -0.158680952878326                      -0.107253470503374                      -0.002429817120336                       0.107193195084381                       0.037388972706368                      -0.000017793204635                       0.956919203764817                      -0.000007997500064                       0.714460490804960                      -0.000009412813058                       0.054584953430824                      -0.000001910723489                       0.947734309712582                       0.000000285249228                       0.994343672913889
                      60.500000000000590                      -0.158675510732692                       0.107248193406100                      -0.002436397799129                      -0.107177384766940                      -0.158674080481346                      -0.107251084144415                      -0.002429084099021                       0.107183792597479                       0.037383860108516                      -0.000019514329584                       0.956861230718685                      -0.000009293821015                       0.714418764458337                      -0.000010901885842                       0.054582695543524                      -0.000000791678651                       0.947677879413369                      -0.000000774150019                       0.994282917781001
                      61.000000000000597                      -0.158665030899198                       0.107243617559404                      -0.002435052041512                      -0.107169529026370                      -0.158667315605683                      -0.107247511572753                      -0.002429919538784                       0.107174110587127                       0.037381890435330                      -0.000020567531904                       0.956804063603512                      -0.000009501269679                       0.714375159272234                      -0.000011848532073                       0.054581586573455                      -0.000001155274162                       0.947622985504224                      -0.000000713610178                       0.994221492965485
                      61.500000000000604                      -0.158655181863378                       0.107239371318066                      -0.002434013448480                      -0.107163211324602                      -0.158660392278979                      -0.107243265393118                      -0.002431966116129                       0.107164810690447                       0.037380421849725                      -0.000020608801414                       0.956746435578225                      -0.000010066932409                       0.714330740292828                      -0.000012294858648                       0.054581804246514                      -0.000003009798959                       0.947569492717466                      -0.000000916335631                       0.994160267858689
                      62.000000000000611                      -0.158646236274454                       0.107234635001065                      -0.002433457111810                      -0.107157528272394                      -0.158653232365083                      -0.107238056187352                      -0.002434220843684                       0.107156792795259                       0.037376931704645                      -0.000019410274490                       0.956687872454598                      -0.000010338803160                       0.714286098907568                      -0.000011475920664                       0.054583124041211                      -0.000005402319571                       0.947516152785028                      -0.000000511576798                       0.994099625658418
                      62.500000000000618                      -0.158637734360691                       0.107229309539557                      -0.002433299200171                      -0.107150965431056                      -0.158645562235543                      -0.107231700908450                      -0.002435668766771                       0.107150411087467                       0.037370459164155                      -0.000017495884932                       0.956629569719406                      -0.000009331509510                       0.714241462978471                      -0.000009930933699                       0.054584339722498                      -0.000007226651480                       0.947461856643610                       0.000001739196206                       0.994039502971047
                      63.000000000000625                      -0.158629809753621                       0.107223235978737                      -0.002433206878071                      -0.107142797570959                      -0.158637375562062                      -0.107224653205940                      -0.002436176495375                       0.107145464620363                       0.037362492177342                      -0.000015759988147                       0.956573319455485                      -0.000006990791456                       0.714197269223825                      -0.000008364653937                       0.054584352782987                      -0.000007738336472                       0.947406985568781                       0.000006025753954                       0.993980530188921
                      63.500000000000632                      -0.158622519325032                       0.107215448903919                      -0.002432969331925                      -0.107133470388757                      -0.158628736109658                      -0.107217765176114                      -0.002436267259966                       0.107141675925865                       0.037355165344230                      -0.000014645030121                       0.956519582267037                      -0.000002875425854                       0.714153326640097                      -0.000006094271874                       0.054583240918754                      -0.000006540128175                       0.947352138929477                       0.000012020816546                       0.993923082537920
                      64.000000000000639                      -0.158614977448145                       0.107205415116353                      -0.002432533067615                      -0.107124872599068                      -0.158619614377941                      -0.107211185265003                      -0.002436275155201                       0.107138890831183                       0.037350034527700                      -0.000014154123648                       0.956466913671525                       0.000002930059991                       0.714109888417153                      -0.000002617777243                       0.054581280414845                      -0.000004395503201                       0.947297656146275                       0.000018774700784                       0.993866776524091
                      64.500000000000611                      -0.158606199459626                       0.107193986491795                      -0.002431536675915                      -0.107118364752760                      -0.158610044687710                      -0.107204841059776                      -0.002436203855202                       0.107136729280811                       0.037347684508314                      -0.000013992557063                       0.956413909556531                       0.000009665299065                       0.714068132500113                       0.000000896482516                       0.054578310725518                      -0.000002170891623                       0.947244499328652                       0.000025386359787                       0.993811639145591
                      65.000000000000583                      -0.158595521842987                       0.107182573822933                      -0.002429423741959                      -0.107113095431524                      -0.158600278379489                      -0.107198545095602                      -0.002436237447235                       0.107134703462639                       0.037347559704209                      -0.000013659477404                       0.956360109948057                       0.000015992212461                       0.714028401162760                       0.000003377288718                       0.054574041531878                      -0.000000751876505                       0.947193295917967                       0.000030433963732                       0.993757902155797
                      65.500000000000554                      -0.158583289314485                       0.107173206919770                      -0.002426458578570                      -0.107108347622026                      -0.158589909677843                      -0.107191663914703                      -0.002436342017418                       0.107132258803594                       0.037348358661888                      -0.000012410720903                       0.956305613063488                       0.000021147790867                       0.713990114868226                       0.000004924775996                       0.054568844541473                      -0.000001368076065                       0.947143023083003                       0.000032525216591                       0.993705133060716
                      66.000000000000526                      -0.158570951318599                       0.107167133824889                      -0.002423662034042                      -0.107103872093235                      -0.158578261339910                      -0.107183944153786                      -0.002436381745385                       0.107128819197507                       0.037348325127628                      -0.000009508343296                       0.956251650849227                       0.000025390088540                       0.713952815715734                       0.000006271539925                       0.054564198478565                      -0.000003728329898                       0.947092050848149                       0.000032677569686                       0.993652484622884
                      66.500000000000497                      -0.158560032729758                       0.107163443451609                      -0.002421712154718                      -0.107099284993173                      -0.158565228864765                      -0.107176327475691                      -0.002436639053835                       0.107123819623459                       0.037346406832059                      -0.000005595483087                       0.956200103576205                       0.000028419293167                       0.713915891456615                       0.000007490893063                       0.054561029627832                      -0.000006411728005                       0.947040340094245                       0.000031907476234                       0.993599192236980
                      67.000000000000469                      -0.158551658993523                       0.107159612077374                      -0.002420548318201                      -0.107094677248034                      -0.158551641943340                      -0.107169790116641                      -0.002437868060287                       0.107116597870614                       0.037342653212730                      -0.000002420229451                       0.956151119849431                       0.000029434881452                       0.713878983879199                       0.000008001160172                       0.054558748005300                      -0.000008504537904                       0.946988549120636                       0.000030123420514                       0.993544941009824
                      67.500000000000441                      -0.158544759214950                       0.107153824918513                      -0.002419887006725                      -0.107090115080912                      -0.158538287195364                      -0.107164649857095                      -0.002439905861720                       0.107107320349238                       0.037337747233095                      -0.000001096614784                       0.956102849365538                       0.000028870806819                       0.713841819132619                       0.000008281745387                       0.054556132357131                      -0.000009281065325                       0.946936292355711                       0.000027970706218                       0.993489774418849
                      68.000000000000412                      -0.158537144258349                       0.107147044505995                      -0.002419628443369                      -0.107085625352265                      -0.158526184508776                      -0.107161005336725                      -0.002441684604186                       0.107097419431131                       0.037333315992059                      -0.000001887461286                       0.956053894301999                       0.000027725740362                       0.713804071450769                       0.000008840382804                       0.054552215330118                      -0.000008918496314                       0.946883224737379                       0.000025865054907                       0.993434522310194
                      68.500000000000384                      -0.158528583536085                       0.107141252142382                      -0.002420004409237                      -0.107080915829629                      -0.158516260257186                      -0.107158232376301                      -0.002442858472035                       0.107087943435108                       0.037331032264199                      -0.000003988542539                       0.956002763330303                       0.000026731462608                       0.713764926235951                       0.000009121410449                       0.054546732125422                      -0.000008244795467                       0.946828609049914                       0.000023215023831                       0.993378643921898
                      69.000000000000355                      -0.158520249380131                       0.107136374270150                      -0.002421404920546                      -0.107075615598038                      -0.158508398604218                      -0.107155146226557                      -0.002443878858616                       0.107078436529775                       0.037331716788382                      -0.000005409160323                       0.955949541422251                       0.000026449610384                       0.713723761254351                       0.000008685356930                       0.054540256402779                      -0.000007684102746                       0.946771976834489                       0.000019356425494                       0.993321442798465
                      69.500000000000327                      -0.158512596109716                       0.107131181174811                      -0.002423957006012                      -0.107070014361827                      -0.158501740498536                      -0.107150998455990                      -0.002444957145428                       0.107068586483515                       0.037334986587625                      -0.000004807106654                       0.955895895353469                       0.000026870485866                       0.713681713246474                       0.000007780188328                       0.054534391055426                      -0.000007310529998                       0.946714632734807                       0.000015580856626                       0.993264530402104
                      70.000000000000298                      -0.158504679245331                       0.107125521892127                      -0.002427659118779                      -0.107064385302191                      -0.158495650718044                      -0.107146000204406                      -0.002445995232473                       0.107059227402233                       0.037338364413325                      -0.000002688091442                       0.955841022343918                       0.000027024239725                       0.713639649741067                       0.000007139228007                       0.054529987689655                      -0.000007337950531                       0.946657717780680                       0.000013846748031                       0.993207989697761
                      70.500000000000270                      -0.158496242956610                       0.107120487641584                      -0.002431856560003                      -0.107058385806563                      -0.158490442308902                      -0.107140770892928                      -0.002446768837947                       0.107050868716369                       0.037338555752401                      -0.000000961743803                       0.955783148748241                       0.000026378995187                       0.713597268233000                       0.000007282093884                       0.054526920758156                      -0.000008068924466                       0.946601794342954                       0.000014522306129                       0.993150328320576
                      71.000000000000242                      -0.158488297940464                       0.107115910468980                      -0.002435259973244                      -0.107051461153289                      -0.158486147030020                      -0.107134694823743                      -0.002447085715291                       0.107043507507527                       0.037333819808962                      -0.000001056644761                       0.955723123166629                       0.000025060759059                       0.713554899559575                       0.000008076702271                       0.054525725934440                      -0.000009421550375                       0.946547493942062                       0.000016629331088                       0.993091935774128
                      71.500000000000213                      -0.158480820345034                       0.107110252359213                      -0.002437489821604                      -0.107043798080447                      -0.158480877908528                      -0.107126915552795                      -0.002446414298851                       0.107036792619995                       0.037324813944800                      -0.000002638196385                       0.955663775867609                       0.000024922930567                       0.713513362351740                       0.000009730437836                       0.054526689971973                      -0.000010477496309                       0.946494832070757                       0.000020185601895                       0.993033908196697
                      72.000000000000185                      -0.158473060695522                       0.107103338425856                      -0.002438789224815                      -0.107036211423854                      -0.158472886529140                      -0.107118550257427                      -0.002444571057347                       0.107029919113276                       0.037314601816594                      -0.000003988051666                       0.955608406698831                       0.000027088986522                       0.713472997591284                       0.000011571643842                       0.054529105265187                      -0.000010501187306                       0.946443571826769                       0.000024545439970                       0.992976992335200
                      72.500000000000156                      -0.158464222189699                       0.107096320381048                      -0.002438988929134                      -0.107029208598998                      -0.158463291226138                      -0.107110814806269                      -0.002442787789115                       0.107022945152882                       0.037307097099468                      -0.000002783602706                       0.955557421952028                       0.000030106382974                       0.713432828773942                       0.000012561567205                       0.054531078021937                      -0.000009482987076                       0.946392965517011                       0.000027881946995                       0.992920814552927
                      73.000000000000128                      -0.158453812760056                       0.107090290714071                      -0.002438218919241                      -0.107022478432412                      -0.158453225038426                      -0.107102951148973                      -0.002442040342266                       0.107016534519257                       0.037304254250124                       0.000002086061604                       0.955507134585234                       0.000032967185611                       0.713391267477906                       0.000013694565937                       0.054530604215912                      -0.000008251961992                       0.946340598097519                       0.000030569578541                       0.992863514408909
                      73.500000000000099                      -0.158442890324396                       0.107086090927005                      -0.002437407890910                      -0.107015784316190                      -0.158442714751776                      -0.107094141979092                      -0.002442647802335                       0.107010878054645                       0.037304782075236                       0.000008941401944                       0.955453992884293                       0.000035602622867                       0.713347887135584                       0.000016130606394                       0.054527004681831                      -0.000007368160852                       0.946284880825867                       0.000033266269337                       0.992804141680043
                      74.000000000000071                      -0.158434133913345                       0.107083641453918                      -0.002437582272653                      -0.107009215795419                      -0.158430851551305                      -0.107085567380280                      -0.002443748993768                       0.107005950640083                       0.037306232502657                       0.000014137240519                       0.955397439402949                       0.000037109389331                       0.713304178066460                       0.000019213377711                       0.054521755278171                      -0.000006361774862                       0.946226678860232                       0.000034182364100                       0.992744026343620
                      74.500000000000043                      -0.158428742789541                       0.107080101125342                      -0.002438935446492                      -0.107002669097231                      -0.158417691091063                      -0.107079489346431                      -0.002443977484958                       0.107001335855519                       0.037306775345058                       0.000015804240614                       0.955337335823961                       0.000036286303094                       0.713261140399710                       0.000021591165409                       0.054517002372372                      -0.000004743159543                       0.946167054059559                       0.000032287033862                       0.992683815648609
                      75.000000000000014                      -0.158424311023807                       0.107072487943885                      -0.002440704368302                      -0.106995911655533                      -0.158405034984913                      -0.107075809067141                      -0.002443292885228                       0.106995535783460                       0.037305510587675                       0.000014938334602                       0.955274301380989                       0.000033720461088                       0.713218533189565                       0.000022245028533                       0.054513791517000                      -0.000002593610029                       0.946107318091832                       0.000029328225773                       0.992623415838311
                      75.499999999999986                      -0.158417132602328                       0.107061118749292                      -0.002441482840880                      -0.106989142855674                      -0.158394372507370                      -0.107072600527397                      -0.002443030555970                       0.106987904293242                       0.037303180229183                       0.000013316569050                       0.955211240551384                       0.000030826181378                       0.713176038167944                       0.000021010635008                       0.054511679932852                       0.000000176087992                       0.946048914630468                       0.000027539028933                       0.992563473095558
                      75.999999999999957                      -0.158405767530348                       0.107049243434803                      -0.002440799993655                      -0.106982764476107                      -0.158385868774356                      -0.107068313585550                      -0.002443468849223                       0.106978883988892                       0.037301515687272                       0.000012180563451                       0.955151227975200                       0.000027483592044                       0.713134097733291                       0.000018243695150                       0.054509095310797                       0.000003248195667                       0.945992264836722                       0.000026373667567                       0.992504534098735
                      76.499999999999929                      -0.158391048024341                       0.107039900220722                      -0.002439775018086                      -0.106976631901800                      -0.158378867995581                      -0.107062859304079                      -0.002443920354139                       0.106969084590988                       0.037300421695782                       0.000011449625280                       0.955094465595074                       0.000022851267468                       0.713092379430295                       0.000014571636164                       0.054505361685681                       0.000005363849686                       0.945937374682622                       0.000023866232774                       0.992445931502288
                      76.999999999999901                      -0.158375126555531                       0.107034382132864                      -0.002438892563795                      -0.106970472398100                      -0.158372440801940                      -0.107056286115587                      -0.002444518646227                       0.106959382032211                       0.037297746365827                       0.000010638738174                       0.955037908614886                       0.000017230228673                       0.713049293670960                       0.000010890671030                       0.054500989936762                       0.000005341105768                       0.945882126147017                       0.000019530162966                       0.992385881214195
                      77.499999999999872                      -0.158360537592117                       0.107031688823259                      -0.002438103203148                      -0.106963849196941                      -0.158365292195702                      -0.107048590327272                      -0.002445295193832                       0.106950049318155                       0.037292015237193                       0.000008769195380                       0.954978469164382                       0.000011092953897                       0.713004045470577                       0.000007386744474                       0.054495889410736                       0.000002879461154                       0.945824019081573                       0.000013083262467                       0.992323110298397
                      77.999999999999844                      -0.158348486911395                       0.107029998162745                      -0.002437602572723                      -0.106956745278923                      -0.158356718249839                      -0.107040370230643                      -0.002445650211632                       0.106941173108540                       0.037284630780282                       0.000004833433549                       0.954917070731926                       0.000005384537174                       0.712958318605837                       0.000004138561483                       0.054490015155100                      -0.000001013654299                       0.945764547114913                       0.000005385713988                       0.992259347129087
                      78.499999999999815                      -0.158338857429817                       0.107028259463330                      -0.002436883334344                      -0.106949413821395                      -0.158347267159922                      -0.107032741911578                      -0.002445465376821                       0.106933150866706                       0.037278704652381                      -0.000000535070906                       0.954857113717305                       0.000000964185944                       0.712914336815454                       0.000001657821435                       0.054484182988362                      -0.000004962566176                       0.945707363309920                      -0.000002279385010                       0.992197516764791
                      78.999999999999787                      -0.158330904494632                       0.107025615724615                      -0.002435933197401                      -0.106941735368926                      -0.158338210309168                      -0.107026145566626                      -0.002444990254998                       0.106926119150758                       0.037276043762045                      -0.000005083298043                       0.954799790894156                      -0.000001429598820                       0.712871810938663                       0.000000640456169                       0.054479139640002                      -0.000008530814684                       0.945653113378896                      -0.000009427571410                       0.992137980473776
                      79.499999999999758                      -0.158324166590432                       0.107021399147986                      -0.002435614312258                      -0.106933522062271                      -0.158329887475951                      -0.107020017321085                      -0.002444170549494                       0.106919832229092                       0.037276273153708                      -0.000007292196738                       0.954745687527510                      -0.000002603057110                       0.712829459917326                       0.000000417358788                       0.054475206121955                      -0.000011621905007                       0.945600408256713                      -0.000015751469641                       0.992080188567803
                      79.999999999999730                      -0.158318143066280                       0.107015403872167                      -0.002436740790624                      -0.106925281980457                      -0.158321796520259                      -0.107013683470749                      -0.002442483476142                       0.106914372628101                       0.037277527897377                      -0.000007001142709                       0.954694906290652                      -0.000004658808241                       0.712786633953728                      -0.000000618106427                       0.054471836968778                      -0.000013668995685                       0.945547743241332                      -0.000020248094849                       0.992023282412509
                      80.499999999999702                      -0.158311992580814                       0.107007925024894                      -0.002438631100234                      -0.106918005584987                      -0.158313304021510                      -0.107006644527625                      -0.002440123371923                       0.106909543866784                       0.037277701481483                      -0.000005074989535                       0.954645053088142                      -0.000008636277189                       0.712743141567746                      -0.000002545758748                       0.054468319874748                      -0.000014454448141                       0.945493616835080                      -0.000021736402178                       0.991965747170731
                      80.999999999999673                      -0.158305099615031                       0.106999709686505                      -0.002439610615038                      -0.106911998480885                      -0.158303715886010                      -0.106999007505711                      -0.002438079941541                       0.106904791923948                       0.037275413060459                      -0.000003349034592                       0.954592834055449                      -0.000012743388621                       0.712698617089882                      -0.000004314972457                       0.054464392246381                      -0.000013990534056                       0.945436872009224                      -0.000019952185347                       0.991906262304780
                      81.499999999999645                      -0.158297360773940                       0.106991139918587                      -0.002439396655992                      -0.106907036086193                      -0.158292733235931                      -0.106991232568066                      -0.002437165576041                       0.106899750285363                       0.037271132722738                      -0.000004065234732                       0.954535612613289                      -0.000014742959433                       0.712652353662578                      -0.000005825132406                       0.054459948879146                      -0.000012762000665                       0.945376222347944                      -0.000016291836873                       0.991843557115034
                      81.999999999999616                      -0.158288194141061                       0.106981902497485                      -0.002438281049096                      -0.106902350416602                      -0.158280788098943                      -0.106983642942244                      -0.002437053925204                       0.106894166973236                       0.037266882279560                      -0.000007817356304                       0.954473302814340                      -0.000016053585559                       0.712604858793041                      -0.000008752435610                       0.054455271294505                      -0.000011963684542                       0.945312532674543                      -0.000014202528251                       0.991778082739620
                      82.499999999999588                      -0.158277038555281                       0.106973116969098                      -0.002436898828902                      -0.106897307700855                      -0.158268997385674                      -0.106976288216185                      -0.002436575956222                       0.106887764243010                       0.037264769053625                      -0.000012055219685                       0.954408955195194                      -0.000017888502546                       0.712557804052690                      -0.000013507762719                       0.054450759460440                      -0.000011864605149                       0.945248814419752                      -0.000015590462945                       0.991712628530302
                      82.999999999999559                      -0.158264616068738                       0.106965899672559                      -0.002436429168121                      -0.106891662621334                      -0.158257638542249                      -0.106969228829488                      -0.002435452100519                       0.106880985120242                       0.037264458282333                      -0.000013907363082                       0.954345911352303                      -0.000019713949440                       0.712511787097882                      -0.000018506078725                       0.054446155164830                      -0.000011515876927                       0.945186724537044                      -0.000019436303709                       0.991648629978051
                      83.499999999999531                      -0.158251131799984                       0.106960305638471                      -0.002437535704479                      -0.106885711638886                      -0.158246890457271                      -0.106962995009393                      -0.002434500782741                       0.106874296469720                       0.037262848717834                      -0.000012397237455                       0.954284710843160                      -0.000022527803126                       0.712466125366324                      -0.000022880983027                       0.054440228389056                      -0.000010186506028                       0.945125751874575                      -0.000024059636383                       0.991585081648016
                      83.999999999999503                      -0.158237321720843                       0.106956419251662                      -0.002440115602697                      -0.106879683379754                      -0.158237753158284                      -0.106957573834993                      -0.002434173863642                       0.106867581780875                       0.037257525581928                      -0.000008792449466                       0.954224673658490                      -0.000027145204388                       0.712420665375527                      -0.000026194517163                       0.054432906896035                      -0.000008126257586                       0.945065515845815                      -0.000027858460133                       0.991521577172245
                      84.499999999999474                      -0.158224652008273                       0.106953584418840                      -0.002443429797562                      -0.106873428523573                      -0.158230097516847                      -0.106952738127136                      -0.002434509737550                       0.106860857142430                       0.037249282660978                      -0.000005629026756                       0.954166687380534                      -0.000032546079874                       0.712376023183792                      -0.000028236156312                       0.054426273963069                      -0.000005775168646                       0.945006841835702                      -0.000029702545643                       0.991459365284021
                      84.999999999999446                      -0.158212793899749                       0.106950726941633                      -0.002446356262959                      -0.106867383766393                      -0.158223997371153                      -0.106948194668957                      -0.002435197607386                       0.106853893484200                       0.037241280224028                      -0.000004257627780                       0.954111366710541                      -0.000036939625454                       0.712332092768172                      -0.000029526518497                       0.054421760565224                      -0.000003376668318                       0.944950031011080                      -0.000029996951634                       0.991399004042773
                      85.499999999999417                      -0.158201136752073                       0.106948150402325                      -0.002447952710000                      -0.106862305900725                      -0.158219262357708                      -0.106942180671986                      -0.002435609556567                       0.106846891249634                       0.037236649147707                      -0.000004479547289                       0.954057984449835                      -0.000038976225063                       0.712288898103038                      -0.000030276613464                       0.054418903424885                      -0.000002033195049                       0.944894544077889                      -0.000030380104443                       0.991340088044539
                      85.999999999999389                      -0.158191372498651                       0.106945951078481                      -0.002448046086822                      -0.106858329903549                      -0.158214094395760                      -0.106933985267948                      -0.002435155085872                       0.106840553535091                       0.037236528499862                      -0.000005778637182                       0.954005635242826                      -0.000038839018864                       0.712247365774203                      -0.000030506446214                       0.054416818090984                      -0.000003069745895                       0.944840386978828                      -0.000031895092252                       0.991282859001275
                      86.499999999999361                      -0.158184185834612                       0.106942112133808                      -0.002446927432256                      -0.106854444712324                      -0.158207567868488                      -0.106924975878020                      -0.002434212679043                       0.106834962853948                       0.037239193889166                      -0.000007255141524                       0.953952714635656                      -0.000036319305033                       0.712207035065747                      -0.000030089571688                       0.054415054145332                      -0.000006061745810                       0.944786952745123                      -0.000033265214418                       0.991226948267785
                      86.999999999999332                      -0.158177915723551                       0.106935521851349                      -0.002445459559521                      -0.106849226955445                      -0.158199205738577                      -0.106915716962058                      -0.002433978325196                       0.106830286807048                       0.037241431623487                      -0.000008612341954                       0.953896997065754                      -0.000032008392462                       0.712166234402124                      -0.000029224117188                       0.054412762273544                      -0.000009806181356                       0.944732330973858                      -0.000033286672411                       0.991170195399502
                      87.499999999999304                      -0.158171586199393                       0.106926644298339                      -0.002444574550758                      -0.106842691668431                      -0.158188278739445                      -0.106906513693771                      -0.002434692502737                       0.106825946081439                       0.037240298522483                      -0.000010045983155                       0.953836916199717                      -0.000029076732028                       0.712123703119728                      -0.000028986765279                       0.054409156217565                      -0.000013536053281                       0.944674286427872                      -0.000032765429588                       0.991109757745986
                      87.999999999999275                      -0.158164624992568                       0.106916242943345                      -0.002444257776248                      -0.106836117108415                      -0.158175728192747                      -0.106898461705172                      -0.002436323360677                       0.106820438465208                       0.037235577574397                      -0.000010977255574                       0.953773713126388                      -0.000029298063774                       0.712079224574149                      -0.000029142586257                       0.054403751754111                      -0.000015997208185                       0.944612518165075                      -0.000032410688126                       0.991045412691171
                      88.499999999999247                      -0.158155761634483                       0.106904998709736                      -0.002444249005425                      -0.106829772044194                      -0.158163029871734                      -0.106891452067949                      -0.002438641209648                       0.106813325114638                       0.037230070840746                      -0.000010359683162                       0.953709871969189                      -0.000031570487937                       0.712033567272092                      -0.000028876855243                       0.054397765461724                      -0.000016313388738                       0.944549115649762                      -0.000032553718939                       0.990979396834383
                      88.999999999999218                      -0.158143810113763                       0.106893865329721                      -0.002444390424667                      -0.106822812802379                      -0.158150872008593                      -0.106884912918915                      -0.002440843934809                       0.106805862253711                       0.037226686528556                      -0.000008135321400                       0.953646357169324                      -0.000034781830718                       0.711987811222104                      -0.000029443313677                       0.054392942271782                      -0.000015005725486                       0.944486369025876                      -0.000033993791882                       0.990913510846186
                      89.499999999999190                      -0.158129205050745                       0.106884196866767                      -0.002444327509500                      -0.106815175932698                      -0.158139760688700                      -0.106878641751131                      -0.002442284633693                       0.106799409906447                       0.037225348682342                      -0.000005369849277                       0.953582556298298                      -0.000038410872125                       0.711942352037511                      -0.000032606312058                       0.054389725874930                      -0.000013273352795                       0.944424305358281                      -0.000037687757467                       0.990847936141895
                      89.999999999999162                      -0.158113496274997                       0.106876896252957                      -0.002443845689418                      -0.106807424755910                      -0.158129406121237                      -0.106872145215590                      -0.002442530305151                       0.106794119706255                       0.037223275594837                      -0.000003561602015                       0.953516312342869                      -0.000041931780811                       0.711896643595056                      -0.000037206254109                       0.054386698845989                      -0.000011955529267                       0.944361442781015                      -0.000043048745274                       0.990781210049767
                      90.499999999999133                      -0.158099270696157                       0.106872083349533                      -0.002443261209721                      -0.106799546711801                      -0.158118637656775                      -0.106865417784218                      -0.002441309429795                       0.106789579095334                       0.037218355347271                      -0.000004217170022                       0.953447618874886                      -0.000045025017876                       0.711850775335070                      -0.000040587330474                       0.054383325856753                      -0.000011050043673                       0.944298230142694                      -0.000048565286643                       0.990713318849872
                      90.999999999999105                      -0.158087991145705                       0.106868000720442                      -0.002442581032311                      -0.106791611616521                      -0.158107193742716                      -0.106859518537165                      -0.002438374452165                       0.106785441095806                       0.037211317023564                      -0.000008039963227                       0.953379835695912                      -0.000047630427707                       0.711805722851279                      -0.000041495912976                       0.054380799408069                      -0.000009643578479                       0.944236721032780                      -0.000053061273783                       0.990646065471290
                      91.499999999999076                      -0.158078799208171                       0.106863383953836                      -0.002441787892558                      -0.106783740292276                      -0.158096233787652                      -0.106855337407716                      -0.002433611121743                       0.106780807623230                       0.037205078239938                      -0.000013391299233                       0.953317637356508                      -0.000050133979616                       0.711762468959296                      -0.000040423624936                       0.054379729427878                      -0.000007014539479                       0.944177791074797                      -0.000056201332987                       0.990581669633166
                      91.999999999999048                      -0.158070493137303                       0.106858395677738                      -0.002441798051284                      -0.106775690054828                      -0.158087063242198                      -0.106852188595326                      -0.002427549583244                       0.106774733829910                       0.037202306445753                      -0.000017179236513                       0.953262224852812                      -0.000053127463284                       0.711720119356189                      -0.000038774824086                       0.054379062451804                      -0.000003588162256                       0.944119868901801                      -0.000058505900505                       0.990519903183021
                      92.499999999999019                      -0.158062543512162                       0.106852256676295                      -0.002442914138162                      -0.106767796710769                      -0.158079554388960                      -0.106848616070319                      -0.002421868148842                       0.106766960682780                       0.037203221237131                      -0.000017750312572                       0.953210251217762                      -0.000057620060898                       0.711676840412722                      -0.000037815870031                       0.054378025395776                      -0.000001233203919                       0.944060899583961                      -0.000060599895601                       0.990458742145768
                      92.999999999998991                      -0.158053810010508                       0.106844225677895                      -0.002443808545659                      -0.106760579076420                      -0.158072643013586                      -0.106843873988682                      -0.002417704991269                       0.106757648482425                       0.037205169558767                      -0.000015414683157                       0.953157243997625                      -0.000062995219347                       0.711632815439910                      -0.000037641956221                       0.054376202771493                      -0.000001029828641                       0.944001259082895                      -0.000062075887416                       0.990397233739563
                      93.499999999998963                      -0.158043482752046                       0.106835912142222                      -0.002443591388360                      -0.106753879519825                      -0.158065236035372                      -0.106838186718432                      -0.002415453662764                       0.106747976882713                       0.037204956507062                      -0.000011830827402                       0.953099869159749                      -0.000068098320398                       0.711589078024682                      -0.000038158749715                       0.054372661629019                      -0.000003293600009                       0.943941621904755                      -0.000063396321248                       0.990335001831320
                      93.999999999998934                      -0.158032379488630                       0.106829299601512                      -0.002442500186515                      -0.106747019231129                      -0.158057163445059                      -0.106832256587249                      -0.002415038834768                       0.106739082563906                       0.037201202246352                      -0.000009479650566                       0.953037132167471                      -0.000071903446167                       0.711544697610163                      -0.000039078614934                       0.054367147837856                      -0.000007509864915                       0.943881439772029                      -0.000065280631038                       0.990271335429142
                      94.499999999998906                      -0.158022241144013                       0.106824526102978                      -0.002440577906311                      -0.106740150866796                      -0.158048764785913                      -0.106826024262536                      -0.002416302182033                       0.106731361819865                       0.037195287430721                      -0.000010777107411                       0.952971015217332                      -0.000073368696582                       0.711498443511491                      -0.000039214090810                       0.054360979597225                      -0.000012315480917                       0.943820571030835                      -0.000067135210319                       0.990206480335348
                      94.999999999998877                      -0.158014494922704                       0.106820442875961                      -0.002437890391983                      -0.106733815358653                      -0.158039944830103                      -0.106818966268236                      -0.002418495837248                       0.106724756116112                       0.037190030784751                      -0.000016344834598                       0.952905779051690                      -0.000072952365379                       0.711451177375639                      -0.000038128927988                       0.054355608047389                      -0.000015867715775                       0.943759582826919                      -0.000067742362220                       0.990142172279603
                      95.499999999998849                      -0.158009109380970                       0.106814725078608                      -0.002435046487064                      -0.106727841120147                      -0.158030471149272                      -0.106810710827097                      -0.002420974729405                       0.106719639574126                       0.037187161325246                      -0.000023542204121                       0.952844119610245                      -0.000071295441048                       0.711403652438252                      -0.000036448691048                       0.054351008984291                      -0.000016655055767                       0.943698343937098                      -0.000066961593932                       0.990078877509915
                      95.999999999998820                      -0.158003514659305                       0.106805642664070                      -0.002432830568819                      -0.106721712159023                      -0.158020119851934                      -0.106801534456066                      -0.002423126018318                       0.106716381313113                       0.037186377539081                      -0.000027724751237                       0.952785167476463                      -0.000068114767674                       0.711356590323132                      -0.000034391760240                       0.054346441458720                      -0.000013717261405                       0.943636023871733                      -0.000065255644302                       0.990015453107187
                      96.499999999998792                      -0.157995332692554                       0.106795105610314                      -0.002431632977214                      -0.106714565541042                      -0.158009013004173                      -0.106791787159519                      -0.002423768859603                       0.106713964209646                       0.037186083659863                      -0.000026159559646                       0.952726940329926                      -0.000063800797286                       0.711311608249112                      -0.000032087711964                       0.054341692420972                      -0.000007557710673                       0.943573046504397                      -0.000062976584201                       0.989951735528275
                      96.999999999998764                      -0.157984623308331                       0.106785773421766                      -0.002431299250066                      -0.106705832727898                      -0.157996480362475                      -0.106781906284907                      -0.002422379368256                       0.106710193535819                       0.037185269778708                      -0.000020055624322                       0.952667475554247                      -0.000060013919131                       0.711268953026616                      -0.000029595983577                       0.054336752090642                      -0.000000572882906                       0.943510745929453                      -0.000060130743118                       0.989888128566280
                      97.499999999998735                      -0.157972720673263                       0.106779424778590                      -0.002430899427803                      -0.106696302150215                      -0.157982784381062                      -0.106774141479384                      -0.002419564032164                       0.106703559123845                       0.037184225236680                      -0.000013009169715                       0.952605953065959                      -0.000058061115494                       0.711227118181091                      -0.000027069640664                       0.054331729068022                       0.000005235540942                       0.943450198182563                      -0.000056556665221                       0.989824976206529
                      97.999999999998707                      -0.157961753986894                       0.106776217381918                      -0.002429742027048                      -0.106687038704712                      -0.157970825307215                      -0.106769650529734                      -0.002416680554229                       0.106694457383463                       0.037183364253117                      -0.000008267856302                       0.952543645389433                      -0.000057445743053                       0.711184884383572                      -0.000025189808414                       0.054327708718417                       0.000008965561577                       0.943391739855038                      -0.000053247662861                       0.989762830168869
                      98.499999999998678                      -0.157953067985149                       0.106773554552335                      -0.002428888834908                      -0.106678174133731                      -0.157961935999971                      -0.106766315220632                      -0.002415457751129                       0.106684579481259                       0.037181990849256                      -0.000006865656394                       0.952482244910365                      -0.000056777227834                       0.711142161294806                      -0.000024324895511                       0.054325572388962                       0.000009819117475                       0.943335097376824                      -0.000051348185923                       0.989701859798996
                      98.999999999998650                      -0.157945537673837                       0.106768701573776                      -0.002429619220417                      -0.106670102361927                      -0.157955057805873                      -0.106761453950774                      -0.002416469773357                       0.106675096586010                       0.037178525069181                      -0.000007932816363                       0.952421863026507                      -0.000055522422904                       0.711098735375383                      -0.000025011181568                       0.054324467868263                       0.000007000307190                       0.943279223898991                      -0.000051566924398                       0.989640873301721
                      99.499999999998622                      -0.157937138478815                       0.106761347774430                      -0.002431976683063                      -0.106663729654057                      -0.157948386976219                      -0.106753780384751                      -0.002419126318590                       0.106666293432934                       0.037172459886464                      -0.000009981077069                       0.952362540948925                      -0.000054100834008                       0.711054585740208                      -0.000027693494509                       0.054322941848562                       0.000001457747891                       0.943222543565679                      -0.000054029278404                       0.989579330937970


==> data_siam_mu1_p20_measurements.dat <==
                time                          Adag{1}A{2}_re                          Adag{1}A{2}_im                      Adag{1}F{2}A{3}_re                      Adag{1}F{2}A{3}_im                          A{1}Adag{2}_re                          A{1}Adag{2}_im                      A{1}F{2}Adag{3}_re                      A{1}F{2}Adag{3}_im                                n{12}_re                                n{12}_im                                n{13}_re                                n{13}_im                                 n{1}_re                                 n{1}_im                                 n{2}_re                                 n{2}_im                                 n{3}_re                                 n{3}_im                                    Norm
                       0.000000000000000                      -0.000510179229579                      -0.015792214668252                      -0.000000012089305                       0.000001974994012                      -0.000510179229579                       0.015792214668252                      -0.000000012089305                      -0.000001974994012                       0.000000000000000                       0.000000000000000                       1.000000000001302                       0.000000000000000                       0.999750167230768                       0.000000000000000                       0.000249732322863                       0.000000000000000                       0.999999984387060                       0.000000000000000                       1.000000000000651
                       0.500000000000000                      -0.017793567406218                      -0.090815360295471                      -0.000015162884674                       0.000415952753611                      -0.017793567406218                       0.090815360295471                      -0.000015162884674                      -0.000415952753611                       0.000000000000214                       0.000000000000000                       1.000000000001298                       0.000000000000000                       0.991213581970629                       0.000000000000000                       0.008659443968529                       0.000000000000000                       0.999980245489941                       0.000000000000000                       1.000000000000741
                       1.000000000000000                      -0.055385804165189                      -0.150218932720041                      -0.000158167118062                       0.002411572399495                      -0.055385804165188                       0.150218932720040                      -0.000158167118062                      -0.002411572399495                       0.000000000097847                       0.000000000000000                       1.000000000000743                       0.000000000000000                       0.972079331260747                       0.000000000000000                       0.026570381893938                      -0.000000000000000                       0.999789465807031                       0.000000000000000                       1.000000000000812
                       1.500000000000000                      -0.103788977300644                      -0.185749814344751                      -0.000623410996083                       0.006745502663470                      -0.103788977300644                       0.185749814344750                      -0.000623410996083                      -0.006745502663470                       0.000000008127388                      -0.000000000000000                       0.999999999987309                       0.000000000000000                       0.945867806616913                      -0.000000000000000                       0.048639517059701                       0.000000000000000                       0.999140358696203                       0.000000000000000                       1.000000000000908
                       2.000000000000000                      -0.151634511414711                      -0.195805425288827                      -0.001552320133849                       0.013418420566577                      -0.151634511414711                       0.195805425288826                      -0.001552320133849                      -0.013418420566577                       0.000000192988329                       0.000000000000000                       0.999999999536257                       0.000000000000000                       0.916952074253512                       0.000000000000000                       0.068740047318722                       0.000000000000000                       0.997747703661167                       0.000000000000000                       1.000000000000998
                       2.500000000000001                      -0.189193791441962                      -0.185200829629072                      -0.002913899073143                       0.021753310568121                      -0.189193791441962                       0.185200829629072                      -0.002913899073143                      -0.021753310568121                       0.000002194645888                       0.000000000000000                       0.999999991838802                      -0.000000000000000                       0.889376538311706                       0.000000000000000                       0.082090715758599                      -0.000000000000000                       0.995470471201726                      -0.000000000000000                       1.000000000001065
                       3.000000000000001                      -0.211011175976170                      -0.162881553414731                      -0.004474892780678                       0.030711851965919                      -0.211011175976169                       0.162881553414730                      -0.004474892780678                      -0.030711851965919                       0.000015389109729                      -0.000000000000000                       0.999999916986660                       0.000000000000000                       0.865916936823166                       0.000000000000000                       0.086693885484954                      -0.000000000000000                       0.992387705835915                       0.000000000000000                       1.000000000001146
                       3.500000000000002                      -0.216817535726238                      -0.138602935709157                      -0.005879631747624                       0.039293510707198                      -0.216817535726237                       0.138602935709156                      -0.005879631747624                      -0.039293510707198                       0.000076271081809                       0.000000000000000                       0.999999426853889                       0.000000000000000                       0.847659282183844                      -0.000000000000000                       0.083584856637238                      -0.000000000000000                       0.988777277714153                       0.000000000000000                       1.000000000001229
                       4.000000000000002                      -0.210618332800065                      -0.119878718016231                      -0.006798048741229                       0.046845573086085                      -0.210618332800064                       0.119878718016231                      -0.006798048741229                      -0.046845573086086                       0.000290024568727                       0.000000000000000                       0.999997056314283                      -0.000000000000000                       0.834157257632675                      -0.000000000000000                       0.075937788298440                      -0.000000000000000                       0.985014753031708                      -0.000000000000000                       1.000000000001345
                       4.500000000000000                      -0.198548789226380                      -0.110232148710087                      -0.007064136721766                       0.053176459090219                      -0.198548789226382                       0.110232148710086                      -0.007064136721767                      -0.053176459090218                       0.000892181764786                       0.000000000000000                       0.999988040411947                       0.000000000000000                       0.824013257134432                      -0.000000000000000                       0.067540218412581                      -0.000000000000000                       0.981444927285722                       0.000000000000000                       1.000000000001456
                       4.999999999999998                      -0.186462366028854                      -0.109138395172925                      -0.006735418662384                       0.058468274922010                      -0.186462366028854                       0.109138395172925                      -0.006735418662384                      -0.058468274922011                       0.002301684138099                      -0.000000000000000                       0.999959884884024                      -0.000000000000000                       0.815603888726847                       0.000000000000000                       0.061335034686720                      -0.000000000000000                       0.978284517579195                      -0.000000000000000                       1.000000000001581
                       5.499999999999996                      -0.178156264864086                      -0.113346147911305                      -0.006049239702016                       0.063072238194461                      -0.178156264864088                       0.113346147911307                      -0.006049239702016                      -0.063072238194461                       0.005107366709425                      -0.000000000000000                       0.999885443894271                      -0.000000000000000                       0.807673007141804                       0.000000000000000                       0.058587535618291                      -0.000000000000000                       0.975591609093329                      -0.000000000000000                       1.000000000001706
                       5.999999999999995                      -0.174731025504253                      -0.118807752409766                      -0.005306044939908                       0.067302903947925                      -0.174731025504254                       0.118807752409766                      -0.005306044939908                      -0.067302903947926                       0.009926614554303                       0.000000000000000                       0.999715075473819                       0.000000000000000                       0.799622159764055                       0.000000000000000                       0.058877593759748                       0.000000000000000                       0.973301158174602                      -0.000000000000000                       1.000000000001835
                       6.499999999999993                      -0.175055644036251                      -0.122377605679693                      -0.004742806538807                       0.071319010987618                      -0.175055644036251                       0.122377605679693                      -0.004742806538807                      -0.071319010987618                       0.017123540531064                       0.000000000000000                       0.999371996144482                       0.000000000000000                       0.791477784442258                       0.000000000000000                       0.060738369989853                       0.000000000000000                       0.971296315823207                       0.000000000000000                       1.000000000001999
                       6.999999999999991                      -0.176900945366845                      -0.122712765378441                      -0.004456149880777                       0.075116485022110                      -0.176900945366842                       0.122712765378441                      -0.004456149880777                      -0.075116485022109                       0.026469569615071                      -0.000000000000000                       0.998756667469144                      -0.000000000000000                       0.783638373414409                       0.000000000000000                       0.062535618245923                       0.000000000000000                       0.969476038972627                       0.000000000000000                       1.000000000002160
                       7.499999999999989                      -0.178153685306938                      -0.120245621092965                      -0.004401289543520                       0.078600786786127                      -0.178153685306935                       0.120245621092965                      -0.004401289543520                      -0.078600786786127                       0.036921817275751                      -0.000000000000000                       0.997764821695249                      -0.000000000000000                       0.776559621459972                       0.000000000000000                       0.063175763216903                       0.000000000000000                       0.967790989798887                      -0.000000000000000                       1.000000000002289
                       7.999999999999988                      -0.177636154099797                      -0.116484214406015                      -0.004451774404459                       0.081678889098695                      -0.177636154099798                       0.116484214406016                      -0.004451774404459                      -0.081678889098696                       0.046710072442996                       0.000000000000000                       0.996318414842462                       0.000000000000000                       0.770516036976063                      -0.000000000000000                       0.062401250147732                       0.000000000000000                       0.966241852486246                       0.000000000000000                       1.000000000002411
                       8.499999999999986                      -0.175325368093053                      -0.113088480869805                      -0.004479052594086                       0.084320644269202                      -0.175325368093053                       0.113088480869806                      -0.004479052594086                      -0.084320644269202                       0.053814157830157                      -0.000000000000000                       0.994400830112155                      -0.000000000000000                       0.765509720494748                       0.000000000000000                       0.060662722222345                       0.000000000000000                       0.964853386753972                       0.000000000000000                       1.000000000002569
                       8.999999999999984                      -0.172048496618088                      -0.111140942665930                      -0.004410572465301                       0.086570060100173                      -0.172048496618086                       0.111140942665930                      -0.004410572465301                      -0.086570060100173                       0.056708506636430                      -0.000000000000000                       0.992081189560869                       0.000000000000000                       0.761320161291871                       0.000000000000000                       0.058734367655943                      -0.000000000000000                       0.963644942983135                      -0.000000000000000                       1.000000000002726
                       9.499999999999982                      -0.168912802663681                      -0.110846099162137                      -0.004245487963172                       0.088517414878786                      -0.168912802663682                       0.110846099162138                      -0.004245487963172                      -0.088517414878785                       0.055057416833788                      -0.000000000000000                       0.989512626884781                       0.000000000000000                       0.757635414858103                       0.000000000000000                       0.057299358804120                       0.000000000000000                       0.962613233706335                       0.000000000000000                       1.000000000002895
                       9.999999999999980                      -0.166764920148388                      -0.111666091000056                      -0.004032703347973                       0.090258045419814                      -0.166764920148389                       0.111666091000057                      -0.004032703347973                      -0.090258045419815                       0.049993347880150                       0.000000000000000                       0.986898271126542                       0.000000000000000                       0.754189181130401                      -0.000000000000000                       0.056682930130882                       0.000000000000000                       0.961732006049865                       0.000000000000000                       1.000000000003072
                      10.499999999999979                      -0.165888412865419                      -0.112728435209285                      -0.003832640054779                       0.091861024617007                      -0.165888412865421                       0.112728435209284                      -0.003832640054779                      -0.091861024617007                       0.043768169677977                       0.000000000000000                       0.984433634824304                       0.000000000000000                       0.750846041705340                       0.000000000000000                       0.056802443831638                      -0.000000000000000                       0.960963301512443                      -0.000000000000000                       1.000000000003249
                      10.999999999999977                      -0.166004936518920                      -0.113275261158214                      -0.003685249205000                       0.093357921093447                      -0.166004936518919                       0.113275261158214                      -0.003685249205000                      -0.093357921093448                       0.038874606006947                      -0.000000000000000                       0.982247685962361                       0.000000000000000                       0.747612844998874                      -0.000000000000000                       0.057298223889459                      -0.000000000000000                       0.960271283875218                       0.000000000000000                       1.000000000003427
                      11.499999999999975                      -0.166509869045552                      -0.112962695504715                      -0.003597124142265                       0.094749357008621                      -0.166509869045552                       0.112962695504715                      -0.003597124142265                      -0.094749357008622                       0.037027590081299                      -0.000000000000000                       0.980368744622654                       0.000000000000000                       0.744588345326171                      -0.000000000000000                       0.057747495673404                      -0.000000000000000                       0.959631575545483                      -0.000000000000000                       1.000000000003605
                      11.999999999999973                      -0.166794770189783                      -0.111920778809956                      -0.003547725431049                       0.096020837078889                      -0.166794770189783                       0.111920778809956                      -0.003547725431049                      -0.096020837078889                       0.038495934175090                       0.000000000000000                       0.978731571757790                       0.000000000000000                       0.741885993451963                       0.000000000000000                       0.057855323687169                      -0.000000000000000                       0.959033483071466                       0.000000000000000                       1.000000000003799
                      12.499999999999972                      -0.166505727917964                      -0.110599212356024                      -0.003505616814330                       0.097159138952474                      -0.166505727917964                       0.110599212356025                      -0.003505616814330                      -0.097159138952474                       0.042109346236741                       0.000000000000000                       0.977222568976108                       0.000000000000000                       0.739568109827013                       0.000000000000000                       0.057551030990656                       0.000000000000000                       0.958476436539677                      -0.000000000000000                       1.000000000004010
                      12.999999999999970                      -0.165642448667690                      -0.109505979618846                      -0.003444884259615                       0.098163272350059                      -0.165642448667692                       0.109505979618847                      -0.003444884259615                      -0.098163272350060                       0.045917788178002                       0.000000000000000                       0.975741083078372                       0.000000000000000                       0.737616453091892                      -0.000000000000000                       0.056971240919582                       0.000000000000000                       0.957964217585149                      -0.000000000000000                       1.000000000004213
                      13.499999999999968                      -0.164485611548855                      -0.108969979815243                      -0.003354738860137                       0.099047851093145                      -0.164485611548854                       0.108969979815242                      -0.003354738860137                      -0.099047851093143                       0.048146487175239                       0.000000000000000                       0.974247029205283                       0.000000000000000                       0.735945101088825                      -0.000000000000000                       0.056358511685192                       0.000000000000000                       0.957499633257528                       0.000000000000000                       1.000000000004425
                      13.999999999999966                      -0.163415544199321                      -0.109025613383624                      -0.003240910171459                       0.099839050161704                      -0.163415544199320                       0.109025613383625                      -0.003240910171458                      -0.099839050161703                       0.047960083826001                       0.000000000000000                       0.972773104988963                       0.000000000000000                       0.734442327183342                      -0.000000000000000                       0.055933485825923                       0.000000000000000                       0.957081410837631                      -0.000000000000000                       1.000000000004629
                      14.499999999999964                      -0.162720272120966                      -0.109448402925977                      -0.003120249498395                       0.100565756676708                      -0.162720272120966                       0.109448402925977                      -0.003120249498395                      -0.100565756676709                       0.045688555885553                       0.000000000000000                       0.971399230540182                      -0.000000000000000                       0.733017290416190                      -0.000000000000000                       0.055799223025518                       0.000000000000000                       0.956703746246077                       0.000000000000000                       1.000000000004854
                      14.999999999999963                      -0.162479565914371                      -0.109900137085583                      -0.003012284365932                       0.101249689654297                      -0.162479565914368                       0.109900137085584                      -0.003012284365932                      -0.101249689654297                       0.042479537435502                       0.000000000000000                       0.970206437099549                       0.000000000000000                       0.731629968196548                       0.000000000000000                       0.055913848249330                      -0.000000000000000                       0.956358237657936                       0.000000000000000                       1.000000000005078
                      15.499999999999961                      -0.162563903902571                      -0.110100083094340                      -0.002931221671979                       0.101899118183444                      -0.162563903902572                       0.110100083094339                      -0.002931221671979                      -0.101899118183445                       0.039636563302380                       0.000000000000000                       0.969236046226480                       0.000000000000000                       0.730293840587873                      -0.000000000000000                       0.056132913655296                       0.000000000000000                       0.956036916338008                      -0.000000000000000                       1.000000000005301
                      15.999999999999959                      -0.162729140422077                      -0.109940691851483                      -0.002880933103510                       0.102509130626297                      -0.162729140422076                       0.109940691851482                      -0.002880933103510                      -0.102509130626298                       0.038018780731738                       0.000000000000000                       0.968474140484096                       0.000000000000000                       0.729054134476879                      -0.000000000000000                       0.056291758481506                      -0.000000000000000                       0.955734920699969                      -0.000000000000000                       1.000000000005537
                      16.499999999999964                      -0.162747526953164                      -0.109504607658995                      -0.002854877836138                       0.103067671199412                      -0.162747526953163                       0.109504607658996                      -0.002854877836138                      -0.103067671199411                       0.037775731687151                       0.000000000000000                       0.967865338079351                       0.000000000000000                       0.727956160365158                       0.000000000000000                       0.056284175265712                      -0.000000000000000                       0.955451749801630                       0.000000000000000                       1.000000000005787
                      16.999999999999972                      -0.162508796234280                      -0.108991860712955                      -0.002840416042125                       0.103564210315433                      -0.162508796234279                       0.108991860712955                      -0.002840416042125                      -0.103564210315434                       0.038464803804246                       0.000000000000000                       0.967343906441941                       0.000000000000000                       0.727019664750641                      -0.000000000000000                       0.056101529717217                       0.000000000000000                       0.955190429574502                       0.000000000000000                       1.000000000006009
                      17.499999999999979                      -0.162049957511683                      -0.108606117574820                      -0.002825230185303                       0.103996543366956                      -0.162049957511683                       0.108606117574822                      -0.002825230185303                      -0.103996543366956                       0.039398162037444                       0.000000000000000                       0.966863121576194                      -0.000000000000000                       0.726229799261981                      -0.000000000000000                       0.055820248252194                       0.000000000000000                       0.954955009261166                      -0.000000000000000                       1.000000000006227
                      17.999999999999986                      -0.161512317888511                      -0.108459594143092                      -0.002802808808184                       0.104372220698304                      -0.161512317888509                       0.108459594143092                      -0.002802808808184                      -0.104372220698304                       0.039995480141778                      -0.000000000000000                       0.966408313552349                      -0.000000000000000                       0.725546353206594                       0.000000000000000                       0.055551758904332                       0.000000000000000                       0.954747899356455                      -0.000000000000000                       1.000000000006446
                      18.499999999999993                      -0.161058256400991                      -0.108537063325689                      -0.002774323512309                       0.104704781179666                      -0.161058256400990                       0.108537063325690                      -0.002774323512309                      -0.104704781179667                       0.039984243896258                       0.000000000000000                       0.965990682888845                       0.000000000000000                       0.724923166007968                       0.000000000000000                       0.055384696278582                       0.000000000000000                       0.954568350604634                       0.000000000000000                       1.000000000006695
                      19.000000000000000                      -0.160793003880583                      -0.108724918692600                      -0.002746451146571                       0.105007516948737                      -0.160793003880583                       0.108724918692600                      -0.002746451146571                      -0.105007516948736                       0.039414610305322                      -0.000000000000000                       0.965629665916671                       0.000000000000000                       0.724327156934683                       0.000000000000000                       0.055347837130286                      -0.000000000000000                       0.954412686902174                       0.000000000000000                       1.000000000006935
                      19.500000000000007                      -0.160726299591408                      -0.108880212930621                      -0.002726674200113                       0.105288392482287                      -0.160726299591406                       0.108880212930624                      -0.002726674200113                      -0.105288392482286                       0.038551989455470                       0.000000000000000                       0.965335932331725                       0.000000000000000                       0.723748326880989                       0.000000000000000                       0.055407461301590                       0.000000000000000                       0.954275959217920                      -0.000000000000000                       1.000000000007176
                      20.000000000000014                      -0.160784022688753                      -0.108900941823858                      -0.002718824572037                       0.105548646324379                      -0.160784022688753                       0.108900941823858                      -0.002718824572037                      -0.105548646324378                       0.037733078770973                       0.000000000000000                       0.965103786614038                      -0.000000000000000                       0.723197493862119                       0.000000000000000                       0.055494023368383                       0.000000000000000                       0.954153873657367                       0.000000000000000                       1.000000000007403
                      20.500000000000021                      -0.160855628912821                      -0.108765551927618                      -0.002721239035320                       0.105784904522876                      -0.160855628912820                       0.108765551927619                      -0.002721239035320                      -0.105784904522876                       0.037241233112353                      -0.000000000000000                       0.964914279562488                       0.000000000000000                       0.722695300541148                       0.000000000000000                       0.055540341370080                      -0.000000000000000                       0.954043993759955                      -0.000000000000000                       1.000000000007646
                      21.000000000000028                      -0.160849789134589                      -0.108529395908274                      -0.002728053135780                       0.105993080457516                      -0.160849789134590                       0.108529395908275                      -0.002728053135780                      -0.105993080457516                       0.037220561264007                       0.000000000000000                       0.964744379035243                       0.000000000000000                       0.722258776597802                      -0.000000000000000                       0.055511697048552                       0.000000000000000                       0.953945723686171                       0.000000000000000                       1.000000000007885
                      21.500000000000036                      -0.160731822778345                      -0.108287170736640                      -0.002732410363180                       0.106171764417439                      -0.160731822778345                       0.108287170736639                      -0.002732410363180                      -0.106171764417439                       0.037635473222840                       0.000000000000000                       0.964575931296687                       0.000000000000000                       0.721891927943124                       0.000000000000000                       0.055415702932461                      -0.000000000000000                       0.953859357365850                       0.000000000000000                       1.000000000008113
                      22.000000000000043                      -0.160529445742460                      -0.108124006684367                      -0.002729612298964                       0.106323514068312                      -0.160529445742458                       0.108124006684369                      -0.002729612298964                      -0.106323514068312                       0.038286603321045                       0.000000000000000                       0.964400175632996                       0.000000000000000                       0.721584055536013                      -0.000000000000000                       0.055291421821623                       0.000000000000000                       0.953784957011411                      -0.000000000000000                       1.000000000008328
                      22.500000000000050                      -0.160309661820165                      -0.108078700319675                      -0.002718675494128                       0.106454123713357                      -0.160309661820165                       0.108078700319674                      -0.002718675494128                      -0.106454123713357                       0.038889630482385                       0.000000000000000                       0.964217482658978                       0.000000000000000                       0.721315012009666                       0.000000000000000                       0.055186458160343                      -0.000000000000000                       0.953721596912462                       0.000000000000000                       1.000000000008572
                      23.000000000000057                      -0.160141709492783                      -0.108133345931226                      -0.002701918483121                       0.106570585687114                      -0.160141709492782                       0.108133345931225                      -0.002701918483121                      -0.106570585687113                       0.039196943007521                      -0.000000000000000                       0.964034049665822                       0.000000000000000                       0.721064086171700                      -0.000000000000000                       0.055134161588189                       0.000000000000000                       0.953667293136075                       0.000000000000000                       1.000000000008804
                      23.500000000000064                      -0.160064635154071                      -0.108229851106039                      -0.002683237308093                       0.106678896544196                      -0.160064635154073                       0.108229851106040                      -0.002683237308093                      -0.106678896544196                       0.039109618287141                      -0.000000000000000                       0.963857723897498                       0.000000000000000                       0.720817996954396                      -0.000000000000000                       0.055140743750270                       0.000000000000000                       0.953619447034194                       0.000000000000000                       1.000000000009048
                      24.000000000000071                      -0.160073309728476                      -0.108302078875392                      -0.002666124963800                       0.106782547386073                      -0.160073309728475                       0.108302078875392                      -0.002666124963800                      -0.106782547386072                       0.038719071839798                      -0.000000000000000                       0.963694515428209                       0.000000000000000                       0.720574519675286                       0.000000000000000                       0.055186292302013                       0.000000000000000                       0.953575510202893                       0.000000000000000                       1.000000000009280
                      24.500000000000078                      -0.160126611308215                      -0.108306978993272                      -0.002652368076388                       0.106882100034147                      -0.160126611308214                       0.108306978993272                      -0.002652368076388                      -0.106882100034147                       0.038250571368550                       0.000000000000000                       0.963546493258968                       0.000000000000000                       0.720340706940048                       0.000000000000000                       0.055237190875489                       0.000000000000000                       0.953533604673182                       0.000000000000000                       1.000000000009520
                      25.000000000000085                      -0.160170890863243                      -0.108240750742463                      -0.002641758530523                       0.106975954243600                      -0.160170890863245                       0.108240750742464                      -0.002641758530523                      -0.106975954243602                       0.037937884194817                       0.000000000000000                       0.963411556077222                      -0.000000000000000                       0.720127270438816                      -0.000000000000000                       0.055262903580106                       0.000000000000000                       0.953492810889959                       0.000000000000000                       1.000000000009760
                      25.500000000000092                      -0.160166058413372                      -0.108134723735315                      -0.002632640643783                       0.107061823086862                      -0.160166058413373                       0.108134723735315                      -0.002632640643783                      -0.107061823086862                       0.037901188201887                       0.000000000000000                       0.963285039585727                       0.000000000000000                       0.719942265449996                       0.000000000000000                       0.055249225874313                      -0.000000000000000                       0.953453134544694                      -0.000000000000000                       1.000000000009999
                      26.000000000000099                      -0.160101899063599                      -0.108035537297664                      -0.002622942629161                       0.107138309715975                      -0.160101899063600                       0.108035537297664                      -0.002622942629161                      -0.107138309715976                       0.038097631787041                       0.000000000000000                       0.963162638402197                       0.000000000000000                       0.719786953251059                       0.000000000000000                       0.055202473127530                       0.000000000000000                       0.953415174599129                      -0.000000000000000                       1.000000000010228
                      26.500000000000107                      -0.159998290344142                      -0.107980911422255                      -0.002611241576497                       0.107205864272845                      -0.159998290344140                       0.107980911422255                      -0.002611241576498                      -0.107205864272845                       0.038366712000261                       0.000000000000000                       0.963043209828661                      -0.000000000000000                       0.719655525493487                      -0.000000000000000                       0.055143701351710                      -0.000000000000000                       0.953379623771935                      -0.000000000000000                       1.000000000010463
                      27.000000000000114                      -0.159891394969363                      -0.107983048248832                      -0.002597459127412                       0.107266638592101                      -0.159891394969363                       0.107983048248831                      -0.002597459127412                      -0.107266638592102                       0.038533925528369                      -0.000000000000000                       0.962929841428019                       0.000000000000000                       0.719538336908213                       0.000000000000000                       0.055096786771419                       0.000000000000000                       0.953346834208323                       0.000000000000000                       1.000000000010708
                      27.500000000000121                      -0.159814297761160                      -0.108026433173272                      -0.002582895837491                       0.107323415101026                      -0.159814297761160                       0.108026433173271                      -0.002582895837491                      -0.107323415101026                       0.038505548305277                      -0.000000000000000                       0.962828373649680                       0.000000000000000                       0.719426470939878                       0.000000000000000                       0.055076717771949                       0.000000000000000                       0.953316642238979                      -0.000000000000000                       1.000000000010953
                      28.000000000000128                      -0.159781960328084                      -0.108079055399099                      -0.002569614029792                       0.107378250233812                      -0.159781960328085                       0.108079055399099                      -0.002569614029792                      -0.107378250233812                       0.038302522080192                       0.000000000000000                       0.962744201053322                       0.000000000000000                       0.719315378686989                       0.000000000000000                       0.055083668134052                      -0.000000000000000                       0.953288509639333                       0.000000000000000                       1.000000000011200
                      28.500000000000135                      -0.159786963356049                      -0.108109791699754                      -0.002559475223584                       0.107431620849485                      -0.159786963356050                       0.108109791699754                      -0.002559475223584                      -0.107431620849485                       0.038026430603275                      -0.000000000000000                       0.962679189806795                      -0.000000000000000                       0.719205937068680                       0.000000000000000                       0.055105016793748                       0.000000000000000                       0.953261864100965                       0.000000000000000                       1.000000000011473
                      29.000000000000142                      -0.159806470963727                      -0.108102763283556                      -0.002553288510410                       0.107482505730843                      -0.159806470963728                       0.108102763283555                      -0.002553288510410                      -0.107482505730844                       0.037791701579650                       0.000000000000000                       0.962630627454645                      -0.000000000000000                       0.719102816219637                       0.000000000000000                       0.055123302130200                      -0.000000000000000                       0.953236424749791                       0.000000000000000                       1.000000000011727
                      29.500000000000149                      -0.159815355551275                      -0.108062340063457                      -0.002550487744232                       0.107529240515685                      -0.159815355551277                       0.108062340063457                      -0.002550487744232                      -0.107529240515686                       0.037669402724099                      -0.000000000000000                       0.962592698082077                      -0.000000000000000                       0.719011366777217                       0.000000000000000                       0.055125369486364                       0.000000000000000                       0.953212321021606                       0.000000000000000                       1.000000000011997
                      30.000000000000156                      -0.159798316317309                      -0.108007932256388                      -0.002549468791687                       0.107570528391494                      -0.159798316317309                       0.108007932256386                      -0.002549468791687                      -0.107570528391494                       0.037668726719763                      -0.000000000000000                       0.962559471983702                       0.000000000000000                       0.718934695330646                       0.000000000000000                       0.055108040213971                       0.000000000000000                       0.953189978634265                       0.000000000000000                       1.000000000012279
                      30.500000000000163                      -0.159755566932393                      -0.107962690486048                      -0.002548407918251                       0.107606005553124                      -0.159755566932395                       0.107962690486047                      -0.002548407918251                      -0.107606005553124                       0.037752509083693                      -0.000000000000000                       0.962527565582993                      -0.000000000000000                       0.718872248285817                       0.000000000000000                       0.055078118845056                      -0.000000000000000                       0.953169901099039                      -0.000000000000000                       1.000000000012554
                      31.000000000000171                      -0.159700470383206                      -0.107942277181021                      -0.002546119337704                       0.107636214010670                      -0.159700470383207                       0.107942277181020                      -0.002546119337704                      -0.107636214010671                       0.037865648117815                       0.000000000000000                       0.962496969823880                      -0.000000000000000                       0.718820291798412                      -0.000000000000000                       0.055047652528249                       0.000000000000000                       0.953152466520147                       0.000000000000000                       1.000000000012837
                      31.500000000000178                      -0.159651485217290                      -0.107948800279153                      -0.002542458687446                       0.107662142181670                      -0.159651485217291                       0.107948800279154                      -0.002542458687446                      -0.107662142181670                       0.037957944528904                      -0.000000000000000                       0.962469880786812                      -0.000000000000000                       0.718773794983487                       0.000000000000000                       0.055027504277062                      -0.000000000000000                       0.953137837065425                       0.000000000000000                       1.000000000013119
                      32.000000000000185                      -0.159622982429676                      -0.107971775771950                      -0.002538159261423                       0.107684736801253                      -0.159622982429676                       0.107971775771951                      -0.002538159261423                      -0.107684736801253                       0.037996271298369                       0.000000000000000                       0.962448544491532                      -0.000000000000000                       0.718728601498089                      -0.000000000000000                       0.055022550743201                      -0.000000000000000                       0.953125970688747                      -0.000000000000000                       1.000000000013399
                      32.500000000000192                      -0.159619175333951                      -0.107994582006294                      -0.002534301027477                       0.107704652345788                      -0.159619175333953                       0.107994582006295                      -0.002534301027477                      -0.107704652345786                       0.037970413231144                      -0.000000000000000                       0.962433497538918                      -0.000000000000000                       0.718682918348853                       0.000000000000000                       0.055030388645285                       0.000000000000000                       0.953116660455311                       0.000000000000000                       1.000000000013673
                      33.000000000000199                      -0.159633377754606                      -0.108002759744731                      -0.002531731253990                       0.107722228543722                      -0.159633377754606                       0.108002759744732                      -0.002531731253990                      -0.107722228543721                       0.037895759030817                      -0.000000000000000                       0.962423111202956                      -0.000000000000000                       0.718637599217006                      -0.000000000000000                       0.055043471083741                       0.000000000000000                       0.953109559617193                      -0.000000000000000                       1.000000000013957
                      33.500000000000206                      -0.159652205484522                      -0.107990293811968                      -0.002530714872570                       0.107737560947671                      -0.159652205484523                       0.107990293811968                      -0.002530714872570                      -0.107737560947671                       0.037809710311936                       0.000000000000000                       0.962414414200269                       0.000000000000000                       0.718595213718466                       0.000000000000000                       0.055053135958027                      -0.000000000000000                       0.953104216095769                       0.000000000000000                       1.000000000014237
                      34.000000000000213                      -0.159662249990624                      -0.107961403571687                      -0.002530936438686                       0.107750592594170                      -0.159662249990624                       0.107961403571687                      -0.002530936438686                      -0.107750592594169                       0.037757347766596                       0.000000000000000                       0.962404499355646                      -0.000000000000000                       0.718558460022570                       0.000000000000000                       0.055053505268353                       0.000000000000000                       0.953100150585698                      -0.000000000000000                       1.000000000014524
                      34.500000000000220                      -0.159655985032073                      -0.107927591410711                      -0.002531741621941                       0.107761262196517                      -0.159655985032075                       0.107927591410713                      -0.002531741621941                      -0.107761262196516                       0.037769092515019                       0.000000000000000                       0.962391676744519                       0.000000000000000                       0.718528716052458                      -0.000000000000000                       0.055043663505983                       0.000000000000000                       0.953096946431461                       0.000000000000001                       1.000000000014837
                      35.000000000000227                      -0.159634415156309                      -0.107901731423465                      -0.002532418303470                       0.107769702029892                      -0.159634415156310                       0.107901731423466                      -0.002532418303470                      -0.107769702029891                       0.037842368292897                      -0.000000000000000                       0.962375853703727                       0.000000000000000                       0.718505350073635                       0.000000000000000                       0.055027472881853                      -0.000000000000000                       0.953094312888250                       0.000000000000000                       1.000000000015116
                      35.500000000000234                      -0.159605604697427                      -0.107892133303146                      -0.002532411022877                       0.107776416976865                      -0.159605604697428                       0.107892133303146                      -0.002532411022877                      -0.107776416976866                       0.037940673151975                      -0.000000000000000                       0.962358129162070                      -0.000000000000000                       0.718486035325646                      -0.000000000000000                       0.055011378222301                      -0.000000000000000                       0.953092074029815                      -0.000000000000000                       1.000000000015421
                      36.000000000000242                      -0.159580177371374                      -0.107899300719369                      -0.002531445263008                       0.107782295169079                      -0.159580177371375                       0.107899300719367                      -0.002531445263008                      -0.107782295169079                       0.038013408211000                       0.000000000000000                       0.962339973251333                      -0.000000000000000                       0.718467840766491                       0.000000000000000                       0.055001321659135                      -0.000000000000000                       0.953090079807957                      -0.000000000000000                       1.000000000015718
                      36.500000000000249                      -0.159566190956376                      -0.107916611288617                      -0.002529543571276                       0.107788336409085                      -0.159566190956374                       0.107916611288619                      -0.002529543571276                      -0.107788336409085                       0.038025123637964                       0.000000000000000                       0.962322493514719                      -0.000000000000000                       0.718448517345307                      -0.000000000000000                       0.055000170986277                      -0.000000000000000                       0.953088129178623                       0.000000000000000                       1.000000000016024
                      37.000000000000256                      -0.159565832786155                      -0.107934183114531                      -0.002526940392724                       0.107795213122554                      -0.159565832786154                       0.107934183114531                      -0.002526940392724                      -0.107795213122554                       0.037975288872420                       0.000000000000000                       0.962306159141226                       0.000000000000000                       0.718427322738767                       0.000000000000000                       0.055006757769395                      -0.000000000000000                       0.953085991827854                       0.000000000000000                       1.000000000016324
                      37.500000000000263                      -0.159575249675755                      -0.107943730782381                      -0.002523925631787                       0.107802945422458                      -0.159575249675754                       0.107943730782381                      -0.002523925631787                      -0.107802945422458                       0.037895839262555                      -0.000000000000000                       0.962291020116364                       0.000000000000000                       0.718405065472354                       0.000000000000000                       0.055016833729230                       0.000000000000000                       0.953083523398765                       0.000000000000000                       1.000000000016594
                      38.000000000000270                      -0.159587183126248                      -0.107941968598263                      -0.002520686650093                       0.107810933909144                      -0.159587183126248                       0.107941968598263                      -0.002520686650093                      -0.107810933909145                       0.037829244906378                      -0.000000000000000                       0.962277147998711                       0.000000000000000                       0.718383447568312                      -0.000000000000000                       0.055025347237333                       0.000000000000000                       0.953080780282485                       0.000000000000000                       1.000000000016889
                      38.500000000000277                      -0.159594742388928                      -0.107931140749317                      -0.002517226553714                       0.107818357303910                      -0.159594742388927                       0.107931140749317                      -0.002517226553714                      -0.107818357303908                       0.037802877144675                      -0.000000000000000                       0.962264924523438                      -0.000000000000000                       0.718364117486381                      -0.000000000000000                       0.055028821022374                      -0.000000000000000                       0.953078025588954                      -0.000000000000000                       1.000000000017215
                      39.000000000000284                      -0.159594321951163                      -0.107916914171788                      -0.002513416645892                       0.107824665352949                      -0.159594321951163                       0.107916914171787                      -0.002513416645892                      -0.107824665352949                       0.037816408211877                      -0.000000000000000                       0.962254914347310                       0.000000000000000                       0.718347941605878                      -0.000000000000000                       0.055026653781523                       0.000000000000000                       0.953075598972608                      -0.000000000000000                       1.000000000017562
                      39.500000000000291                      -0.159586433332713                      -0.107905154429236                      -0.002509155018310                       0.107829828115564                      -0.159586433332713                       0.107905154429237                      -0.002509155018310                      -0.107829828115565                       0.037848126131463                      -0.000000000000000                       0.962247407806434                      -0.000000000000000                       0.718334790708551                       0.000000000000000                       0.055020841820013                       0.000000000000000                       0.953073729898999                      -0.000000000000000                       1.000000000017911
                      40.000000000000298                      -0.159574507620040                      -0.107899372106862                      -0.002504515436053                       0.107834203862599                      -0.159574507620037                       0.107899372106862                      -0.002504515436053                      -0.107834203862599                       0.037872504338341                       0.000000000000000                       0.962242038311896                       0.000000000000000                       0.718323799422843                      -0.000000000000000                       0.055014512956636                       0.000000000000000                       0.953072422185734                       0.000000000000000                       1.000000000018286
                      40.500000000000306                      -0.159562701453537                      -0.107899887493731                      -0.002499794515401                       0.107838185185262                      -0.159562701453537                       0.107899887493730                      -0.002499794515401                      -0.107838185185261                       0.037875388571238                      -0.000000000000000                       0.962237852341401                       0.000000000000000                       0.718313863845599                       0.000000000000000                       0.055010231039740                      -0.000000000000000                       0.953071486475067                      -0.000000000000000                       1.000000000018688
                      41.000000000000313                      -0.159553974445767                      -0.107904646227611                      -0.002495404430371                       0.107841926730618                      -0.159553974445766                       0.107904646227609                      -0.002495404430371                      -0.107841926730618                       0.037857911407096                      -0.000000000000000                       0.962233862220301                       0.000000000000001                       0.718304085874120                      -0.000000000000000                       0.055008981683219                       0.000000000000000                       0.953070681143890                      -0.000000000000001                       1.000000000019096
                      41.500000000000320                      -0.159549252570229                      -0.107910832380160                      -0.002491680456103                       0.107845356750585                      -0.159549252570230                       0.107910832380159                      -0.002491680456103                      -0.107845356750583                       0.037830257834967                      -0.000000000000000                       0.962229673157404                      -0.000000000000000                       0.718293974292248                      -0.000000000000000                       0.055010206930540                       0.000000000000000                       0.953069841299259                       0.000000000000000                       1.000000000019551
                      42.000000000000327                      -0.159547738650476                      -0.107916295377413                      -0.002488731953378                       0.107848414087108                      -0.159547738650475                       0.107916295377413                      -0.002488731953378                      -0.107848414087108                       0.037803084629756                       0.000000000000000                       0.962225650295130                       0.000000000000000                       0.718283430143950                       0.000000000000000                       0.055012600119909                       0.000000000000000                       0.953068899129242                      -0.000000000000000                       1.000000000019959
                      42.500000000000334                      -0.159547904755899                      -0.107920211311736                      -0.002486416592713                       0.107851254022938                      -0.159547904755901                       0.107920211311734                      -0.002486416592713                      -0.107851254022938                       0.037783314460971                       0.000000000000000                       0.962222459000357                       0.000000000000000                       0.718272603869459                       0.000000000000000                       0.055015038673468                       0.000000000000000                       0.953067812602867                       0.000000000000000                       1.000000000020381
                      43.000000000000341                      -0.159548543987924                      -0.107922926152702                      -0.002484443457623                       0.107854223757304                      -0.159548543987925                       0.107922926152702                      -0.002484443457623                      -0.107854223757304                       0.037774911514547                       0.000000000000000                       0.962220344937824                      -0.000000000000000                       0.718261719096673                       0.000000000000000                       0.055017128172657                      -0.000000000000000                       0.953066500169886                       0.000000000000000                       1.000000000020816
                      43.500000000000348                      -0.159549396484136                      -0.107925270675062                      -0.002482546937818                       0.107857639406319                      -0.159549396484135                       0.107925270675063                      -0.002482546937818                      -0.107857639406319                       0.037780470927726                       0.000000000000000                       0.962218779243627                      -0.000000000000000                       0.718250946418161                       0.000000000000000                       0.055019184062538                       0.000000000000000                       0.953064858597758                       0.000000000000000                       1.000000000021249
                      44.000000000000355                      -0.159551143366208                      -0.107927748424201                      -0.002480621874491                       0.107861583185772                      -0.159551143366209                       0.107927748424202                      -0.002480621874491                      -0.107861583185773                       0.037800121972359                      -0.000000000000000                       0.962216819080623                      -0.000000000000000                       0.718240375809605                      -0.000000000000000                       0.055021815562159                       0.000000000000000                       0.953062844529409                      -0.000000000000000                       1.000000000021713
                      44.500000000000362                      -0.159554842980526                      -0.107929961093956                      -0.002478751367611                       0.107865909217595                      -0.159554842980528                       0.107929961093957                      -0.002478751367611                      -0.107865909217594                       0.037828713000995                      -0.000000000000000                       0.962213917777703                       0.000000000000000                       0.718230079665607                      -0.000000000000000                       0.055025419385241                       0.000000000000000                       0.953060527695395                       0.000000000000000                       1.000000000022156
                      45.000000000000369                      -0.159561087552989                      -0.107930545508642                      -0.002477147430168                       0.107870441870112                      -0.159561087552988                       0.107930545508642                      -0.002477147430168                      -0.107870441870111                       0.037855424980977                       0.000000000000000                       0.962210483354119                       0.000000000000000                       0.718220240293363                       0.000000000000000                       0.055029828265588                      -0.000000000000000                       0.953058043669533                       0.000000000000000                       1.000000000022619
                      45.500000000000377                      -0.159569306733572                      -0.107927728189425                      -0.002476053106703                       0.107875165669841                      -0.159569306733571                       0.107927728189427                      -0.002476053106703                      -0.107875165669842                       0.037868432258232                      -0.000000000000000                       0.962207629369014                      -0.000000000000000                       0.718211281197355                      -0.000000000000000                       0.055034236792698                      -0.000000000000000                       0.953055464651167                      -0.000000000000001                       1.000000000023088
                      46.000000000000384                      -0.159577638125258                      -0.107920298503992                      -0.002475635973630                       0.107880209404842                      -0.159577638125258                       0.107920298503992                      -0.002475635973630                      -0.107880209404841                       0.037862343295274                      -0.000000000000000                       0.962206248938294                       0.000000000000000                       0.718203889987333                      -0.000000000000000                       0.055037423939775                      -0.000000000000000                       0.953052699210965                      -0.000000000000000                       1.000000000023558
                      46.500000000000391                      -0.159583533458157                      -0.107908507297963                      -0.002475897719743                       0.107885614222574                      -0.159583533458155                       0.107908507297962                      -0.002475897719743                      -0.107885614222574                       0.037842648362731                      -0.000000000000000                       0.962206183237599                       0.000000000000000                       0.718198855482926                      -0.000000000000000                       0.055038203297681                      -0.000000000000000                       0.953049533287885                      -0.000000000000001                       1.000000000024019
                      47.000000000000398                      -0.159584860180413                      -0.107894330675600                      -0.002476626559178                       0.107891070528985                      -0.159584860180413                       0.107894330675601                      -0.002476626559178                      -0.107891070528985                       0.037822911989228                       0.000000000000000                       0.962206222571681                      -0.000000000000000                       0.718196772314852                       0.000000000000000                       0.055035935668551                       0.000000000000000                       0.953045825526877                       0.000000000000000                       1.000000000024480
                      47.500000000000405                      -0.159580942741156                      -0.107880818120769                      -0.002477422525747                       0.107895878660298                      -0.159580942741156                       0.107880818120769                      -0.002477422525747                      -0.107895878660297                       0.037816031942730                      -0.000000000000000                       0.962205002644067                      -0.000000000000000                       0.718197744550124                      -0.000000000000000                       0.055030880054536                      -0.000000000000000                       0.953041729080367                      -0.000000000000000                       1.000000000024963
                      48.000000000000412                      -0.159572921441276                      -0.107870778885054                      -0.002477810035559                       0.107899218826569                      -0.159572921441275                       0.107870778885053                      -0.002477810035559                      -0.107899218826569                       0.037825766650895                      -0.000000000000000                       0.962202109006398                      -0.000000000000000                       0.718201267658376                       0.000000000000000                       0.055024165731467                       0.000000000000000                       0.953037759850813                      -0.000000000000000                       1.000000000025425
                      48.500000000000419                      -0.159563173866017                      -0.107865510868976                      -0.002477408476560                       0.107900543066663                      -0.159563173866017                       0.107865510868978                      -0.002477408476560                      -0.107900543066663                       0.037844706329022                      -0.000000000000000                       0.962198473625798                      -0.000000000000000                       0.718206383068632                       0.000000000000000                       0.055017332930259                       0.000000000000000                       0.953034638641045                       0.000000000000000                       1.000000000025903
                      49.000000000000426                      -0.159554090951228                      -0.107864308327354                      -0.002476085241310                       0.107899807801066                      -0.159554090951227                       0.107864308327355                      -0.002476085241310                      -0.107899807801067                       0.037859935493220                      -0.000000000000000                       0.962195690996407                       0.000000000000000                       0.718212035299408                      -0.000000000000000                       0.055011631499541                       0.000000000000000                       0.953032993578752                      -0.000000000000000                       1.000000000026379
                      49.500000000000433                      -0.159546892982724                      -0.107865061116384                      -0.002474009443306                       0.107897396934710                      -0.159546892982725                       0.107865061116385                      -0.002474009443306                      -0.107897396934711                       0.037861881518261                      -0.000000000000000                       0.962194787930601                       0.000000000000000                       0.718217435629206                       0.000000000000000                       0.055007450576845                       0.000000000000000                       0.953033102164146                      -0.000000000000000                       1.000000000026866
                      50.000000000000441                      -0.159541164952612                      -0.107865594068234                      -0.002471568606149                       0.107893811016033                      -0.159541164952614                       0.107865594068234                      -0.002471568606149                      -0.107893811016032                       0.037849850406424                       0.000000000000000                       0.962195459884239                       0.000000000000000                       0.718222231883590                       0.000000000000000                       0.055004221207900                       0.000000000000000                       0.953034827053775                      -0.000000000000000                       1.000000000027359
                      50.500000000000448                      -0.159535342170554                      -0.107864944401701                      -0.002469172512154                       0.107889370952067                      -0.159535342170556                       0.107864944401703                      -0.002469172512155                      -0.107889370952066                       0.037830843735952                      -0.000000000000000                       0.962196391763465                       0.000000000000000                       0.718226400952224                       0.000000000000000                       0.055000863041973                      -0.000000000000000                       0.953037764971656                       0.000000000000000                       1.000000000027837
                      51.000000000000455                      -0.159527804628162                      -0.107863850767974                      -0.002467044341876                       0.107884155665407                      -0.159527804628162                       0.107863850767972                      -0.002467044341876                      -0.107884155665408                       0.037813615818610                       0.000000000000000                       0.962196369642554                       0.000000000000000                       0.718229963913140                       0.000000000000000                       0.054996517878666                      -0.000000000000000                       0.953041485670862                      -0.000000000000000                       1.000000000028322
                      51.500000000000462                      -0.159517929896703                      -0.107864260977484                      -0.002465122319741                       0.107878171151823                      -0.159517929896704                       0.107864260977484                      -0.002465122319741                      -0.107878171151824                       0.037803088699806                       0.000000000000000                       0.962195229696089                      -0.000000000000000                       0.718232720774558                       0.000000000000000                       0.054991149130789                       0.000000000000000                       0.953045710499898                      -0.000000000000000                       1.000000000028816
                      52.000000000000469                      -0.159506548356032                      -0.107868233183268                      -0.002463129368373                       0.107871566934814                      -0.159506548356029                       0.107868233183269                      -0.002463129368373                      -0.107871566934814                       0.037798956736877                      -0.000000000000000                       0.962193844156171                       0.000000000000000                       0.718234152956390                       0.000000000000000                       0.054985673464507                       0.000000000000000                       0.953050354452275                       0.000000000000000                       1.000000000029299
                      52.500000000000476                      -0.159495661586478                      -0.107876866415785                      -0.002460775597577                       0.107864724516669                      -0.159495661586478                       0.107876866415785                      -0.002460775597577                      -0.107864724516668                       0.037798315099867                       0.000000000000000                       0.962193209368614                       0.000000000000000                       0.718233523997884                       0.000000000000000                       0.054981585447486                      -0.000000000000000                       0.953055449369912                       0.000000000000000                       1.000000000029806
                      53.000000000000483                      -0.159487686490458                      -0.107889740384428                      -0.002457996570081                       0.107858174638340                      -0.159487686490454                       0.107889740384429                      -0.002457996570081                      -0.107858174638339                       0.037799042729153                      -0.000000000000000                       0.962193489135569                       0.000000000000000                       0.718230113357093                      -0.000000000000000                       0.054980315177367                       0.000000000000000                       0.953061028078333                      -0.000000000000000                       1.000000000030313
                      53.500000000000490                      -0.159484618397183                      -0.107904964655423                      -0.002455085591154                       0.107852464207729                      -0.159484618397182                       0.107904964655424                      -0.002455085591154                      -0.107852464207728                       0.037800926192186                       0.000000000000000                       0.962193871519193                      -0.000000000000000                       0.718223472735828                      -0.000000000000000                       0.054982642010489                       0.000000000000000                       0.953067021797602                      -0.000000000000000                       1.000000000030832
                      54.000000000000497                      -0.159487407196224                      -0.107919661693353                      -0.002452634372535                       0.107848111028789                      -0.159487407196224                       0.107919661693352                      -0.002452634372535                      -0.107848111028790                       0.037804284203166                      -0.000000000000000                       0.962193336175358                       0.000000000000000                       0.718213621030778                      -0.000000000000000                       0.054988389924231                       0.000000000000000                       0.953073179987800                      -0.000000000000000                       1.000000000031357
                      54.500000000000504                      -0.159495674250094                      -0.107930657608450                      -0.002451293556604                       0.107845653765505                      -0.159495674250095                       0.107930657608453                      -0.002451293556604                      -0.107845653765508                       0.037808269471130                      -0.000000000000000                       0.962191582850249                      -0.000000000000001                       0.718201148570592                       0.000000000000000                       0.054996459858792                      -0.000000000000000                       0.953079010254914                       0.000000000000000                       1.000000000031890
                      55.000000000000512                      -0.159507751554712                      -0.107935203515444                      -0.002451450492361                       0.107845668628717                      -0.159507751554712                       0.107935203515443                      -0.002451450492361                      -0.107845668628718                       0.037810990228624                       0.000000000000000                       0.962189247927393                      -0.000000000000000                       0.718187216064267                      -0.000000000000000                       0.055005105023810                       0.000000000000000                       0.953083768884848                       0.000000000000000                       1.000000000032406
                      55.500000000000519                      -0.159520969344949                      -0.107931651739926                      -0.002452983159687                       0.107848614326521                      -0.159520969344946                       0.107931651739929                      -0.002452983159687                      -0.107848614326522                       0.037811361293557                      -0.000000000000000                       0.962187232553303                       0.000000000000001                       0.718173424264944                      -0.000000000000000                       0.055012322459325                       0.000000000000000                       0.953086574312005                       0.000000000000000                       1.000000000032929
                      56.000000000000526                      -0.159532176347396                      -0.107920001785292                      -0.002455216502952                       0.107854519991823                      -0.159532176347398                       0.107920001785290                      -0.002455216502952                      -0.107854519991822                       0.037810598013745                       0.000000000000000                       0.962185812169611                      -0.000000000000000                       0.718161550345359                       0.000000000000000                       0.055016291516072                      -0.000000000000000                       0.953086676680109                       0.000000000000000                       1.000000000033443
                      56.500000000000533                      -0.159538453715082                      -0.107902129545721                      -0.002457110554893                       0.107862700441046                      -0.159538453715079                       0.107902129545719                      -0.002457110554893                      -0.107862700441048                       0.037811510907052                      -0.000000000000000                       0.962184466440098                      -0.000000000000000                       0.718153175899773                       0.000000000000000                       0.055015813485177                       0.000000000000000                       0.953083810037547                       0.000000000000000                       1.000000000033971
                      57.000000000000540                      -0.159537860045779                      -0.107881515215645                      -0.002457627738332                       0.107871723511341                      -0.159537860045781                       0.107881515215646                      -0.002457627738332                      -0.107871723511340                       0.037815934513465                      -0.000000000000000                       0.962182725142898                      -0.000000000000000                       0.718149281125422                       0.000000000000000                       0.055010666615681                      -0.000000000000000                       0.953078453350761                      -0.000000000000000                       1.000000000034526
                      57.500000000000547                      -0.159529970470615                      -0.107862463799234                      -0.002456137194935                       0.107879711357805                      -0.159529970470615                       0.107862463799234                      -0.002456137194936                      -0.107879711357805                       0.037822597857687                      -0.000000000000000                       0.962181287831450                       0.000000000000000                       0.718149947067208                      -0.000000000000001                       0.055001747967816                       0.000000000000000                       0.953071827280282                      -0.000000000000000                       1.000000000035083
                      58.000000000000554                      -0.159516027377645                      -0.107849048894368                      -0.002452665453549                       0.107884852801020                      -0.159516027377645                       0.107849048894369                      -0.002452665453549                      -0.107884852801019                       0.037827574530184                       0.000000000000000                       0.962182217391795                      -0.000000000000000                       0.718154284213808                       0.000000000000000                       0.054990910218169                      -0.000000000000000                       0.953065581216914                       0.000000000000000                       1.000000000035629
                      58.500000000000561                      -0.159498660107335                      -0.107844114248076                      -0.002447875913539                       0.107885909137533                      -0.159498660107335                       0.107844114248075                      -0.002447875913539                      -0.107885909137532                       0.037827212895472                      -0.000000000000000                       0.962187690821480                      -0.000000000000000                       0.718160599744776                       0.000000000000000                       0.054980508097124                      -0.000000000000000                       0.953061288291315                       0.000000000000000                       1.000000000036196
                      59.000000000000568                      -0.159481264644953                      -0.107848621349011                      -0.002442793225256                       0.107882533437900                      -0.159481264644953                       0.107848621349011                      -0.002442793225256                      -0.107882533437900                       0.037821188885314                       0.000000000000000                       0.962198098058568                       0.000000000000000                       0.718166761892390                      -0.000000000000000                       0.054972788974661                      -0.000000000000000                       0.953059968110540                      -0.000000000000000                       1.000000000036761
                      59.500000000000576                      -0.159467213607489                      -0.107861472683337                      -0.002438410497652                       0.107875352723969                      -0.159467213607489                       0.107861472683337                      -0.002438410497652                      -0.107875352723969                       0.037813058688403                      -0.000000000000000                       0.962211003674643                       0.000000000000000                       0.718170673765962                       0.000000000000000                       0.054969332001412                       0.000000000000000                       0.953061831427238                       0.000000000000000                       1.000000000037327
                      60.000000000000583                      -0.159459054455396                      -0.107879780002779                      -0.002435361343593                       0.107865867809054                      -0.159459054455397                       0.107879780002781                      -0.002435361343593                      -0.107865867809054                       0.037807731809642                      -0.000000000000000                       0.962221974504981                       0.000000000000000                       0.718170733335954                       0.000000000000000                       0.054970696207667                       0.000000000000000                       0.953066299212550                      -0.000000000000000                       1.000000000037913
                      60.500000000000590                      -0.159457841303132                      -0.107899510324397                      -0.002433783119658                       0.107856205577716                      -0.159457841303130                       0.107899510324397                      -0.002433783119658                      -0.107856205577716                       0.037807863125156                       0.000000000000000                       0.962226916147253                      -0.000000000000001                       0.718166187344592                       0.000000000000000                       0.054976337524938                       0.000000000000000                       0.953072219297924                      -0.000000000000000                       1.000000000038470
                      61.000000000000597                      -0.159462787263034                      -0.107916443543665                      -0.002433387855884                       0.107848706699896                      -0.159462787263035                       0.107916443543666                      -0.002433387855884                      -0.107848706699897                       0.037812036394230                      -0.000000000000000                       0.962224373317799                       0.000000000000000                       0.718157306094216                       0.000000000000000                       0.054984778749443                      -0.000000000000000                       0.953078167028044                      -0.000000000000000                       1.000000000039023
                      61.500000000000604                      -0.159471423775719                      -0.107927289683855                      -0.002433656134774                       0.107845361413995                      -0.159471423775718                       0.107927289683855                      -0.002433656134774                      -0.107845361413996                       0.037816097727796                      -0.000000000000000                       0.962216194177572                      -0.000000000000000                       0.718145316523601                      -0.000000000000001                       0.054993980618847                       0.000000000000000                       0.953082747563556                       0.000000000000000                       1.000000000039587
                      62.000000000000611                      -0.159480336561554                      -0.107930664193003                      -0.002434031052881                       0.107847213311591                      -0.159480336561553                       0.107930664193002                      -0.002434031052881                      -0.107847213311590                       0.037816422102681                       0.000000000000000                       0.962206145000337                       0.000000000000001                       0.718132074795698                      -0.000000000000000                       0.055001847835630                       0.000000000000000                       0.953084868158361                       0.000000000000000                       1.000000000040161
                      62.500000000000618                      -0.159486327516568                      -0.107927528196569                      -0.002434005290732                       0.107853957566554                      -0.159486327516569                       0.107927528196570                      -0.002434005290732                      -0.107853957566553                       0.037812446927602                       0.000000000000000                       0.962197592826134                      -0.000000000000001                       0.718119534676373                      -0.000000000000000                       0.055006781614426                      -0.000000000000000                       0.953083979392714                      -0.000000000000000                       1.000000000040753
                      63.000000000000625                      -0.159487591980973                      -0.107920783838238                      -0.002433092330842                       0.107863993731849                      -0.159487591980973                       0.107920783838235                      -0.002433092330842                      -0.107863993731848                       0.037806637463569                       0.000000000000000                       0.962191958005741                       0.000000000000000                       0.718109177271806                      -0.000000000000000                       0.055008135483830                      -0.000000000000000                       0.953080239267639                      -0.000000000000000                       1.000000000041321
                      63.500000000000632                      -0.159484363810354                      -0.107914067616819                      -0.002430788626036                       0.107875032574968                      -0.159484363810355                       0.107914067616819                      -0.002430788626036                      -0.107875032574969                       0.037802274977732                      -0.000000000000000                       0.962188820771566                      -0.000000000000000                       0.718101627245643                       0.000000000000000                       0.055006389698035                       0.000000000000000                       0.953074491295795                      -0.000000000000000                       1.000000000041915
                      64.000000000000639                      -0.159478667190710                      -0.107910242253532                      -0.002426641730602                       0.107885035293208                      -0.159478667190710                       0.107910242253533                      -0.002426641730602                      -0.107885035293209                       0.037801097395445                       0.000000000000000                       0.962187192328632                       0.000000000000000                       0.718096621522173                      -0.000000000000000                       0.055002928670529                      -0.000000000000000                       0.953067985419764                      -0.000000000000000                       1.000000000042503
                      64.500000000000611                      -0.159473264769289                      -0.107910325112200                      -0.002420431988853                       0.107892998726457                      -0.159473264769288                       0.107910325112200                      -0.002420431988853                      -0.107892998726457                       0.037802598575198                      -0.000000000000000                       0.962186645479521                      -0.000000000000000                       0.718093334142216                       0.000000000000000                       0.054999478712231                       0.000000000000000                       0.953061915378587                      -0.000000000000000                       1.000000000043079
                      65.000000000000583                      -0.159470329911581                      -0.107913401538595                      -0.002412361156136                       0.107899139453731                      -0.159470329911581                       0.107913401538597                      -0.002412361156136                      -0.107899139453730                       0.037805092372097                       0.000000000000000                       0.962187397988699                      -0.000000000000001                       0.718090879688355                      -0.000000000000000                       0.054997437163228                       0.000000000000000                       0.953056979468905                       0.000000000000000                       1.000000000043684
                      65.500000000000554                      -0.159470559223791                      -0.107917542469580                      -0.002403099861808                       0.107904362009001                      -0.159470559223791                       0.107917542469581                      -0.002403099861808                      -0.107904362009001                       0.037807202897364                      -0.000000000000000                       0.962189544640524                       0.000000000000000                       0.718088713842831                      -0.000000000000000                       0.054997414304987                      -0.000000000000000                       0.953053207188212                       0.000000000000000                       1.000000000044281
                      66.000000000000526                      -0.159473207939346                      -0.107921142801854                      -0.002393611032723                       0.107909329984680                      -0.159473207939345                       0.107921142801853                      -0.002393611032723                      -0.107909329984681                       0.037808380393415                       0.000000000000000                       0.962192408711642                      -0.000000000000000                       0.718086723337876                       0.000000000000000                       0.054999208850975                      -0.000000000000000                       0.953050172450964                      -0.000000000000000                       1.000000000044877
                      66.500000000000497                      -0.159476942144509                      -0.107923832160773                      -0.002384802316912                       0.107913722387223                      -0.159476942144507                       0.107923832160772                      -0.002384802316912                      -0.107913722387221                       0.037808231850228                      -0.000000000000000                       0.962194849742086                       0.000000000000000                       0.718084991444515                       0.000000000000000                       0.055002170769729                       0.000000000000000                       0.953047478393213                      -0.000000000000000                       1.000000000045455
                      67.000000000000469                      -0.159480892934841                      -0.107926417844903                      -0.002377190163986                       0.107916156253984                      -0.159480892934842                       0.107926417844903                      -0.002377190163986                      -0.107916156253984                       0.037805747379019                       0.000000000000000                       0.962196369121156                       0.000000000000000                       0.718083419549072                      -0.000000000000001                       0.055005686035528                      -0.000000000000000                       0.953045217705940                       0.000000000000000                       1.000000000046046
                      67.500000000000441                      -0.159485209524664                      -0.107929955456453                      -0.002370764879648                       0.107914836665409                      -0.159485209524664                       0.107929955456454                      -0.002370764879648                      -0.107914836665408                       0.037799664678753                      -0.000000000000000                       0.962197930142740                       0.000000000000000                       0.718081481279351                       0.000000000000000                       0.055009467193324                      -0.000000000000000                       0.953044116982510                      -0.000000000000000                       1.000000000046632
                      68.000000000000412                      -0.159490746798993                      -0.107934599485889                      -0.002365121526992                       0.107908567685848                      -0.159490746798994                       0.107934599485888                      -0.002365121526992                      -0.107908567685846                       0.037790053775050                      -0.000000000000000                       0.962201500681436                      -0.000000000000001                       0.718078296028331                       0.000000000000000                       0.055013475024973                      -0.000000000000000                       0.953045254907176                       0.000000000000000                       1.000000000047191
                      68.500000000000384                      -0.159498103325907                      -0.107939028797085                      -0.002359761493650                       0.107897563114610                      -0.159498103325906                       0.107939028797085                      -0.002359761493651                      -0.107897563114609                       0.037779751492911                       0.000000000000000                       0.962208368271820                      -0.000000000000000                       0.718072991654044                       0.000000000000000                       0.055017559065465                      -0.000000000000000                       0.953049495252987                      -0.000000000000000                       1.000000000047778
                      69.000000000000355                      -0.159506644390541                      -0.107940864625924                      -0.002354390446120                       0.107883635912463                      -0.159506644390541                       0.107940864625924                      -0.002354390446120                      -0.107883635912464                       0.037774055568658                       0.000000000000000                       0.962217503808556                      -0.000000000000000                       0.718065157789226                      -0.000000000000000                       0.055021100057502                      -0.000000000000000                       0.953056932722147                      -0.000000000000001                       1.000000000048347
                      69.500000000000327                      -0.159514156729613                      -0.107937879590545                      -0.002349067079811                       0.107869686283605                      -0.159514156729612                       0.107937879590545                      -0.002349067079811                      -0.107869686283606                       0.037778367764602                       0.000000000000000                       0.962225486963111                       0.000000000000000                       0.718055147395968                      -0.000000000000000                       0.055022946092358                       0.000000000000000                       0.953066637658119                       0.000000000000000                       1.000000000048913
                      70.000000000000298                      -0.159517411246852                      -0.107929343544494                      -0.002344142470961                       0.107858757792495                      -0.159517411246853                       0.107929343544495                      -0.002344142470961                      -0.107858757792497                       0.037795095822234                       0.000000000000000                       0.962228302075947                      -0.000000000000000                       0.718044048616600                      -0.000000000000000                       0.055021749123316                       0.000000000000000                       0.953076831308959                      -0.000000000000000                       1.000000000049484
                      70.500000000000270                      -0.159513399788377                      -0.107916770460464                      -0.002340052102867                       0.107853118724101                      -0.159513399788376                       0.107916770460463                      -0.002340052102867                      -0.107853118724101                       0.037821816051020                       0.000000000000000                       0.962223796910405                       0.000000000000001                       0.718033321473330                       0.000000000000000                       0.055016563590141                       0.000000000000000                       0.953085400932284                      -0.000000000000000                       1.000000000050054
                      71.000000000000242                      -0.159500653374426                      -0.107903675418373                      -0.002337099025493                       0.107853734828733                      -0.159500653374426                       0.107903675418374                      -0.002337099025493                      -0.107853734828734                       0.037851927451427                       0.000000000000000                       0.962213077689669                       0.000000000000000                       0.718024278160824                      -0.000000000000000                       0.055007414590167                       0.000000000000000                       0.953090520213144                       0.000000000000000                       1.000000000050617
                      71.500000000000213                      -0.159480037820235                      -0.107894460537425                      -0.002335338849212                       0.107860267988455                      -0.159480037820236                       0.107894460537424                      -0.002335338849212                      -0.107860267988455                       0.037877440126919                      -0.000000000000000                       0.962199852439592                      -0.000000000000000                       0.718017634404924                      -0.000000000000000                       0.054995555744184                       0.000000000000000                       0.953091133610090                       0.000000000000000                       1.000000000051160
                      72.000000000000185                      -0.159454704809750                      -0.107892922346427                      -0.002334618275200                       0.107871483852856                      -0.159454704809750                       0.107892922346428                      -0.002334618275200                      -0.107871483852857                       0.037892289576774                       0.000000000000000                       0.962188227150413                       0.000000000000000                       0.718013304503079                      -0.000000000000000                       0.054983290138242                       0.000000000000000                       0.953087154031782                      -0.000000000000000                       1.000000000051757
                      72.500000000000156                      -0.159429263485355                      -0.107901000075916                      -0.002334737811934                       0.107885781446602                      -0.159429263485357                       0.107901000075914                      -0.002334737811934                      -0.107885781446601                       0.037894399604268                      -0.000000000000000                       0.962180586950250                      -0.000000000000001                       0.718010504018658                       0.000000000000000                       0.054973419426174                      -0.000000000000000                       0.953079358608396                       0.000000000000000                       1.000000000052338
                      73.000000000000128                      -0.159408572911703                      -0.107918207448127                      -0.002335637872867                       0.107901556690767                      -0.159408572911704                       0.107918207448126                      -0.002335637872867                      -0.107901556690768                       0.037885753334990                       0.000000000000000                       0.962176983372237                      -0.000000000000000                       0.718008078696006                      -0.000000000000000                       0.054968523343106                      -0.000000000000000                       0.953069098136809                       0.000000000000000                       1.000000000052900
                      73.500000000000099                      -0.159396637083598                      -0.107941803355749                      -0.002337503767803                       0.107917291075897                      -0.159396637083597                       0.107941803355748                      -0.002337503767803                      -0.107917291075897                       0.037870916603168                       0.000000000000000                       0.962176113124652                       0.000000000000000                       0.718004890463237                      -0.000000000000000                       0.054970293451312                      -0.000000000000000                       0.953057972275467                       0.000000000000000                       1.000000000053511
                      74.000000000000071                      -0.159395869351153                      -0.107967466386462                      -0.002340735083498                       0.107931464460617                      -0.159395869351151                       0.107967466386461                      -0.002340735083498                      -0.107931464460620                       0.037855037708655                       0.000000000000000                       0.962176713959753                      -0.000000000000000                       0.718000128656160                       0.000000000000000                       0.054979075972508                       0.000000000000000                       0.953047574667984                      -0.000000000000001                       1.000000000054100
                      74.500000000000043                      -0.159406734203398                      -0.107990168655236                      -0.002345811862065                       0.107942494573314                      -0.159406734203397                       0.107990168655236                      -0.002345811862065                      -0.107942494573315                       0.037842190871080                      -0.000000000000000                       0.962178110561064                       0.000000000000001                       0.717993487380625                      -0.000000000000000                       0.054993700823640                       0.000000000000000                       0.953039334815902                      -0.000000000000000                       1.000000000054708
                      75.000000000000014                      -0.159427612620995                      -0.108005065959059                      -0.002353149383952                       0.107948901496581                      -0.159427612620994                       0.108005065959060                      -0.002353149383952                      -0.107948901496582                       0.037834383089142                      -0.000000000000000                       0.962179676327834                       0.000000000000000                       0.717985209145403                      -0.000000000000000                       0.055011605990780                      -0.000000000000000                       0.953034396988822                      -0.000000000000000                       1.000000000055325
                      75.499999999999986                      -0.159454780094877                      -0.108008400173898                      -0.002363012280793                       0.107949733266824                      -0.159454780094879                       0.108008400173900                      -0.002363012280793                      -0.107949733266824                       0.037831240512261                       0.000000000000000                       0.962180168819733                      -0.000000000000000                       0.717976029593231                       0.000000000000000                       0.055029238991143                      -0.000000000000000                       0.953033458183046                      -0.000000000000000                       1.000000000055914
                      75.999999999999957                      -0.159482592092300                      -0.107998518031752                      -0.002375502187880                       0.107945054801040                      -0.159482592092300                       0.107998518031752                      -0.002375502187880                      -0.107945054801038                       0.037830393945560                      -0.000000000000000                       0.962178045245238                      -0.000000000000000                       0.717967049368547                       0.000000000000000                       0.055042729533270                      -0.000000000000000                       0.953036544678306                       0.000000000000000                       1.000000000056530
                      76.499999999999929                      -0.159504253177291                      -0.107976959827933                      -0.002390541346777                       0.107936177377317                      -0.159504253177291                       0.107976959827934                      -0.002390541346777                      -0.107936177377316                       0.037828565625955                       0.000000000000000                       0.962172812439111                       0.000000000000000                       0.717959503059650                       0.000000000000000                       0.055048826970675                      -0.000000000000000                       0.953042811383995                       0.000000000000000                       1.000000000057122
                      76.999999999999901                      -0.159513503629376                      -0.107949126033135                      -0.002407757346582                       0.107925422365789                      -0.159513503629375                       0.107949126033136                      -0.002407757346582                      -0.107925422365792                       0.037823176051366                       0.000000000000000                       0.962166278153210                      -0.000000000000000                       0.717954374092689                      -0.000000000000000                       0.055045978675172                       0.000000000000000                       0.953050528312669                      -0.000000000000000                       1.000000000057738
                      77.499999999999872                      -0.159506980452589                      -0.107923727402013                      -0.002426260361618                       0.107915488852634                      -0.159506980452588                       0.107923727402013                      -0.002426260361618                      -0.107915488852634                       0.037813877440957                       0.000000000000000                       0.962162295479261                      -0.000000000000000                       0.717951914731782                       0.000000000000000                       0.055035212642207                      -0.000000000000000                       0.953057379840437                       0.000000000000000                       1.000000000058354
                      77.999999999999844                      -0.159486294607138                      -0.107910532435381                      -0.002444440176715                       0.107908710857408                      -0.159486294607138                       0.107910532435380                      -0.002444440176715                      -0.107908710857407                       0.037803133023464                      -0.000000000000000                       0.962164540626719                       0.000000000000000                       0.717951280941256                      -0.000000000000000                       0.055020357807689                       0.000000000000000                       0.953061082195825                      -0.000000000000000                       1.000000000058975
                      78.499999999999815                      -0.159458552025057                      -0.107916820211151                      -0.002460025180467                       0.107906576685391                      -0.159458552025060                       0.107916820211152                      -0.002460025180467                      -0.107906576685393                       0.037795330867129                      -0.000000000000000                       0.962173598069652                      -0.000000000000000                       0.717950537138461                       0.000000000000001                       0.055007246681419                       0.000000000000000                       0.953060104683982                       0.000000000000001                       1.000000000059606
                      78.999999999999787                      -0.159434493045771                      -0.107943928212830                      -0.002470562077538                       0.107909658583286                      -0.159434493045772                       0.107943928212829                      -0.002470562077539                      -0.107909658583286                       0.037794770337530                      -0.000000000000000                       0.962185597635494                      -0.000000000000000                       0.717947193022365                       0.000000000000000                       0.055001920514948                       0.000000000000000                       0.953054164660630                       0.000000000000000                       1.000000000060219
                      79.499999999999758                      -0.159424619711253                      -0.107985727510549                      -0.002474238051438                       0.107917755506126                      -0.159424619711253                       0.107985727510549                      -0.002474238051438                      -0.107917755506126                       0.037803545265382                       0.000000000000000                       0.962193759665672                       0.000000000000000                       0.717939164265629                      -0.000000000000000                       0.055008394121007                      -0.000000000000000                       0.953044282044364                       0.000000000000000                       1.000000000060876
                      79.999999999999730                      -0.159434933415215                      -0.108030182871227                      -0.002470693903581                       0.107929966827238                      -0.159434933415214                       0.108030182871227                      -0.002470693903581                      -0.107929966827239                       0.037820420665726                      -0.000000000000000                       0.962192211595703                       0.000000000000000                       0.717925756005745                       0.000000000000000                       0.055026904773381                       0.000000000000000                       0.953032389689350                       0.000000000000001                       1.000000000061518
                      80.499999999999702                      -0.159464364076570                      -0.108063656851196                      -0.002461328297795                       0.107944612491236                      -0.159464364076570                       0.108063656851196                      -0.002461328297795                      -0.107944612491235                       0.037841276479082                      -0.000000000000000                       0.962179787717157                      -0.000000000000001                       0.717908169901414                      -0.000000000000000                       0.055053507387332                      -0.000000000000000                       0.953020692958377                      -0.000000000000000                       1.000000000062163
                      80.999999999999673                      -0.159505290260811                      -0.108076040593988                      -0.002448826311914                       0.107959179043177                      -0.159505290260810                       0.108076040593988                      -0.002448826311914                      -0.107959179043176                       0.037860812643726                       0.000000000000000                       0.962161344776520                      -0.000000000000001                       0.717889213685108                       0.000000000000000                       0.055081331430314                      -0.000000000000000                       0.953011078611125                       0.000000000000000                       1.000000000062852
                      81.499999999999645                      -0.159546838981929                      -0.108064211408563                      -0.002436134767348                       0.107970642387282                      -0.159546838981928                       0.108064211408561                      -0.002436134767348                      -0.107970642387283                       0.037874521149247                       0.000000000000000                       0.962145665483414                       0.000000000000000                       0.717872323930748                       0.000000000000000                       0.055102997182710                      -0.000000000000000                       0.953004777178157                       0.000000000000000                       1.000000000063525
                      81.999999999999616                      -0.159579123484276                      -0.108032292364514                      -0.002425427675712                       0.107976343794268                      -0.159579123484273                       0.108032292364515                      -0.002425427675712                      -0.107976343794269                       0.037879985402915                       0.000000000000000                       0.962141129160502                      -0.000000000000000                       0.717860374904037                       0.000000000000001                       0.055113122784849                      -0.000000000000000                       0.953002275754288                      -0.000000000000000                       1.000000000064199
                      82.499999999999588                      -0.159596233228829                      -0.107989011648110                      -0.002417577239762                       0.107975122101708                      -0.159596233228829                       0.107989011648107                      -0.002417577239762                      -0.107975122101709                       0.037877171137689                      -0.000000000000000                       0.962151544678569                      -0.000000000000000                       0.717854856505259                      -0.000000000000000                       0.055109849733409                      -0.000000000000000                       0.953003357886128                      -0.000000000000000                       1.000000000064874
                      82.999999999999559                      -0.159596822085773                      -0.107944014874697                      -0.002412324599342                       0.107968047712918                      -0.159596822085773                       0.107944014874698                      -0.002412324599342                      -0.107968047712919                       0.037867911156720                       0.000000000000000                       0.962174290217326                      -0.000000000000000                       0.717855749127103                      -0.000000000000000                       0.055094899916330                       0.000000000000000                       0.953007171102615                      -0.000000000000001                       1.000000000065564
                      83.499999999999531                      -0.159582776254552                      -0.107905211535447                      -0.002408883853578                       0.107958170007874                      -0.159582776254553                       0.107905211535447                      -0.002408883853578                      -0.107958170007872                       0.037855047369101                       0.000000000000000                       0.962201454982171                      -0.000000000000000                       0.717861962843336                      -0.000000000000000                       0.055072463516731                      -0.000000000000000                       0.953012342476386                       0.000000000000000                       1.000000000066240
                      83.999999999999503                      -0.159557544816145                      -0.107878100959080                      -0.002406462033218                       0.107949180988924                      -0.159557544816145                       0.107878100959082                      -0.002406462033218                      -0.107949180988924                       0.037841619889180                       0.000000000000000                       0.962223108577681                      -0.000000000000001                       0.717871908161446                      -0.000000000000001                       0.055047716666015                      -0.000000000000000                       0.953017266121990                       0.000000000000000                       1.000000000066933
                      84.499999999999474                      -0.159525556270386                      -0.107866385630590                      -0.002404317438633                       0.107943564711912                      -0.159525556270384                       0.107866385630590                      -0.002404317438633                      -0.107943564711912                       0.037830267409808                       0.000000000000000                       0.962231108208009                      -0.000000000000000                       0.717883790667821                      -0.000000000000000                       0.055025696050508                      -0.000000000000000                       0.953020653933777                       0.000000000000000                       1.000000000067627
                      84.999999999999446                      -0.159492854323275                      -0.107872243168726                      -0.002401459572899                       0.107941206825749                      -0.159492854323273                       0.107872243168726                      -0.002401459572899                      -0.107941206825748                       0.037822792279354                       0.000000000000000                       0.962221971279131                       0.000000000000000                       0.717895544816529                       0.000000000000000                       0.055010725014650                       0.000000000000000                       0.953022245630759                       0.000000000000000                       1.000000000068317
                      85.499999999999417                      -0.159467653365333                      -0.107895168709039                      -0.002396450917496                       0.107939292470574                      -0.159467653365335                       0.107895168709039                      -0.002396450917496                      -0.107939292470574                       0.037819860833786                      -0.000000000000000                       0.962198090588716                      -0.000000000000000                       0.717904705153794                       0.000000000000000                       0.055006032463654                       0.000000000000000                       0.953023326246026                       0.000000000000000                       1.000000000068991
                      85.999999999999389                      -0.159459153948437                      -0.107929924410505                      -0.002387742375206                       0.107933652004198                      -0.159459153948436                       0.107929924410504                      -0.002387742375206                      -0.107933652004197                       0.037820902785616                      -0.000000000000000                       0.962167150946302                       0.000000000000000                       0.717908658153419                       0.000000000000000                       0.055013103446464                       0.000000000000000                       0.953026628944873                      -0.000000000000000                       1.000000000069694
                      86.499999999999361                      -0.159474105082231                      -0.107965525891540                      -0.002374595995457                       0.107920861107280                      -0.159474105082228                       0.107965525891540                      -0.002374595995457                      -0.107920861107280                       0.037824244704507                      -0.000000000000000                       0.962139779539958                       0.000000000000000                       0.717905446340646                       0.000000000000000                       0.055030721008921                       0.000000000000000                       0.953035445583877                       0.000000000000000                       1.000000000070364
                      86.999999999999332                      -0.159512474706450                      -0.107987192691643                      -0.002358116484374                       0.107899970662236                      -0.159512474706451                       0.107987192691643                      -0.002358116484374                      -0.107899970662237                       0.037827511848258                       0.000000000000000                       0.962125826510456                       0.000000000000000                       0.717894834818352                      -0.000000000000000                       0.055054259468011                       0.000000000000000                       0.953052206937607                      -0.000000000000001                       1.000000000071049
                      87.499999999999304                      -0.159564925789021                      -0.107981544314589                      -0.002341690200259                       0.107873006530897                      -0.159564925789018                       0.107981544314590                      -0.002341690200259                      -0.107873006530897                       0.037828381973855                       0.000000000000000                       0.962130369479432                       0.000000000000000                       0.717878988554381                       0.000000000000000                       0.055076100512968                       0.000000000000000                       0.953077161395142                      -0.000000000000001                       1.000000000071741
                      87.999999999999275                      -0.159614376857744                      -0.107942966799688                      -0.002330355852362                       0.107844130047574                      -0.159614376857743                       0.107942966799687                      -0.002330355852362                      -0.107844130047573                       0.037825585960824                       0.000000000000000                       0.962151152480417                      -0.000000000000000                       0.717862158768598                       0.000000000000000                       0.055087646633386                      -0.000000000000000                       0.953107807053176                      -0.000000000000000                       1.000000000072457
                      88.499999999999247                      -0.159641799213274                      -0.107877738195052                      -0.002329191947489                       0.107818080053453                      -0.159641799213276                       0.107877738195051                      -0.002329191947489                      -0.107818080053454                       0.037819710376645                      -0.000000000000000                       0.962179040863615                      -0.000000000000000                       0.717849298714035                       0.000000000000000                       0.055082456721259                       0.000000000000000                       0.953139388823610                       0.000000000000000                       1.000000000073140
                      88.999999999999218                      -0.159633877284927                      -0.107803157621838                      -0.002341387223541                       0.107798781715172                      -0.159633877284926                       0.107803157621838                      -0.002341387223541                      -0.107798781715172                       0.037813359047662                       0.000000000000000                       0.962201870938902                      -0.000000000000000                       0.717844146604184                       0.000000000000000                       0.055059143978466                       0.000000000000000                       0.953166270204482                      -0.000000000000000                       1.000000000073836
                      89.499999999999190                      -0.159588760536485                      -0.107741448821675                      -0.002366859340460                       0.107788718088539                      -0.159588760536486                       0.107741448821674                      -0.002366859340460                      -0.107788718088539                       0.037810394064053                       0.000000000000000                       0.962210122428588                       0.000000000000000                       0.717847713946328                       0.000000000000000                       0.055022484039253                      -0.000000000000000                       0.953183581722712                      -0.000000000000000                       1.000000000074536
                      89.999999999999162                      -0.159516948465028                      -0.107711188313641                      -0.002402022606427                       0.107789042779627                      -0.159516948465029                       0.107711188313640                      -0.002402022606427                      -0.107789042779626                       0.037814207828415                       0.000000000000000                       0.962201359391199                      -0.000000000000000                       0.717857958062230                       0.000000000000000                       0.054981969453493                      -0.000000000000000                       0.953188470167283                       0.000000000000000                       1.000000000075226
                      90.499999999999133                      -0.159436886748532                      -0.107720411603960                      -0.002440764152598                       0.107799901459173                      -0.159436886748534                       0.107720411603960                      -0.002440764152598                      -0.107799901459173                       0.037825630064751                       0.000000000000000                       0.962180819248807                       0.000000000000000                       0.717870772904241                       0.000000000000000                       0.054948336729427                       0.000000000000000                       0.953180570367020                       0.000000000000000                       1.000000000075930
                      90.999999999999105                      -0.159367613778359                      -0.107764678175010                      -0.002476161226161                       0.107820437959774                      -0.159367613778358                       0.107764678175010                      -0.002476161226161                      -0.107820437959773                       0.037841633000209                       0.000000000000000                       0.962157899515812                      -0.000000000000000                       0.717881729830472                       0.000000000000000                       0.054929682840595                       0.000000000000000                       0.953161753222860                       0.000000000000000                       1.000000000076630
                      91.499999999999076                      -0.159322255323895                      -0.107830590734397                      -0.002502219248748                       0.107848448594769                      -0.159322255323893                       0.107830590734397                      -0.002502219248748                      -0.107848448594770                       0.037855879729004                      -0.000000000000000                       0.962140841776313                      -0.000000000000000                       0.717887645096438                      -0.000000000000000                       0.054929017910063                      -0.000000000000000                       0.953135472318879                      -0.000000000000000                       1.000000000077327
                      91.999999999999048                      -0.159305290322853                      -0.107902309220827                      -0.002515087695839                       0.107880127795679                      -0.159305290322852                       0.107902309220826                      -0.002515087695839                      -0.107880127795680                       0.037861333769184                       0.000000000000000                       0.962132940469650                      -0.000000000000001                       0.717887263188424                      -0.000000000000000                       0.054944246701566                       0.000000000000000                       0.953106027760134                       0.000000000000001                       1.000000000078033
                      92.499999999999019                      -0.159314076889591                      -0.107967388682369                      -0.002513569135709                       0.107910447774916                      -0.159314076889589                       0.107967388682367                      -0.002513569135709                      -0.107910447774917                       0.037853929683955                       0.000000000000000                       0.962132491220096                       0.000000000000000                       0.717880915525063                       0.000000000000000                       0.054970215234823                      -0.000000000000000                       0.953077894507353                       0.000000000000000                       1.000000000078739
                      92.999999999998991                      -0.159342793111117                      -0.108019242905405                      -0.002499042106867                       0.107934397062665                      -0.159342793111116                       0.108019242905405                      -0.002499042106867                      -0.107934397062667                       0.037835329856058                      -0.000000000000000                       0.962136060687316                      -0.000000000000000                       0.717869623948858                       0.000000000000000                       0.055001430512501                       0.000000000000000                       0.953055044456959                       0.000000000000000                       1.000000000079455
                      93.499999999998963                      -0.159386031873063                      -0.108055878216967                      -0.002475006207363                       0.107948600755588                      -0.159386031873065                       0.108055878216969                      -0.002475006207363                      -0.107948600755588                       0.037812831492093                       0.000000000000000                       0.962142353494637                      -0.000000000000001                       0.717854367072569                      -0.000000000000000                       0.055033923536045                       0.000000000000000                       0.953040224049273                      -0.000000000000000                       1.000000000080168
                      93.999999999998934                      -0.159440075893226                      -0.108076713792611                      -0.002446394058199                       0.107952487377749                      -0.159440075893226                       0.108076713792610                      -0.002446394058199                      -0.107952487377749                       0.037795943403440                       0.000000000000000                       0.962153648251426                       0.000000000000000                       0.717835967659627                      -0.000000000000000                       0.055065458391663                       0.000000000000000                       0.953034311314625                      -0.000000000000000                       1.000000000080886
                      94.499999999998906                      -0.159501650363047                      -0.108080080466326                      -0.002418681163898                       0.107948396695129                      -0.159501650363047                       0.108080080466325                      -0.002418681163898                      -0.107948396695128                       0.037791253285076                       0.000000000000000                       0.962173612386030                       0.000000000000001                       0.717815555723599                      -0.000000000000000                       0.055094387865348                      -0.000000000000000                       0.953036015503570                       0.000000000000000                       1.000000000081572
                      94.999999999998877                      -0.159565630681467                      -0.108063136506229                      -0.002396812568843                       0.107940533503289                      -0.159565630681468                       0.108063136506231                      -0.002396812568843                      -0.107940533503289                       0.037798608910116                       0.000000000000000                       0.962203041676498                       0.000000000000000                       0.717795171701853                      -0.000000000000000                       0.055118254769394                      -0.000000000000000                       0.953042186784027                       0.000000000000000                       1.000000000082262
                      95.499999999998849                      -0.159623772330478                      -0.108024143407698                      -0.002384126586348                       0.107933240610125                      -0.159623772330476                       0.108024143407698                      -0.002384126586348                      -0.107933240610126                       0.037811112858407                       0.000000000000000                       0.962236853271911                       0.000000000000000                       0.717777958490743                       0.000000000000000                       0.055133307367374                       0.000000000000000                       0.953048782410027                      -0.000000000000000                       1.000000000082970
                      95.999999999998820                      -0.159665765282140                      -0.107965436286685                      -0.002381603447287                       0.107929366997792                      -0.159665765282140                       0.107965436286684                      -0.002381603447287                      -0.107929366997793                       0.037819170243785                       0.000000000000000                       0.962264873110880                       0.000000000000000                       0.717767632597067                      -0.000000000000000                       0.055135423795770                       0.000000000000000                       0.953052217305953                       0.000000000000000                       1.000000000083676
                      96.499999999998792                      -0.159682372740185                      -0.107894988850400                      -0.002387774760791                       0.107929397422328                      -0.159682372740184                       0.107894988850400                      -0.002387774760791                      -0.107929397422329                       0.037816215006444                       0.000000000000000                       0.962276303955869                       0.000000000000001                       0.717767365918188                       0.000000000000000                       0.055121999366296                       0.000000000000000                       0.953050588785306                       0.000000000000000                       1.000000000084382
                      96.999999999998764                      -0.159669130424565                      -0.107825332799524                      -0.002399401964403                       0.107931600309365                      -0.159669130424565                       0.107825332799523                      -0.002399401964403                      -0.107931600309365                       0.037802607536780                       0.000000000000000                       0.962265292444839                       0.000000000000000                       0.717778568161483                      -0.000000000000000                       0.055093737587568                      -0.000000000000000                       0.953044274582922                      -0.000000000000000                       1.000000000085091
                      97.499999999998735                      -0.159628714457389                      -0.107770059968579                      -0.002412710787680                       0.107932960727667                      -0.159628714457387                       0.107770059968578                      -0.002412710787680                      -0.107932960727666                       0.037785364269861                       0.000000000000000                       0.962234235075469                      -0.000000000000000                       0.717800138030356                       0.000000000000000                       0.055055288994211                       0.000000000000000                       0.953035686433926                      -0.000000000000000                       1.000000000085792
                      97.999999999998707                      -0.159570747227079                      -0.107739379680839                      -0.002424727763987                       0.107930411894659                      -0.159570747227080                       0.107739379680838                      -0.002424727763987                      -0.107930411894659                       0.037773861092357                       0.000000000000000                       0.962192860317132                      -0.000000000000001                       0.717828541481565                      -0.000000000000001                       0.055014266168459                       0.000000000000000                       0.953028315794372                       0.000000000000001                       1.000000000086498
                      98.499999999998678                      -0.159508985686698                      -0.107736594527484                      -0.002434165327186                       0.107921927850367                      -0.159508985686697                       0.107736594527484                      -0.002434165327186                      -0.107921927850365                       0.037774119873707                       0.000000000000000                       0.962153670140870                       0.000000000000000                       0.717858726201819                      -0.000000000000000                       0.054978942721894                       0.000000000000000                       0.953025473421073                      -0.000000000000000                       1.000000000087201
                      98.999999999998650                      -0.159456930029084                      -0.107756921065038                      -0.002441520025292                       0.107907213140359                      -0.159456930029083                       0.107756921065039                      -0.002441520025292                      -0.107907213140357                       0.037785171666713                       0.000000000000000                       0.962126481718488                      -0.000000000000000                       0.717885571020975                       0.000000000000000                       0.054955544635642                       0.000000000000000                       0.953029182184719                      -0.000000000000000                       1.000000000087904
                      99.499999999998622                      -0.159423494874885                      -0.107789101145494                      -0.002448422820697                       0.107887874251042                      -0.159423494874885                       0.107789101145493                      -0.002448422820697                      -0.107887874251043                       0.037799615856222                       0.000000000000000                       0.962114993569964                      -0.000000000000000                       0.717905363535069                       0.000000000000000                       0.054946203734483                       0.000000000000000                       0.953039564361236                       0.000000000000000                       1.000000000088620


==> data_siam_mu1_spinful_p100+mc150_H_measurements.csv <==
step,time,(mc150_H)Ntot{1}_re,(p100)Ntot{1}_re
0,0.0,0.000124993887401,0.000124989709602
1,0.5,0.014971441282874,0.014975428832602
2,1.0,0.053127663064908,0.053176145529332
3,1.500000000000001,0.110940707072897,0.111152962571002
4,2.000000000000001,0.183222247451103,0.183806351505112
5,2.499999999999999,0.26412360513554,0.26534480287797
6,2.999999999999997,0.348027236170256,0.350142642374
7,3.499999999999996,0.430255348111463,0.433435839854525
8,3.999999999999994,0.507464374390032,0.511730449981999
9,4.499999999999992,0.577696307849264,0.582892380469099
10,4.99999999999999,0.640163359202876,0.64597813485015
11,5.499999999999988,0.69489370016666,0.700920815398899
12,5.999999999999987,0.742373500514045,0.748190506349241
13,6.499999999999985,0.783272869076503,0.788513603490281
14,6.999999999999983,0.818281309252756,0.822686372349041
15,7.499999999999981,0.848038351257939,0.851477303861241
16,7.99999999999998,0.8731320265179,0.875591987746284
17,8.499999999999986,0.894132924463841,0.895671557654021
18,8.999999999999993,0.911623780527759,0.912302831676585
19,9.5,0.926142312669087,0.926027228198103
20,10.000000000000009,0.938114768653803,0.93734270761232
21,10.500000000000014,0.948004167114496,0.946698162934066
22,11.00000000000002,0.956197830332498,0.954483543191545
23,11.500000000000028,0.962998890210984,0.961021165275603
24,12.000000000000036,0.968683840143454,0.966563460874786
25,12.500000000000044,0.973453532656112,0.971299428290447
26,13.00000000000005,0.977457388173088,0.97536814268188
27,13.500000000000057,0.980837354096211,0.978874591542499
28,14.000000000000064,0.983714109534987,0.98190278659478
29,14.500000000000073,0.986182390750763,0.984523381203113
30,15.000000000000078,0.988314867164107,0.986796147928075
31,15.500000000000083,0.9901557307673,0.9887698546886
32,16.000000000000092,0.991738720404085,0.9904823611078
33,16.5000000000001,0.993096965029249,0.991962371706515
34,17.000000000000107,0.994253697640073,0.9932325314457
35,17.500000000000114,0.995211629127697,0.994312674348721
36,18.00000000000012,0.995972800577557,0.995222131877074
37,18.500000000000128,0.996549553329295,0.995980693357952
38,19.00000000000013,0.996965342766978,0.996608523184781
39,19.500000000000146,0.997267488255415,0.9971255389623
40,20.00000000000015,0.997499952929597,0.997550599870069
41,20.50000000000016,0.997679864695623,0.997900693124123
42,21.000000000000163,0.997814791792625,0.998190263237136
43,21.500000000000167,0.997918077620135,0.998430891297775
44,22.000000000000178,0.998013463113861,0.998631487228977
45,22.500000000000185,0.998122579294246,0.998798933715605
46,23.000000000000192,0.998250436299236,0.998938875822726
47,23.5000000000002,0.998392407155231,0.99905627560962
48,24.00000000000021,0.998538529043904,0.999155531224069
49,24.500000000000213,0.998664666587674,0.999240273338197
50,25.00000000000022,0.998746301838869,0.999313146270553
51,25.500000000000227,0.9987759540537,0.999375832435409
52,26.000000000000234,0.998774811484678,0.999429357874798
53,26.50000000000024,0.998780462224026,0.999474509601771
54,27.00000000000025,0.998805997807339,0.999512149907627
55,27.500000000000256,0.998839620226211,0.999543320002709
56,28.000000000000263,0.99886760249852,0.999569168116711
57,28.500000000000274,0.998887419684742,0.999590801090458
58,29.00000000000028,0.998908643698973,0.999609131325397
59,29.500000000000284,0.998938957213074,0.999624746293392
60,30.000000000000288,0.99897486089909,0.99963783019484
61,30.500000000000295,0.999011268846418,0.9996481946523
62,31.000000000000306,0.999053684617902,0.999655455681245
63,31.500000000000316,0.99910903643924,0.999659307257943
64,32.00000000000032,0.999167534206655,0.999659756035109
65,32.50000000000029,0.999210873563352,0.999657186219877
66,33.00000000000026,0.999236404219966,0.99965222894228
67,33.500000000000234,0.999249826265261,0.999645538563038
68,34.000000000000206,0.999261179456028,0.999637629774645
69,34.50000000000018,0.999280854634504,0.999628863120588
70,35.00000000000015,0.999309079523456,0.999619542442821
71,35.50000000000012,0.999336432289881,0.999610012884691
72,36.000000000000085,0.999353287194593,0.999600670469488
73,36.500000000000064,0.99935504496065,0.999591880537985
74,37.00000000000004,0.99934826744003,0.999583890120546
75,37.50000000000001,0.999346347185406,0.999576836386473
76,37.99999999999998,0.999350690029817,0.999570867471918
77,38.49999999999995,0.999351680037113,0.999566276005819
78,38.99999999999992,0.999346888489388,0.999563510872212
79,39.499999999999886,0.999341218149187,0.99956301850289
80,39.999999999999865,0.999335526135717,0.999565006961466
81,40.49999999999984,0.99932947627795,0.999569294051529
82,40.99999999999981,0.999325426377273,0.999575340543593
83,41.49999999999977,0.999326271423489,0.999582453460755
84,41.99999999999975,0.999329749996719,0.999590050129211
85,42.49999999999972,0.999332289359473,0.999597857113026
86,42.999999999999694,0.999331715797075,0.999605974894933
87,43.49999999999967,0.999327444989277,0.999614808958744
88,43.99999999999964,0.999322885219504,0.999624916827998
89,44.49999999999961,0.999321300629582,0.999636838887879
90,44.99999999999958,0.999322696535688,0.999650969125197
91,45.49999999999955,0.999324665265487,0.999667486163038
92,45.99999999999952,0.999325325510127,0.999686315114949
93,46.499999999999496,0.99932492245859,0.999707080088477
94,46.99999999999947,0.999324144357224,0.999729055008057
95,47.49999999999944,0.999323480253817,0.999751176072336
96,47.99999999999941,0.99932308818856,0.999772179202051
97,48.499999999999375,0.99932238462055,0.999790848058373
98,48.99999999999935,0.999321429984595,0.999806274605914
99,49.499999999999325,0.999321209016822,0.999818018053277


==> data_walltime_mc.dat <==
mc200ne6nc6
24.9427
24.9228
24.1646
24.6023
23.8066
24.9107
24.1313
25.2790
23.7906
24.8216
24.0811
23.8526
24.5382
24.2404
24.0516
23.8549
24.6529
24.7897
23.9185
24.5112
24.2961
24.2975
24.9278
24.5892
24.4571
24.8077
24.4573
23.9269
24.2397
24.5055
24.3521
24.3304
24.2929
24.1096
24.5370
24.7206
24.4585
24.2804
24.5011
24.3646
24.5697
24.7733
23.6648
24.6455
24.9098
24.2270
24.1804
24.8494
24.3223
24.1718
24.4807
24.5033
24.7018
24.3621
23.4170
24.4397
24.4263
24.5856
24.6829
24.5779
24.1847
24.6651
24.5421
24.3318
24.0693
24.2141
23.6961
24.2703
24.3238
24.0935
24.1459
24.1410
24.3216
24.8802
24.1112
24.1643
24.5738
24.1224
24.1028
23.8406
24.1238
24.0506
24.2173
24.1747
24.0345
24.0702
24.2101
24.5520
24.6124
23.6903
23.7374
24.5550
23.9448
24.2765
24.2201
24.2767
24.5082
23.8875
24.2158
24.2823
24.5690
24.1955
24.1073
24.2259
24.0137
24.1093
24.1683
24.0608
23.8049
24.4695
24.4669
24.5093
24.0239
24.0300
24.3303
23.8082
24.0290
23.9002
24.1285
24.3106
24.6443
24.3729
24.0591
24.0453
24.2915
24.0398
24.1473
23.4710
24.4531
24.2812
24.1341
24.2138
23.5495
24.1894
23.8610
24.4374
23.8931
24.0141
24.1708
24.5920
24.2013
24.3646
23.7959
24.0218
23.7653
24.4572
24.2930
24.2089
24.3332
24.0800
24.0520
24.3803
23.9962
24.8106
24.1821
24.0762
23.9081
23.7010
24.0275
23.9196


==> data_walltime_pure_relax_cropped.csv <==
L200,L60,L70,L80,L90,L100,L110,L120,L130,L150
50.1123,10.82411747,12.829282137,15.213554784,19.429426764,22.286910492,25.251527301,29.549232171,38.983673796,33.6686
50.5697,10.256722574,12.315677303,14.730257183,18.410087544,21.545590655,24.583933383,29.151925032,36.957998003,33.8189
49.4301,10.384240617,12.665923045,14.858227726,18.420589262,21.235248407,25.431853032,29.211696028,37.213400409,34.282
51.4028,10.181308444,12.697368593,14.754890786,18.331866804,21.362639902,24.784472884,30.923873776,37.495623136,35.9687
51.8516,10.394119003,12.386151189,14.947871379,18.574737476,21.598871566,24.816738587,34.593439141,37.789734989,33.6878
51.2937,10.328099362,12.304510342,14.598428967,18.425343071,21.556976243,24.953279612,32.062892182,37.930964644,33.0588
51.4798,10.36553585,12.330484916,14.751207451,18.216163555,22.039522417,24.787654579,30.037616927,38.110768046,33.0272
52.006,10.481361809,12.38199448,14.665276212,18.310758279,21.531105324,25.441435655,29.82094825,37.716446609,33.0548
51.4868,10.331461276,12.349708099,15.143376461,18.361807421,21.4284502,27.304988527,29.77223538,38.644555416,34.972
52.8599,10.451940578,12.309472607,14.702066096,18.279110936,21.499252538,28.674822963,30.250989769,39.593646658,33.8022
53.4867,10.386541411,12.424068714,14.808200757,18.26224326,22.004301668,28.439851443,29.494439072,39.892739413,33.7785
55.7105,10.614323793,12.398292101,14.809524526,18.998949392,21.470933146,30.954442005,30.174448196,39.983995413,33.9877
53.9729,10.318341995,12.293082462,14.739926408,18.395444949,21.598468046,29.336812104,30.491111127,40.117977807,33.984
54.8302,10.470733227,12.302274612,14.884443916,18.406733628,21.613667738,28.621944089,29.65024901,40.084508075,33.3205
55.1766,10.584389958,12.304711239,14.828927222,18.490539955,22.28579011,28.945129412,30.559407066,40.782274008,34.3564
55.7631,11.132079917,12.392696833,14.836248951,18.519987413,23.45392766,28.184718583,31.08670549,41.331893189,33.9739
55.9026,10.678913204,12.224759648,14.749021352,18.45534915,24.951826125,29.038402684,30.729854564,41.041338091,33.9655
55.4168,10.737644104,12.609207893,14.775851282,18.726581362,26.185337647,28.421759733,30.987361519,41.569728182,34.0259
56.9919,10.565069579,12.676255606,14.912284828,18.814880376,26.607002873,28.385482384,31.087155068,41.622829105,35.2621
57.3319,10.587245078,12.379243083,14.882528255,18.800313321,27.394492252,28.447646014,31.161159193,41.988501463,34.8398
57.6408,10.686606869,12.198001348,14.904200704,18.90623495,25.536395493,28.885579671,30.55467472,43.007943986,35.0534
57.1575,10.68814459,12.183210433,14.798293184,19.447131738,24.385309175,29.372307595,30.784335318,42.333348184,35.2801
58.6633,10.655875019,12.294298318,15.736722169,18.785622636,24.073949373,28.905215622,31.587983186,42.414075571,35.5906
59.0432,10.713854132,12.088440214,14.834816934,19.629073079,23.780518922,29.819194146,32.152596663,42.461960834,35.6961
60.5203,10.15367365,12.110160977,14.897702196,19.840377445,23.97167381,29.100852731,30.951258351,43.127870755,34.8919
59.3843,10.293577922,12.188400442,14.71565451,21.134103838,24.212875843,30.139625696,32.50258188,43.219250369,36.0795
58.3274,10.234603048,12.162051495,14.754350552,20.881671126,24.159374384,29.083261232,37.549418369,44.898821389,36.6669
59.8541,10.273140825,12.348769305,14.758098383,21.286517438,24.393412816,29.501611481,33.414146212,44.687919319,36.5067
60.1359,10.114444832,12.036574233,14.7516524,22.375655688,24.859578885,29.468802857,37.609222308,44.998063451,36.7608
59.2341,10.003880558,12.200101343,14.606892513,22.813935804,24.861748425,29.75970124,33.343036587,44.029434852,36.9366
59.8342,10.200998068,12.103108101,15.571795432,22.313236909,24.497960458,30.698462419,36.62096711,44.196517352,37.453
60.413,10.063086365,12.082073845,14.790609405,21.213583896,24.60207928,30.042033902,33.580450042,44.467221565,37.3222
60.3629,10.162311905,12.33424784,14.867111184,20.965001058,25.014291135,31.110372424,33.114619684,44.555086321,37.6509
60.5411,10.073995192,12.242806137,14.715664405,22.268065633,25.26340108,30.315816728,34.993798777,46.884188745,36.755
61.5176,9.922406136,12.486861023,14.888684695,22.006485723,24.890806189,30.693273195,34.441556115,46.841650386,37.0008
62.581,10.205338944,12.304361896,15.488799922,21.579413615,24.794550214,30.592369272,37.209096119,47.741960973,36.7303
63.7511,10.032803805,12.909670485,15.551735209,21.989344241,24.698370504,30.890594595,34.920160768,47.940215405,37.3664
65.4988,10.182542077,12.496948861,16.836716814,21.994007414,25.068682982,31.911461207,35.23994652,46.67907648,37.3045
62.9068,10.063865159,12.613110528,16.700752247,21.384831276,25.112764115,32.28914047,36.026854945,46.850381078,37.4084
64.705,10.053705888,12.526338096,17.582044645,23.23623957,25.189516428,33.390081389,34.240997417,46.997930499,37.7832
65.3498,10.009421854,12.494228554,17.262588212,23.10154343,25.286660459,32.716369891,35.631174266,47.568248656,38.1176
64.2267,10.048694666,12.513156218,18.199814098,22.881931863,25.381930068,33.704647288,36.077669102,47.976847564,38.1896
66.385,9.993974601,12.549873945,17.84299609,22.91139784,25.910598846,32.734193611,34.772968557,48.159139663,37.5305
66.6295,9.925448856,12.409734204,18.102530615,22.799475285,25.520037938,33.152466736,35.317737001,47.294191973,38.7217
66.7085,9.905565948,12.299523414,16.587407616,22.341443948,25.737730496,33.174018403,36.308489677,47.092876256,39.1037
67.299,10.032647696,12.396521993,16.87377554,23.585009352,25.929781504,33.63774468,40.915144619,48.493829054,38.9337
67.9246,10.19328148,12.517245341,16.376672084,23.839931803,26.123064688,34.82694937,35.795168295,47.245337506,38.8014
68.3161,9.838892649,12.46179011,16.769991418,23.545161517,25.918493322,33.947953524,36.775161314,47.619503876,38.6282
67.1242,10.118481737,12.631221238,16.409403072,24.966450727,26.885465049,35.014049897,37.836038522,48.009737929,38.9807
67.6535,10.179802929,12.541702676,17.143574859,21.440663563,26.742872739,34.26105679,36.360373695,48.594674679,37.3904
68.233,10.105533904,12.609046676,16.514019227,22.231748878,26.632523188,35.539971274,35.86853063,49.789547939,38.815
70.7774,9.993649822,13.087551535,17.155360635,22.602243992,26.846532252,34.235382784,37.090701285,49.51254279,38.6919
69.4418,10.093108212,13.41778514,16.631058627,22.593234856,26.885446056,34.795608271,37.095093089,49.914399921,39.0177
68.0665,10.075550536,13.938777851,17.362411352,22.606436612,27.039525661,34.567043563,39.567414515,49.419450671,39.1926
70.2315,10.157416954,13.934143096,16.758623869,21.86437095,27.455378281,34.89201374,42.326789861,50.206582405,39.7295
70.7769,10.17913769,13.898863435,17.401717697,21.703474407,27.275484589,35.470946147,40.303288548,51.360073787,40.2018
69.2344,10.157316353,14.569984389,16.7572874,23.48991901,27.98055605,33.585381503,42.59224991,51.595092819,39.1897
71.669,10.000599596,14.555085934,17.496587931,23.862284079,28.237139188,34.7024204,36.661373633,51.186890121,40.7056
72.7013,10.152229857,14.81058097,16.844531126,23.299615496,28.061646236,33.705219394,37.76740561,50.90536282,41.111
73.4966,10.071523875,14.945467956,17.751293513,23.14834443,27.729687556,33.618611073,38.315926858,51.015123205,40.7184
71.7682,10.110113385,15.249298658,16.906260883,22.300173876,28.138697633,33.504747082,37.979049253,51.084517531,40.2183
72.3152,10.046866223,14.036085235,17.591380346,23.333678568,28.707567769,33.774767933,36.955087986,52.465672933,41.1085
74.2834,10.149511736,14.054045605,16.729807829,23.567377481,28.89022464,34.999117417,38.237884395,53.160725869,40.6998
74.9617,9.955833689,13.97518333,17.55833297,23.906679056,28.689484889,33.745753749,38.321538577,52.973310948,39.4404
76.835,10.693340936,14.565819062,16.869879641,23.92418321,28.559871293,34.993126954,37.123748131,52.665686785,40.88
73.252,9.990795816,13.883261799,17.826653591,22.964651192,29.333363511,33.860960032,37.311690816,52.85744114,41.5938
75.752,9.987150889,13.871800178,16.990989723,23.279462842,28.993451197,35.876005786,40.145448523,53.189214733,41.5037
76.069,10.017483699,14.014615949,17.731693859,24.443289823,28.384210219,34.622701898,38.655236871,54.208176013,41.7114
76.4597,10.021941354,14.704597888,17.073852198,24.520992082,28.47099937,35.050720479,37.842447554,54.369765887,42.142
74.8265,9.980233114,14.147020342,17.803352665,24.558688353,28.788420017,34.912199415,39.092679673,54.962155788,42.3431
79.7593,9.911740555,14.23117764,17.017736919,24.753191241,29.787116126,34.617779115,39.663057783,55.377160526,42.227
75.8807,10.812888312,14.301109361,17.972217382,24.061695312,28.778675118,36.035795053,39.383545969,55.572142024,42.3273
78.2727,10.407927912,14.880900187,17.433638547,25.117396521,29.453335513,34.983420242,42.802636483,55.265298942,42.3524
80.9991,10.696932372,13.979669473,18.165510927,25.965810817,29.085238734,36.44779889,39.769581841,55.903735756,43.0955
77.0646,11.520739076,14.264444269,17.367114672,27.00264215,29.380711803,35.284651655,42.031125648,56.060001054,42.8539
78.696,12.074169094,14.243557082,18.178709937,26.212289918,28.463322473,35.55603006,43.027594046,56.259434805,43.0575
82.3839,12.103089188,14.196132692,17.564067132,25.36804464,28.787547111,36.250566399,39.662842145,56.569944593,43.9629
79.3424,11.729451163,14.087962742,18.194268496,25.500730791,28.893314638,36.439132588,40.758129529,57.144003029,43.9886
81.694,12.387145406,14.231643669,17.684817108,26.580463895,29.488761606,38.218612139,45.888669087,56.522597063,44.1286
84.6593,12.570938781,14.308189526,18.524038947,26.468919963,29.342050094,37.743043629,39.504967447,57.329149635,44.3673
85.9539,,14.327214911,17.708233821,26.330873808,29.601113935,39.087023927,41.254825501,57.651430608,44.2966
81.4295,,14.296664376,18.754729248,26.101766883,29.773978433,38.253004823,42.340761679,58.112202044,44.6088
86.2649,,14.298923958,18.304806813,25.017587769,29.625231287,39.812956789,46.97820477,58.783807929,44.5208
81.7478,,14.449092577,19.154826836,25.016042357,30.272421607,38.367154437,40.585222296,59.000109028,44.923
85.3587,,14.335015844,18.603726844,26.0281137,29.57036692,38.43865203,42.184575707,58.873048261,43.9374
84.5941,,14.25813979,19.351472486,26.056713929,29.758083396,38.142224556,43.302441785,58.601727937,46.1325
88.2105,,14.424096467,18.534531035,26.262074612,29.736598258,38.381511676,41.521831321,58.769642598,46.0847
88.1603,,14.55541079,19.508144066,27.064408868,30.486035401,39.263863206,43.28664542,59.666737331,46.2126
84.2705,,14.511492167,18.603973882,26.281059817,30.322191673,38.064832382,42.657721451,57.702617609,45.4362
84.2657,,15.19926258,19.853315487,27.260573206,30.382396842,40.152250007,42.812109584,58.72107305,45.9893
89.396,,14.682758031,18.982549418,28.073657654,30.796390642,39.109086683,41.703074576,59.090487401,46.0539
85.1559,,14.702717588,19.930439089,26.466452396,30.262820371,39.550381908,43.731358642,59.074641846,44.4991
86.0337,,14.667918162,19.397214627,26.386641213,30.666712862,39.337662626,43.154732291,61.003998204,46.2519
86.8415,,15.351795884,20.397572431,25.38868302,31.950267509,39.304118281,43.507948194,61.054574836,46.536
90.184,,14.643795085,19.079752153,25.427226098,33.379528876,40.658052234,47.246997762,62.104379794,46.6777
88.3199,,14.742954102,19.952512123,26.856872216,31.76857185,39.150208449,43.968880104,63.23544184,47.2945
88.489,,14.891317853,19.144902472,27.598144225,32.431701152,40.552203967,43.68217866,63.182564795,47.0208
96.8729,,14.898052607,19.765161475,27.547079056,32.299620329,39.945682308,42.961695795,60.903617775,47.7055
92.1143,,14.825576036,18.934805133,27.679702873,31.850996064,40.529183365,44.296124641,61.417060348,46.7432
95.1339,,14.958947584,19.851044639,26.343281543,32.241687859,40.676202199,45.339633781,61.141255596,47.8696
93.581,,,19.131338364,27.840667636,32.386421117,39.965956508,46.49689162,62.690952222,47.772
90.5909,,,19.728748736,30.939551638,31.873942361,41.458493386,45.484541597,64.216622306,48.2761
86.9932,,,18.843520287,30.883053041,32.61832557,40.191015095,45.135244578,64.737125132,48.3393
93.1178,,,19.825077858,28.452683164,31.714279948,41.603955068,45.438210888,65.752355495,48.7584
93.5297,,,18.840193941,27.380090666,32.42290095,39.956314673,43.920341819,65.310451967,48.9941
91.1357,,,20.455276721,27.496927656,32.3988136,41.832721294,45.155080673,64.232010235,47.6021
100.1346,,,19.541535249,28.553737172,33.126746287,40.202362062,46.937489859,64.762717741,49.5068
96.1411,,,20.131829609,28.896137836,32.790893319,40.461717917,45.778715811,65.932623893,49.4824
96.6256,,,19.422542919,28.771332966,32.368844963,42.279133544,44.59882498,66.356580802,49.451
101.7257,,,20.245836873,30.03896511,33.420768045,40.757763115,46.520046499,66.251599132,49.7281
96.6433,,,19.585574468,27.695134083,33.787783805,42.604161801,47.293459691,65.666953074,49.9567
101.7554,,,20.709199248,29.941253422,32.433608424,41.111669474,46.483547375,66.395141453,50.1222
99.6745,,,19.737358963,27.389965832,32.843644482,42.594067801,46.236092681,67.18294159,50.9312
99.9917,,,20.53380125,28.759231749,32.565820682,41.343644772,47.898028297,65.977950948,50.8364
103.8206,,,19.177737636,28.273386314,33.307571745,41.471070955,50.26680305,65.950670997,51.0979
101.3284,,,20.492830058,27.144386165,33.15253006,43.345073243,46.833169662,66.769265252,52.6788
101.7267,,,19.489794583,27.09562646,33.53031442,41.5871124,49.833189615,66.854477457,49.7807
99.0033,,,20.974425451,28.670230044,35.141798058,43.549682125,51.137500206,67.758577235,52.5114
104.1205,,,19.663698814,28.73973668,33.428086719,41.8503473,48.098820565,66.806303574,52.935
104.4699,,,20.563709154,28.887949612,33.445364452,43.510838568,46.525551555,66.74248211,52.0638
101.8937,,,,29.202234359,34.275431509,41.720727685,49.51264883,67.329158636,51.6149
105.5473,,,,27.563354401,34.206012314,41.74132416,49.573280525,66.87768374,52.3755
102.8934,,,,29.372647392,34.441112505,42.391475092,47.512854964,67.408315232,52.4254
103.1567,,,,29.512736564,34.719431748,42.685337173,47.706021666,67.54043917,52.7135
106.0689,,,,29.499644797,34.043344454,45.356598436,49.830997052,68.345311443,53.3509
106.6162,,,,29.52369752,34.882947161,43.582278078,49.792040234,69.957817068,52.9846
110.2452,,,,28.015130951,34.585449067,45.323481476,48.529619507,69.695365373,53.7364
110.7509,,,,28.294968864,34.493842279,43.375882849,50.329912377,69.837828254,51.327
111.9624,,,,29.924387951,35.500475392,43.496911376,52.828258001,71.025665631,53.3501
104.9079,,,,30.475336658,35.481604961,43.544603961,55.180879793,70.242841419,53.0987
108.3423,,,,30.788643878,35.269013148,44.019817885,48.268120713,70.738970855,53.9355
107.6347,,,,29.745481895,36.855446309,45.897730345,50.228696439,70.691978664,54.2188
107.9224,,,,28.295741695,38.332161087,44.500215549,50.664546029,71.635590297,54.7922
108.1033,,,,29.864302953,36.277100272,46.301488268,48.863343033,71.87813084,54.9718
109.1731,,,,30.178071408,36.087283429,44.670965316,49.450754051,72.930600159,55.5336
109.5813,,,,30.294922377,36.468113481,44.828912247,50.996830708,72.880900538,54.768
108.9214,,,,30.515803622,36.0651487,44.964824118,50.941213535,72.677577085,55.1819
112.1862,,,,28.834229437,35.985588027,45.137644209,48.858921677,72.174536361,55.1257
112.491,,,,30.335035124,36.452253868,47.156497679,51.333368683,73.313036138,55.5091
112.2263,,,,30.612621749,36.172508846,45.337395673,52.08305245,73.574484738,57.3078
108.6656,,,,,36.824518266,47.698818291,56.033040793,73.407402712,56.378
112.1192,,,,,36.8166947,45.889774885,52.299204991,74.143711174,56.4574
116.542,,,,,36.376098644,48.027676427,52.834160402,74.80582912,55.2146
109.5078,,,,,36.701936107,45.941152718,54.114572281,74.822965469,56.8043
116.5812,,,,,36.63779472,46.371281711,56.972526918,73.830551961,56.9497
113.7372,,,,,37.737216379,48.305106979,51.702963244,73.174373204,57.3028
117.6975,,,,,37.911322302,46.408283518,57.642961734,74.76463763,57.9392
111.236,,,,,37.752026388,48.845235412,57.392789217,75.986489444,57.6073
115.0848,,,,,36.724131093,46.893478612,53.261681282,75.628440454,58.5212
120.0561,,,,,37.176771726,47.318679832,60.755243042,75.943411856,58.236


==> data_walltime_total.csv <==
60,831.253616148
70,1337.314645576
80,2076.6781250579998
90,3439.2124868480005
100,4795.938653831
110,7072.000856959001
120,9222.956925159
130,14382.427271399001


==> drawings_environment_addition_insets.tikz <==
\tikzset{
  pic shift/.store in=\shiftcoord,
  pic shift={(0,0)},
  origLsdf/.pic ={
    \begin{scope}[shift={\shiftcoord}]
      \datavisualization [
        school book axes,
        visualize as smooth line/.list = {sdf},
        sdf = {style={violet, line width=\plotlwidth}},
        x axis = {
          min value = \omegaminR,
          max value = \omegamaxL,
          length    = \smallplotwidth,
          ticks     = {major={at={
                \omegaminL as $\omega\Min^{\Left*}$,
                \omegamaxL as $\omega\Max^{\Left*}$
          }}},
        },
        y axis = {
          length    = \smallplotheight,
          max value = (2/pi),
        }
      ]
      data [set=sdf, format=function] {
        var x : interval [\omegaminL:\omegamaxL] samples 101;
        func y = 2/pi * sqrt((\value{x} - \omegaminL) * (\omegamaxL - \value{x}));
      }
      data [set=sdf, format=function] {
        var x : interval [\omegamaxL-0.01:\omegamaxL] samples 101;
        func y = 2/pi * sqrt((\value{x} - \omegaminL) * (\omegamaxL - \value{x}));
      }
      info {
        \node (Jleft) at (visualization cs: x=0.95, y=0.25)
        [violet, font=\footnotesize] {$J\Left(\omega)$};
      };
    \end{scope}
  },
  origRsdf/.pic ={
    \begin{scope}[shift={\shiftcoord}]
      \datavisualization [
        school book axes,
        visualize as smooth line/.list = {sdf},
        sdf = {style={violet, line width=\plotlwidth}},
        x axis = {
          min value = \omegaminR,
          max value = \omegamaxL,
          length    = \smallplotwidth,
          ticks     = {major={at={
                \omegaminR as $\omega\Min^{\Right*}$,
                \omegamaxR as $\omega\Max^{\Right*}$
          }}},
        },
        y axis = {
          length    = \smallplotheight,
          max value = (2/pi),
        }
      ]
      data [set=sdf, format=function] {
        var x : interval [\omegaminR:\omegamaxR] samples 101;
        func y = 2/pi * sqrt((\value{x} - \omegaminR) * (\omegamaxR - \value{x}));
      }
      data [set=sdf, format=function] {
        var x : interval [\omegamaxR-0.01:\omegamaxR] samples 101;
        func y = 2/pi * sqrt((\value{x} - \omegaminR) * (\omegamaxR - \value{x}));
      }
      info {
        \node (Jright) at (visualization cs: x=-0.4, y=0.25)
        [violet, font=\footnotesize] {$J\Right(\omega)$};
      };
    \end{scope}
  },
  splitcoldLsdf/.pic ={
    \begin{scope}[shift={\shiftcoord}]
      \datavisualization [
        school book axes,
        visualize as smooth line/.list = {sdf},
        sdf = {style={strongblue, line width=\plotlwidth}},
        x axis = {
          min value = \omegaminR,
          max value = \omegamaxL,
          length    = \smallplotwidth,
          ticks     = {major={at={
                \omegaminL as $\omega\Min^{\Left*}$,
                \omegamaxL as $\omega\Max^{\Left*}$
          }}},
        },
        y axis = {
          length    = \smallplotheight,
          max value = (2/pi),
        }
      ]
      data [set=sdf, format=function] {
        var x : interval [\omegaminL:\omegamaxL] samples 101;
        func y = 1/pi * (1 - tanh(0.5 * (\value{x}) / \temperatureL)) * sqrt((\value{x} - \omegaminL) * (\omegamaxL - \value{x}));
      }
      info {
        \node (Jcleft) at (visualization cs: x=1.3, y=0.3)
        [strongblue, font=\footnotesize] {$J\Left^{(1)}(\omega)$};
      };
    \end{scope}
  },
  splithotLsdf/.pic ={
    \begin{scope}[shift={\shiftcoord}]
      \datavisualization [
        school book axes,
        visualize as smooth line/.list = {sdf},
        sdf = {style={strongred, line width=\plotlwidth}},
        x axis = {
          min value = \omegaminR,
          max value = \omegamaxL,
          length    = \smallplotwidth,
          ticks     = {major={at={
                \omegaminL as $\omega\Min^{\Left*}$,
                \omegamaxL as $\omega\Max^{\Left*}$
          }}},
        },
        y axis = {
          length    = \smallplotheight,
          max value = (2/pi),
        }
      ]
      data [set=sdf, format=function] {
        var x : interval [\omegaminL:\omegamaxL] samples 101;
        func y = 1/pi * (1 + tanh(0.5 * (\value{x}) / \temperatureL)) * sqrt((\value{x} - \omegaminL) * (\omegamaxL - \value{x}));
      }
      data [set=sdf, format=function] {
        var x : interval [\omegamaxL-0.01:\omegamaxL] samples 101;
        func y = 1/pi * (1 + tanh(0.5 * (\value{x}) / \temperatureL)) * sqrt((\value{x} - \omegaminL) * (\omegamaxL - \value{x}));
      }
      info {
        \node (Jhleft) at (visualization cs: x=1.2, y=0.55)
        [strongred, font=\footnotesize] {$J\Left^{(0)}(\omega)$};
      };
    \end{scope}
  },
  splitcoldRsdf/.pic ={
    \begin{scope}[shift={\shiftcoord}]
      \datavisualization [
        school book axes,
        visualize as smooth line/.list = {sdf},
        sdf = {style={strongblue, line width=\plotlwidth}},
        x axis = {
          min value = \omegaminR,
          max value = \omegamaxL,
          length    = \smallplotwidth,
          ticks     = {major={at={
                \omegaminR as $\omega\Min^{\Right*}$,
                \omegamaxR as $\omega\Max^{\Right*}$
          }}},
        },
        y axis = {
          length    = \smallplotheight,
          max value = (2/pi),
        }
      ]
      data [set=sdf, format=function] {
        var x : interval [\omegaminR:\omegamaxR] samples 101;
        func y = 1/pi * (1 - tanh(0.5 * (\value{x}) / \temperatureR)) * sqrt((\value{x} - \omegaminR) * (\omegamaxR - \value{x}));
      }
      info {
        \node (Jcright) at (visualization cs: x=0.7, y=0.3)
        [strongblue, font=\footnotesize] {$J\Right^{(1)}(\omega)$};
      };
    \end{scope}
  },
  splithotRsdf/.pic ={
    \begin{scope}[shift={\shiftcoord}]
      \datavisualization [
        school book axes,
        visualize as smooth line/.list = {sdf},
        sdf = {style={strongred, line width=\plotlwidth}},
        x axis = {
          min value = \omegaminR,
          max value = \omegamaxL,
          length    = \smallplotwidth,
          ticks     = {major={at={
                \omegaminR as $\omega\Min^{\Right*}$,
                \omegamaxR as $\omega\Max^{\Right*}$
          }}},
        },
        y axis = {
          length    = \smallplotheight,
          max value = (2/pi),
        }
      ]
      data [set=sdf, format=function] {
        var x : interval [\omegaminR:\omegamaxR] samples 101;
        func y = 1/pi * (1 + tanh(0.5 * (\value{x}) / \temperatureR)) * sqrt((\value{x} - \omegaminR) * (\omegamaxR - \value{x}));
      }
      data [set=sdf, format=function] {
        var x : interval [\omegamaxR-0.01:\omegamaxR] samples 101;
        func y = 1/pi * (1 + tanh(0.5 * (\value{x}) / \temperatureR)) * sqrt((\value{x} - \omegaminR) * (\omegamaxR - \value{x}));
      }
      info {
        \node (Jhright) at (visualization cs: x=-0.6, y=0.35)
        [strongred, font=\footnotesize] {$J\Right^{(0)}(\omega)$};
      };
    \end{scope}
  },
  combinedhotsdf/.pic ={
    \begin{scope}[shift={\shiftcoord}]
      \datavisualization [
        school book axes,
        visualize as smooth line/.list = {hot},
        hot = {style={strongred, line width=\plotlwidth}},
        x axis = {
          min value = \omegaminR,
          max value = \omegamaxL,
          length    = \smallplotwidth,
          ticks     = {major={at={
                \omegaminL as $\omega\Min^{\Left*}$,
                \omegamaxL as $\omega\Max^{\Left*}$,
                \omegaminR as $\omega\Min^{\Right*}$,
                \omegamaxR as $\omega\Max^{\Right*}$
          }}},
        },
        y axis = {
          length    = \smallplotheight,
          max value = (2/pi),
        }
      ]
      data [set=hot, format=function] {
        var x : interval [\omegaminR:\omegaminL] samples 101;
        func y = (1-nR(\value{x})) * JR(\value{x});
      }
      data [set=hot, format=function] {
        var x : interval [\omegaminL:\omegamaxR] samples 101;
        func y = (1-nL(\value{x})) * JL(\value{x}) + (1-nR(\value{x})) * JR(\value{x});
      }
      data [set=hot, format=function] {
        var x : interval [\omegamaxR:\omegamaxL] samples 101;
        func y = (1-nL(\value{x})) * JL(\value{x});
      }
      data [set=hot, format=function] {
        var x : interval [\omegamaxL-0.01:\omegamaxL] samples 101;
        func y = (1-nL(\value{x})) * JL(\value{x});
      }
      info {
        \node (Jch) at (visualization cs: x=0.75, y=0.25)
        [strongred, font=\footnotesize] {$J^{(0)}(\omega)$};
      };
    \end{scope}
  },
  combinedcoldsdf/.pic ={
    \begin{scope}[shift={\shiftcoord}]
      \datavisualization [
        school book axes,
        visualize as smooth line/.list = {cold},
        cold = {style={strongblue, line width=\plotlwidth}},
        x axis = {
          min value = \omegaminR,
          max value = \omegamaxL,
          length    = \smallplotwidth,
          ticks     = {major={at={
                \omegaminL as $\omega\Min^{\Left*}$,
                \omegamaxL as $\omega\Max^{\Left*}$,
                \omegaminR as $\omega\Min^{\Right*}$,
                \omegamaxR as $\omega\Max^{\Right*}$
          }}},
        },
        y axis = {
          length    = \smallplotheight,
          max value = (2/pi),
        }
      ]
      data [set=cold, format=function] {
        var x : interval [\omegaminR:\omegaminL] samples 101;
        func y = nR(\value{x}) * JR(\value{x});
      }
      data [set=cold, format=function] {
        var x : interval [\omegaminL:\omegamaxR] samples 101;
        func y = nL(\value{x}) * JL(\value{x}) + nR(\value{x}) * JR(\value{x});
      }
      data [set=cold, format=function] {
        var x : interval [\omegamaxR:\omegamaxL] samples 101;
        func y = nL(\value{x}) * JL(\value{x});
      }
      info {
        \node (Jcc) at (visualization cs: x=1, y=0.4)
        [strongblue, font=\footnotesize] {$J^{(1)}(\omega)$};
      };
    \end{scope}
  },
}


==> drawings_twolevel_system.tikz <==
\makeatletter
\pgfdeclareshape{two level system}{%
  \saveddimen{\radius}{\pgf@x=2mm}
  \savedanchor{\centerpoint}{\pgfpointorigin}
  % Anchors
  \inheritanchorborder[from=circle]%
  \inheritanchor[from=circle]{north}%
  \inheritanchor[from=circle]{north west}%
  \inheritanchor[from=circle]{north east}%
  \inheritanchor[from=circle]{center}%
  \inheritanchor[from=circle]{west}%
  \inheritanchor[from=circle]{east}%
  \inheritanchor[from=circle]{mid}%
  \inheritanchor[from=circle]{mid west}%
  \inheritanchor[from=circle]{mid east}%
  \inheritanchor[from=circle]{base}%
  \inheritanchor[from=circle]{base west}%
  \inheritanchor[from=circle]{base east}%
  \inheritanchor[from=circle]{south}%
  \inheritanchor[from=circle]{south west}%
  \inheritanchor[from=circle]{south east}%
  % Background path
  \inheritbackgroundpath[from=circle]%
  \beforebackgroundpath{%
    \pgfutil@tempdima=\radius%
    \advance\pgfutil@tempdima by-.5\pgflinewidth%
    \pgfsetshortenstart{0pt}%
    \pgfsetshortenend{0pt}%
    \pgfsetarrows{-}%
    % Lines representing the two energy levels
    \pgfpathmoveto{\pgfpointadd{\centerpoint}{\pgfpoint{-0.437\pgfutil@tempdima}{-0.75*0.437\pgfutil@tempdima}}}%
    \pgfpathlineto{\pgfpointadd{\centerpoint}{\pgfpoint{0.437\pgfutil@tempdima}{-0.75*0.437\pgfutil@tempdima}}}%
    \pgfusepath{stroke}%
    %
    \pgfpathmoveto{\pgfpointadd{\centerpoint}{\pgfpoint{-0.437\pgfutil@tempdima}{0.75*0.437\pgfutil@tempdima}}}%
    \pgfpathlineto{\pgfpointadd{\centerpoint}{\pgfpoint{0.437\pgfutil@tempdima}{0.75*0.437\pgfutil@tempdima}}}%
    \pgfusepath{stroke}%
  }%
}%
\makeatother

